A Generalized Framework for Structured Low-Rank Approximation and Completion

We formulate a generalized version of SLRA, consisting of general affine constraints, which subsumes the problems of structured low-rank matrix approximation and completion as special cases. We characterize its critical points and propose an algorithm to approximately solve the general problem. Finally, we demonstrate the performance of the proposed algorithm for stock-price forecasting, computing approximate gcd of polynomials with noisy coefficients, and time-series denoising.

==> data/Cowtemp_Best_reg_coeff_0.01.csv <==
t,y,y_rec
1,60,60.92943769067843
2,70,64.95344793307105
3,54,56.5171691714804
4,56,55.5218457569541
5,70,61.457164897571175
6,66,61.68121060743955
7,53,61.147143795580085
8,95,66.38714660676047
9,70,67.69943461558094
10,69,61.58072257794215
11,56,57.82683148674205
12,70,58.5284703128089
13,70,57.08293119029835
14,60,54.17314946289732
15,60,54.01439789597546
16,60,54.43541262802862
17,50,51.91802349654366
18,50,49.648713251257966
19,48,51.52993460357818
20,59,54.06196294414576
21,50,53.642982847232176
22,60,54.20412550381082
23,70,57.13035487919762
24,54,56.780208669109605
25,46,53.71498024506658
26,57,54.05963702825747
27,57,55.54259927609253
28,51,53.22825901092666
29,51,51.12226328074494
30,59,52.09286699740783
31,42,51.67987658925887
32,46,49.074123649942266
33,40,48.36996452834867
34,40,49.38711004379679
35,54,49.42459493024087
36,47,48.90171010111832
37,67,49.46116853053735
38,50,50.56827353410858
39,60,50.540113850188106
40,54,49.67800775146116
41,55,49.805407821046295
42,50,50.16025685327872
43,55,48.96528710802716
44,54,48.16935377534534
45,47,49.25764773036608
46,48,49.45788047441982
47,54,48.26348621526368
48,42,48.54944180683186
49,43,49.34506132805898
50,62,48.25039739012931
51,49,46.9347272493718
52,41,46.703533815959695
53,45,46.12959678037232
54,40,45.41222158478762
55,49,45.800562725327445
56,46,46.95043324377037
57,54,48.38678085451468
58,54,49.93789360457054
59,60,50.84803730424811
60,58,50.650126393507925
61,52,49.43251632428396
62,47,48.00297667777381
63,53,47.84042847400452
64,39,48.59334932705681
65,55,48.507726021819394
66,45,48.10949654331215
67,47,48.46382790033783
68,41,48.35562495130556
69,48,47.72463070316075
70,42,48.20972869032762
71,45,48.99640104047323
72,48,48.33048108294156
73,52,47.12563609068786
74,49,47.541122616709
75,53,51.613914794588304


==> data/Hankel_Cadzow_deterministic_c_0.6.csv <==
t,y,y_noisy,y_rec
1,0.9998182266011681,1.5998182266011682,0.9603455379452279
2,0.6496031669073988,0.049603166907398744,0.6241474373604496
3,-0.6829090334840782,-0.08290903348407808,-0.6635329833404792
4,-1.161623052169103,-1.7616230521691032,-1.1215419257008263
5,-3.144955233140978e-16,0.5999999999999998,0.015977692334600724
6,1.2837920150235635,0.6837920150235635,1.2548014257822742
7,0.8341069770699495,1.4341069770699497,0.7905547968833792
8,-0.876872556279216,-1.4768725562792162,-0.8851474599381671
9,-1.491553523595519,-0.891553523595519,-1.4479160560947806
10,-8.076404907396276e-16,-0.6000000000000009,0.05069598275822689
11,1.6484215770310262,2.248421577031026,1.6411483142184287
12,1.0710145587943947,0.4710145587943946,0.9991177003948473
13,-1.125926649458465,-0.5259266494584649,-1.1780088492762766
14,-1.9151926346468053,-2.515192634646805,-1.8696989297612254
15,-1.5555463764837634e-15,0.5999999999999985,0.10608134195722618
16,2.1166152023243274,1.5166152023243273,2.1434348823600216
17,1.3752099151346109,1.975209915134611,1.2642056592253892
18,-1.445718435230738,-2.045718435230738,-1.5683163638113726
19,-2.459156020739658,-1.859156020739658,-2.4123378667929942


==> data/Hankel_Cadzow_deterministic_c_0.8.csv <==
t,y,y_noisy,y_rec
1,0.9998182266011681,1.7998182266011682,0.5755879034580093
2,0.6496031669073988,-0.1503968330926012,0.5384386320615366
3,-0.6829090334840782,0.11709096651592188,-0.34412316992964864
4,-1.161623052169103,-1.9616230521691032,-0.8493813590421068
5,-3.144955233140978e-16,0.7999999999999997,-0.12026374626737876
6,1.2837920150235635,0.4837920150235635,0.9270038412523784
7,0.8341069770699495,1.6341069770699495,0.7174047419917536
8,-0.876872556279216,-1.676872556279216,-0.6494985506346592
9,-1.491553523595519,-0.691553523595519,-1.2490092508439556
10,-8.076404907396276e-16,-0.8000000000000008,-0.008242531110189725
11,1.6484215770310262,2.4484215770310263,1.4684971527950248
12,1.0710145587943947,0.2710145587943946,0.919866372947767
13,-1.125926649458465,-0.32592664945846495,-1.1607539318006261
14,-1.9151926346468053,-2.7151926346468054,-1.8070758656551906
15,-1.5555463764837634e-15,0.7999999999999985,0.2507391231110041
16,2.1166152023243274,1.3166152023243274,2.2864414665051753
17,1.3752099151346109,2.175209915134611,1.1240988386175137
18,-1.445718435230738,-2.2457184352307378,-2.0027202372966157
19,-2.459156020739658,-1.659156020739658,-2.5669595045524316


==> data/Hankel_omit_p_0.7.csv <==
t,y,y_masked,y_rec
1,0.9998182266011681,0.9998182266011681,1.0061778117146543
2,0.6496031669073988,,0.6752806411455806
3,-0.6829090334840782,-0.6829090334840782,-0.6752179985423532
4,-1.161623052169103,,-1.179839655842411
5,-3.144955233140978e-16,,-0.017787272220738233
6,1.2837920150235635,1.2837920150235635,1.2892964181928432
7,0.8341069770699495,,0.8515760994306535
8,-0.876872556279216,,-0.8724237083812934
9,-1.491553523595519,,-1.501637282313454
10,-8.076404907396276e-16,,-0.0075319147964715135
11,1.6484215770310262,,1.6515847372476011
12,1.0710145587943947,,1.073881498971678
13,-1.125926649458465,-1.125926649458465,-1.1274589549570568
14,-1.9151926346468053,-1.9151926346468053,-1.9122833036393416
15,-1.5555463764837634e-15,,0.00992701565505339
16,2.1166152023243274,2.1166152023243274,2.114494942530567
17,1.3752099151346109,,1.353145556093921
18,-1.445718435230738,,-1.4575634158747444
19,-2.459156020739658,,-2.4327245550979857


==> data/Stock_Coca_Cola_Prediction_Horizon_1.csv <==
rank_vals,rho_vals,err_vals,time_vals
3,0.9685130489632616,0.27653740755584555,0.3249166011810303
3,0.8325188185569607,0.732735438899174,0.18283939361572266
3,0.9712732110246484,0.21373161992253115,0.20969271659851074
2,0.9605696317214857,0.29317708042510654,0.18707537651062012
3,0.41279007237676624,0.8401343689380336,0.18403315544128418
3,0.9987366051700475,0.04798061221956744,0.22996926307678223
4,0.9919151579456141,0.1390102712742646,0.3690760135650635
3,0.8272487608984621,0.5972264746923496,0.18975019454956055
3,-0.07338148437926743,2.1035998765825754,0.19052648544311523
4,0.9789315445399231,0.18187580508420856,0.23431706428527832
3,0.8019391438745348,0.5895259772466888,0.18854618072509766
3,0.5501035593034248,0.9566744872106485,0.1921250820159912
3,0.9962844107704041,0.13488717070335715,0.20089960098266602
3,0.9469920255243318,0.3292272840582076,0.23133063316345215
3,0.9049200932588066,0.4076987027666962,0.20210027694702148
3,0.9967357199451449,0.10698598573733595,0.19269919395446777
3,-0.070775356059182,0.9707736619646865,0.18535089492797852
3,0.935871075389351,0.36760255576236617,0.18878626823425293
4,0.9943487927292892,0.1308158342441969,0.1921250820159912
4,0.9303167688417311,0.3929357492859284,0.24123859405517578
3,0.9700941050693814,0.23540136663252725,0.20007944107055664
3,0.984369853936536,0.18579242409861543,0.1949763298034668
3,0.9227602757977432,0.4939024627248178,0.19613218307495117
3,0.6148678513266896,0.7875450621644489,0.1933746337890625
3,0.8335997471551031,0.6915022422276611,0.1947178840637207
2,0.9945522257871002,0.1546912309844878,0.24277949333190918
3,0.9203345159586287,0.36653767564401174,0.19608545303344727
2,0.9631211314036076,0.2699276368968719,0.19293713569641113
3,0.7621471367513903,0.6861770063738395,0.24061894416809082
3,0.9159713190314355,0.4169115433653196,0.19616365432739258
3,0.9210950042954558,0.3317318679959425,0.1931455135345459
2,0.9404365987290613,0.3457729295994331,0.1962754726409912
3,0.9484161634035135,0.3999748353015436,0.2518174648284912
3,0.9225100731802774,0.26519888152034243,0.18960928916931152
3,0.9455389227564445,0.3616071864842535,0.1952955722808838
3,0.9662911762020773,0.3264081326328701,0.19060802459716797
3,0.7195044850387385,0.7553471776954268,0.19610929489135742
3,0.9414590435686045,0.32002696708317546,0.19128704071044922
3,0.9669023863468458,0.2497341757606269,0.3630399703979492
4,0.9900855229466969,0.14082950101331337,0.2775278091430664
3,0.6881602000699247,0.7785368285459692,0.23140859603881836
3,0.9964175731567368,0.09516897330696848,0.19076943397521973
3,0.9991259138072153,0.04684014560959745,0.19088077545166016
2,0.9301552190945276,0.388833104792045,0.23497986793518066
3,0.8700957321109094,0.5271739422581138,0.23528766632080078
3,0.9831360250239933,0.19507575948950795,0.18805718421936035
3,0.9911432343642067,0.12466547570562424,0.23258709907531738
4,0.8783224615645732,0.37140398890913434,0.2693467140197754
3,0.9937372578982991,0.121275975031228,0.18215417861938477
3,0.8499824411538172,0.5656083293845834,0.17924976348876953
3,0.9911665008264547,0.1396062037362707,0.1780092716217041
3,0.8703734926187964,0.35132473236238865,0.18038129806518555
4,0.9948888387656616,0.09176689235204223,0.2711334228515625
3,0.9157741408069776,0.3985110795149718,0.18630337715148926
4,0.974921226058871,0.21574933803637342,0.27146434783935547
4,0.9942918135651021,0.11731640482647526,0.22681951522827148
3,0.7779900915223986,0.6620396507287041,0.18592500686645508
3,0.9014778265490606,0.4638227989791519,0.1766510009765625
3,0.9992039103831415,0.03353061943542754,0.42505955696105957
3,0.9885559585956388,0.15895610037781588,0.17651009559631348
4,0.8897563299604878,0.4944655857712005,0.2652587890625
4,0.999988162687093,0.019717902015794774,0.2648890018463135
2,0.9879681854280284,0.17599841358262397,0.22632622718811035
3,0.9147812733776388,0.44672043480797907,0.18707990646362305
4,0.8348543894642529,0.5585717645355597,0.27381014823913574
3,0.9981979371244585,0.0665851977912196,0.22079706192016602
3,0.41919058993228264,2.573146480277944,0.2224431037902832
4,0.9990891119568971,0.06101529388549847,0.181044340133667
2,-0.3822706754167161,0.6324062260928236,0.18333005905151367
2,0.9482664200873777,0.2708483612893218,0.18372750282287598
3,0.9965071541105355,0.09459483521785951,0.18316149711608887
3,0.9216286057131398,0.35103686660838895,0.17755365371704102
3,0.8701473902751271,0.5486101657566189,0.5027461051940918
2,0.9837056668336466,0.2911897144155769,0.18262124061584473
4,0.9949640162726362,0.09743701897158141,0.22861361503601074
4,0.8780128837184155,0.44727501511617995,0.32002902030944824
4,0.9991010421790181,0.05958383848042579,0.2730262279510498
2,0.9537915978840998,0.33971071963720084,0.23048043251037598
4,0.8498692404941475,0.5676129609927182,0.4993464946746826
3,0.9856530074113399,0.1558015030781184,0.1842350959777832
2,0.9761310179739614,0.23750435030822387,0.18355393409729004
3,0.9910174762111815,0.13166797609099412,0.18245887756347656
4,0.9999535867448555,0.02287842492901572,0.27234554290771484
3,0.9991585793024363,0.05985079829696362,0.18300724029541016
4,0.9841009869024496,0.19163340269941612,0.3679318428039551
2,0.9464440827007281,0.3684509862777935,0.18169069290161133
4,0.9844878949473601,0.18113710721908802,0.26708126068115234
2,0.781017115731576,0.6893389014244288,0.18145537376403809
3,0.9990974287714578,0.06829148836288744,0.17912673950195312
3,0.8266726671640026,0.5301042267771453,0.2960481643676758
4,0.9585350866942852,0.28375451099070786,0.22576522827148438
3,0.7504734362364435,0.6481773567664902,0.26708316802978516
3,0.9285181479900302,0.4293212961752195,0.35798048973083496
3,0.984469819182206,0.2341416411310471,0.1786961555480957
3,0.9647920210940423,0.2836280078887294,0.17782831192016602
3,0.9155155861770492,0.395552959460104,0.17796730995178223
4,0.9556065599825133,0.3179610418155583,0.22040891647338867
4,0.9877103874164708,0.16620741389297516,0.22297048568725586
3,0.7350309901495051,0.8157476569210798,0.1797177791595459
4,0.8910153916667598,0.48892628989442555,0.17653656005859375
2,0.8005379660391218,0.624458849264552,0.26693272590637207
3,0.9645335569337281,0.18161354703065088,0.17840576171875
2,0.701776461526566,0.6289014241210835,0.26605868339538574
3,0.9948512311693642,0.10824165182192731,0.1779918670654297
4,0.5801995286869005,0.8655635150103841,0.22027802467346191
4,0.8195261771868545,0.4964501475153356,0.2615242004394531
3,0.884649045294205,0.38618035418549734,0.21936988830566406
2,0.6841645896723778,0.7272648704872332,0.17631030082702637
3,0.9663666254528037,0.2768755741331679,0.1752772331237793
3,0.8874453027549668,0.5361502232057604,0.3781590461730957
3,0.9976062217451265,0.07361792141863048,0.17607903480529785
4,0.8630933406688911,0.4805504703899601,0.2649061679840088
3,0.9774082508733357,0.228571412609024,0.22177529335021973
3,0.7971389496752278,1.4842398498621723,0.17923283576965332
2,0.940888456339633,0.43223934107844364,0.18209171295166016
3,0.7752951203048407,0.678504028220177,0.1814124584197998
3,0.9320767431514072,0.3822212377670908,0.22922539710998535
3,0.9909105753299016,0.13620005066910087,0.23264288902282715
4,0.92560303288393,0.4044578461969346,0.3080003261566162
3,0.6370126700768893,0.7248799578409282,0.18681097030639648
2,0.9844262403770124,0.17568253252745206,0.22455048561096191
2,0.9902057555873365,0.1856770985032969,0.22736716270446777
2,-0.44473575075882094,1.20858619707264,0.26916027069091797
3,0.9999310974866226,0.018518133482318105,0.1792745590209961
3,0.9833643181840002,0.2224979195583013,0.3208432197570801
3,0.9963748620159367,0.07743255836638015,0.18247222900390625
2,0.4041742699082353,1.0541181553076595,0.18157172203063965
4,0.952140744307135,0.32954689868966364,0.3070404529571533
3,0.9999356456515525,0.022147669548662135,0.17814970016479492
3,0.9678349629767522,0.3185308865686649,0.18395471572875977
4,0.9990194653038931,0.05891212935203401,0.2285442352294922
3,0.9986698884886658,0.05150064483503502,0.180922269821167
4,0.90250426978495,0.4017744220910054,0.22417759895324707
3,0.9496826556938299,0.32601597073724786,0.17827463150024414
3,0.8890893393205527,0.4822131832478922,0.17978453636169434
3,0.8743647377237124,0.4748212890482404,0.18055248260498047
3,0.9625672778485276,0.2797011866407896,0.18355202674865723
3,0.9776759342539135,0.23097406196446207,0.2727539539337158
3,0.9828337073777978,0.2013120341263044,0.17818212509155273
3,0.9878706749393246,0.10937401081845588,0.1741199493408203
4,0.8082059290863103,0.6408617328760604,0.2871713638305664
3,0.5503352990386386,0.7864687271114595,0.38123559951782227
3,0.8154879278929316,0.5668156151105149,0.17809224128723145
2,0.9115785955957929,0.5050794351916742,0.222306489944458
3,0.9906608868091142,0.1368054066550278,0.17980170249938965
3,0.9763909060309154,0.22040611894312417,0.17918610572814941
4,0.9427714909411422,0.3454173396963384,0.31029438972473145
4,0.9893578228953546,0.1500172017668953,0.26659154891967773
4,0.9297667706521799,0.39656771912831595,0.26460862159729004
3,0.7895934868940514,0.6881977812131914,0.18068647384643555
4,0.9156648102400434,0.4425782154731744,0.3128213882446289
3,0.9933570586328547,0.1248280325104146,0.22269773483276367
3,0.9902516600107222,0.13275702912734222,0.18069672584533691
3,0.9559543798295284,0.2668068028434289,0.21862530708312988
3,0.9924994544502244,0.12351467901364224,0.17891931533813477
3,0.9346214633782253,0.38157153230198976,0.22053217887878418
3,0.9998160728111544,0.022449904638142622,0.21994948387145996
4,0.984607270002433,0.18797049022425713,0.30797481536865234
3,0.9723446363833516,0.23253096362139752,0.26300692558288574
4,0.9529862947827189,0.31393075356828076,0.2944037914276123
4,0.7750271928315579,0.6972702732145639,0.22365546226501465
3,0.9354942442988887,0.4095969860396151,0.17804718017578125
3,0.9952556662161841,0.16318148939469843,0.24464011192321777
3,0.9839842725953033,0.17235785544938836,0.1791064739227295
3,0.7693338027269029,0.7285256457614341,0.1761307716369629
2,0.9918019557753831,0.20407325109024416,0.22133708000183105
3,0.8354235602891813,0.6011639116271582,0.17848706245422363
3,0.8789343872211879,0.5156134070412695,0.23607563972473145
4,0.9437644797025314,0.34543702003588916,0.18440485000610352
4,0.8741866385342846,0.5172190652277935,0.17526984214782715
3,0.9741381603532205,0.25344541710161955,0.22035741806030273
3,0.9963910453259812,0.10195396642912194,0.18539166450500488
3,0.8387773237132251,0.5752273451203065,0.18621301651000977
3,0.9953178386668962,0.11352046374721833,0.1799333095550537
4,0.611406649297613,0.7381145420710997,0.22028779983520508
2,-0.3765241018954067,2.264538721681145,0.17755627632141113
3,0.7373665252621738,0.7748106581101115,0.18207597732543945
4,0.9326097907297868,0.3466378749771851,0.26233553886413574
3,0.8715572649823347,0.4115565174597946,0.22821784019470215
3,0.9883457352840245,0.13486979025171789,0.22425270080566406
4,0.9565491203752442,0.3172418090998732,0.2729520797729492
4,0.997366202924357,0.08131690084172917,0.265470027923584
3,0.9991958812231345,0.04454654438238333,0.1767275333404541
3,0.9918316849262657,0.12571838630404517,0.18620514869689941
3,0.9952441820456501,0.09566560269074052,0.19073987007141113
2,0.9559464047466992,0.28550196781595283,0.21001529693603516
2,0.9971798560251506,0.09456667100596483,0.18655848503112793
3,0.9198307497389164,0.41011343412935425,0.18544888496398926
2,-0.4388259798336862,1.2133675643209645,0.18868422508239746
2,0.9873588660013086,0.2103954233177525,0.18604612350463867
2,0.9673310586043791,0.26527790210970714,0.1858067512512207
3,0.878039731192958,0.5684492831650241,0.17455458641052246
3,0.6340154650858985,0.7862062057824222,0.17963957786560059
3,0.43159016559126284,1.6514465542233532,0.17896413803100586
3,0.9750898667958328,0.22969306152072574,0.1835026741027832
3,0.9754221215252709,0.24663187554054494,0.1824042797088623
3,0.9547787664534488,0.3090150687419089,0.17911648750305176
4,0.9152931788168412,0.43628365691917187,0.47080254554748535
3,0.9914970095534963,0.13373166732579894,0.18098783493041992
2,0.6154734344408516,0.5615062218219511,0.18298029899597168
3,0.8536144454829456,0.49798758192850423,0.22693729400634766
4,0.8796320304337848,0.5058373248111905,0.31305932998657227
3,0.9996761863516151,0.02891513169542952,0.17927122116088867
4,0.8741747315474614,0.5256983688685567,0.266265869140625
3,0.04050744473705363,1.3205302155470013,0.19649696350097656
3,0.9756190251161962,0.2277971934831352,0.1790628433227539
3,0.9388492655200231,0.38660357271256,0.17882704734802246
3,0.9633713052418853,0.24379995873781585,0.1762537956237793
4,0.9914009825287601,0.13950152426707194,0.22171664237976074
2,0.7659145410455379,0.7702313818557347,0.17918896675109863
3,0.9791012613594857,0.21614505497633857,0.1759045124053955
3,0.998920003682524,0.048487422954867174,0.2681901454925537
3,0.9128665914456261,0.44875226999903806,0.18298625946044922
3,0.9706213232789985,0.21384440728887474,0.18066978454589844
3,0.9715634270963451,0.2500962315863548,0.1810898780822754
3,0.8758027517066815,0.5475385074293174,0.18019890785217285
3,0.9710185230586758,0.2459406841926147,0.1794755458831787
4,0.9816460292229823,0.2165709744873634,0.3581202030181885
4,0.9720396502169382,0.254986977473993,0.33661437034606934
2,0.976577055861316,0.2248404986975382,0.30864882469177246
3,0.8851666010822352,0.42802298747222733,0.21959638595581055
3,0.9724491836143708,0.2156929061734831,0.17592692375183105
3,0.02056131190682435,1.0961871890342285,0.18129587173461914
4,0.9777309903828316,0.23439954232419,0.2623324394226074
3,0.7376492104796385,0.6649811826707728,0.17815208435058594
3,0.9862056174173339,0.30136882707935186,0.22756099700927734
3,0.9785153311030564,0.20209833207715908,0.1745765209197998
3,0.5688473050615721,0.6681708115864154,0.19053912162780762
3,0.8712012251381984,0.5654313223214957,0.1806654930114746
2,0.9354818824934061,0.35372983926025797,0.17857885360717773
4,0.8622255342517904,0.5481445752954223,0.2288670539855957
2,0.9768844324680893,0.2278823382046839,0.18181729316711426
4,0.973704878207138,0.21715391733381226,0.27244997024536133
4,0.9695990155599644,0.26771654157526736,0.32087039947509766
3,0.029343913179327826,2.0961495707597675,0.1842818260192871
3,0.06569978342979048,1.262978140420728,0.266308069229126
3,0.8875100262443546,0.46132074492573294,0.17486119270324707
2,0.9502674654127939,0.31952660696225416,0.21636199951171875
3,0.9806239917259142,0.12061684080087462,0.17760324478149414
3,0.9630392753702394,0.31763609717271885,0.17534494400024414
3,0.8757608906122734,0.5482629635046383,0.1793966293334961
3,0.8584999823743295,0.4875925957379862,0.2734494209289551
4,0.9742958889221774,0.2480425522874275,0.26662158966064453
3,0.8980258341995772,0.4371896096933082,0.2763664722442627
3,0.95906107832077,0.41431827068769356,0.18132305145263672
3,0.9952393394083748,0.09763277784310541,0.18342924118041992
4,0.9726449126511987,0.2371364624739146,0.17490816116333008
2,0.9923475540804635,0.13826541798526962,0.18018555641174316
2,0.9785823800566068,0.21134710863903505,0.24614858627319336
3,0.5727217309448782,0.6358281709398672,0.17985868453979492
3,0.8937725199759914,0.4885622641687453,0.37952685356140137
3,0.8886013057542067,0.5062325251402817,0.17674493789672852
4,0.9983197487466668,0.06678421058295317,0.26938605308532715
3,0.8394716447485093,0.6740216936153541,0.17693758010864258
3,0.9989812070282297,0.06137726640629892,0.17823481559753418
3,0.9273407852095388,0.5731893125098781,0.17838025093078613
3,0.8328780379361767,0.6020106820703852,0.22464513778686523
4,0.8450641530804667,0.5843650334967578,0.2269742488861084
3,0.9195410206555401,0.47909334562865696,0.17907428741455078
2,0.9577741021469628,0.2875927107977841,0.17717313766479492
3,0.8922276482586261,0.495623769717526,0.18005609512329102
3,0.9985008853174421,0.05870881018929251,0.1788346767425537
4,0.9827453029608637,0.1934832890051338,0.2647275924682617
3,0.9664576368687352,0.22674510934146383,0.22108840942382812
4,0.9970413957621227,0.08371143629202622,0.3071300983428955
3,0.9807273112336161,0.23196103200476886,0.17705082893371582
3,0.8107958263495866,0.5660480892009928,0.17728734016418457
4,0.9810149308053726,0.21007351162834612,0.2678713798522949
3,0.9637404150267506,0.2893575062152984,0.26445651054382324
3,0.9283744067073232,0.3962604285239216,0.1749265193939209
4,0.9996794100778714,0.07089024586778078,0.33937835693359375
3,0.9734867895200215,0.24822518654678732,0.19192123413085938
3,0.9991886679950946,0.048792461981108724,0.17754006385803223
4,0.4686311656780535,0.8555591275927705,0.21959161758422852
3,0.340175933532974,1.061828534290699,0.17706537246704102
3,0.949313771586334,0.2878880891076382,0.1735067367553711
4,0.8505248363956858,0.5809375725939286,0.220322847366333
3,0.9985918098314432,0.06273628946245097,0.17847728729248047
2,0.8662756744602019,0.5767329478392228,0.3552112579345703
3,0.94275852672115,0.39510770688869895,0.17780303955078125
3,0.9041131706451636,0.4607759505427625,0.18061304092407227
4,0.9838575071431962,0.19106664159404999,0.21912360191345215
2,0.9929689702059195,0.12397950394638377,0.23425793647766113
2,0.9713000148641866,0.22127326554898213,0.1819162368774414
4,0.9682553211630537,0.2626673300308901,0.18699336051940918
2,0.9838187939902473,0.1923120208650294,0.18694019317626953
4,0.8636930787998128,0.4144856033938148,0.2265305519104004
3,0.9919018747783364,0.1276826275666409,0.18559670448303223
3,0.964122464153895,0.28139339968392246,0.18526601791381836
3,0.9959258708729816,0.06801054501150212,0.18569254875183105
3,0.9980052357528455,0.06370763425930448,0.17986226081848145
4,0.9935394516002772,0.11179062575268611,0.2937955856323242
3,0.9600341515928722,0.33793645723404797,0.18195629119873047
3,0.7911555639578981,0.531124149819758,0.27282190322875977
3,0.9816486045539322,0.21612985334270796,0.363511323928833
3,0.9445579895211983,0.36206498937431564,0.2262864112854004
4,0.9853881526125124,0.1855417364381456,0.22323226928710938
4,0.9468732819756097,0.3354942475586803,0.18142962455749512
3,0.9538914192242749,0.3467286330914853,0.1867830753326416
3,0.8971220294280615,0.4866832935260915,0.36141347885131836
4,0.7866458350603727,0.6345103078513055,0.2710380554199219
3,0.9369718473724705,0.35197525247844647,0.23414850234985352
3,0.9933584616786231,0.14158923043521215,0.18635249137878418
2,0.3654655699189086,1.0866235113358065,0.18552446365356445
4,0.974393154800125,0.23324896608989823,0.36652421951293945
3,0.8492962999431608,0.2660332271378682,0.18220782279968262
4,0.9864052544301322,0.15730734888445594,0.17955589294433594
3,0.5978148698079127,1.1739958894968017,0.22710800170898438
3,0.9775152839872936,0.23034262575734063,0.18480539321899414
3,0.9890063035466639,0.19217876790904595,0.18305182456970215
4,0.9755788797189536,0.22495140325507132,0.26824331283569336
3,0.8999397298848484,0.46807999444696424,0.1899714469909668
4,0.9742026598401388,0.218783866555897,0.2677907943725586
3,0.944193293062576,0.37473944342396676,0.18435239791870117
4,0.9997597606835175,0.022281708369527364,0.1793057918548584
3,0.9857293969753752,0.24014611834491353,0.22636008262634277
3,0.9491270421302385,0.299305451583142,0.1792449951171875
3,0.6291449050011831,0.9109190584936278,0.18036651611328125
3,0.9881373868265196,0.19537650628202144,0.18012285232543945
4,0.9412002342867118,0.3547685015353508,0.31562280654907227
4,0.9659277582396907,0.28006070384867454,0.1815340518951416
2,0.9912295487572599,0.14419258897415835,0.18166756629943848
4,0.9060072759303548,0.32945746452656527,0.275954008102417
3,0.9305642168240313,0.4111126435028764,0.18526363372802734
4,0.9997271449725642,0.044688319225195734,0.22835159301757812
3,0.927273852261107,0.4726330294805005,0.1844649314880371
3,0.29625971988921934,2.7252306122405168,0.3001258373260498
3,0.8620403924834155,0.583251341700523,0.18058395385742188
4,0.8759817408027174,0.5258087487137604,0.22549033164978027
4,0.9523160037670636,0.3278411783214598,0.2265620231628418
3,0.9994220319781253,0.03331777969242743,0.20714831352233887
3,0.998044723779251,0.061860004047679516,0.17931246757507324
3,0.8351618182233279,0.6124582191713805,0.18461036682128906
3,0.9422052958336543,0.3847039890048945,0.1816723346710205
4,0.9796246435275406,0.2138763830194883,0.272320032119751
3,0.9995214817988377,0.029350699662438414,0.2779717445373535
4,0.9775364345519454,0.22810929312204098,0.2800486087799072
3,0.9972574562240744,0.08115661529146033,0.18466925621032715
3,0.7306947254003981,0.710964059652876,0.18808913230895996
3,0.9850044351117669,0.2064326122706716,0.18891119956970215
3,0.9846528216638317,0.14836813880241187,0.2346804141998291
3,0.8968643756540856,0.4678569455565264,0.180755615234375
4,0.9805702334852819,0.20002387302242877,0.2831425666809082
3,0.9873966333517723,0.17149768674598778,0.23172354698181152
4,0.9979206604138124,0.06740535474195102,0.1778244972229004
3,0.8795986030574678,0.4304259813845199,0.18029427528381348
3,0.9361964126033367,0.31996876367950217,0.18317031860351562
2,0.9922143480506432,0.18243523731110664,0.17888522148132324
3,0.72575740318381,0.7494285478723943,0.1811511516571045
3,0.8986041325108519,0.5902933083066872,0.18263816833496094
3,0.9937951189033696,0.09646805695614281,0.23340535163879395
3,0.6272316809478686,0.9811299540323061,0.18845462799072266
3,0.9966763332150063,0.08612862386950075,0.18203186988830566
3,0.9851830544459179,0.20749772090048776,0.18070340156555176
3,0.9217674869455396,0.30604884378840214,0.200408935546875
3,0.9261528610991985,0.426403388655428,0.1903080940246582
3,0.9838447917835739,0.17924701985957428,0.19619417190551758
3,0.5272643927621435,0.9950529219477672,0.18190455436706543
3,0.9198592258145608,0.41699255145689285,0.27458930015563965
3,0.7824390869135559,0.5564023742221975,0.1832597255706787
3,0.516184599494156,0.9486699836799531,0.2334883213043213
3,0.6772501799355627,0.790484760705301,0.3624911308288574
3,0.9920647892723996,0.11363089832103591,0.19636154174804688
2,0.4667176907984874,0.6674301965529499,0.1905059814453125
2,0.8964660923597794,0.45579769430627054,0.18918228149414062
3,0.9840699610221104,0.20483969400181465,0.1962432861328125
3,0.990584184682217,0.15129741186357784,0.18956851959228516
3,0.9753045573526152,0.22525957502461322,0.2376854419708252
3,0.9366355026936091,0.3787004928778595,0.1884136199951172
4,0.9095205621107725,0.43286888404944573,0.23878717422485352
3,0.9070725921771362,0.4876579368710471,0.19298458099365234
3,0.9260478083641759,0.3982537698233343,0.19410276412963867
4,0.9984067852852746,0.06267170610575086,0.39810776710510254
2,0.9909002139519215,0.1505022959839964,0.18541431427001953
3,0.9016689462732179,0.25899615501603107,0.18546199798583984
4,0.9589165613427264,0.3002999466323599,0.22649145126342773
4,0.999969888153544,0.030896596755046152,0.18967843055725098
3,0.9847502510967489,0.18574742368576,0.2125842571258545
3,0.9531511770383463,0.3420996974422444,0.19724106788635254
3,0.9976854890987322,0.06974710811634954,0.19440841674804688
3,0.8343148665319751,0.46081795683953924,0.188370943069458
3,0.8531740190422813,0.5614249729134551,0.19228315353393555
3,0.750531843931068,0.7855357802258401,0.19600987434387207
4,0.9477242521112386,0.32619496105137474,0.4942665100097656
3,0.917071804095642,0.4339512440374057,0.18885540962219238
3,0.9667116024099667,0.30243772016467746,0.18448734283447266
3,0.9691052449176658,0.24764019250129765,0.3329033851623535
3,0.9866338698962173,0.16980491680139143,0.1920320987701416
2,-0.048181852706444005,4.500476789178158,0.18880510330200195
3,0.9721040465566816,0.23675175893583805,0.3727712631225586
3,0.5667793782019902,0.884245159711944,0.18754172325134277
3,0.9561569173565349,0.3221024941172113,0.19328522682189941
3,0.9913876597902646,0.13605019020735037,0.23197436332702637
3,0.9436661981753236,0.35720062663299695,0.23886561393737793
2,0.9935625913720362,0.09491781493344473,0.23559165000915527
3,0.9979542849575436,0.08166154250935438,0.18207168579101562
4,0.9861130345638126,0.18013821007326383,0.28137946128845215
4,0.986119892304461,0.18359524872919566,0.3296692371368408
3,0.9279137282330309,0.48614720217164165,0.27901244163513184
4,0.997421967170093,0.07325518687430409,0.17856264114379883
2,0.9912782510451308,0.13953081247520346,0.2882418632507324
3,0.9412799600940789,0.3589185192526269,0.18790459632873535
3,0.9887051236007975,0.17312357283592755,0.1923985481262207
3,0.9993732726569922,0.11986574428385328,0.2870194911956787
3,0.9553940107630394,0.3270786002865392,0.2251136302947998
2,0.8744411179187744,0.6067444193312894,0.23250770568847656
3,0.9997475660425282,0.049693032603377665,0.19003605842590332
3,0.9179189477352742,0.3812946536076415,0.18984603881835938
3,0.7315497936816832,0.5615513158387696,0.18592333793640137
3,0.9495104903720651,0.40895524716595694,0.1902163028717041
2,0.7505386470201824,0.6382771116378172,0.1822373867034912
3,0.9862224366493308,0.1906970788236387,0.18902134895324707
4,0.5508578764644654,0.780778227483512,0.18683743476867676
4,0.9376137207187649,0.3583664592312016,0.3277246952056885
3,0.9982680684673664,0.0633609857041448,0.19398021697998047
3,0.8549545268807995,0.6462971697271457,0.18794870376586914
2,0.9827681525899837,0.15616196088306827,0.3569035530090332
3,0.9929671712557914,0.14671656323271903,0.19234228134155273
3,0.9940760582904784,0.10895910968451542,0.2906224727630615
3,0.9523850504719696,0.32780951170315087,0.1987307071685791
4,0.9420110140031867,0.3453094722716629,0.19504427909851074
3,0.8882662216934262,0.497005515197321,0.24041175842285156
4,0.8938727487165262,0.4718688976037796,0.19484615325927734
3,0.9572236727570003,0.408592556370284,0.2703676223754883
4,0.9875764031431968,0.16690450929183057,0.24810123443603516
4,0.996981856911663,0.09282520852040649,0.344707727432251
3,0.9787714222690727,0.2529452929202485,0.19456934928894043
4,0.838767686593962,0.39585518478609283,0.2936851978302002
3,0.6664564080425722,0.7187062446819047,0.19684863090515137
3,0.9988126886080417,0.08939959530942253,0.2407073974609375
3,0.9933152510465779,0.128371762048426,0.1919872760772705
4,0.996956554707923,0.08265737014395763,0.296065092086792
3,0.9333315957946638,0.38344292053899953,0.1944112777709961
4,0.9881222971896603,0.166128580681446,0.2864718437194824
4,0.9965115718286,0.10646876449599911,0.23054146766662598
3,0.7073068334398283,0.5919246526802013,0.18048739433288574
2,0.9907144370259542,0.1477269969734916,0.296741247177124
3,0.9741559998836211,0.2125132689563848,0.17966532707214355
4,0.9930702797275186,0.12043775470026542,0.17506980895996094
3,0.9002323715755269,0.3438083213050746,0.1759340763092041
3,0.9345740000393452,0.29764385116058406,0.22984027862548828
3,0.9705889869173207,0.24313380748517413,0.17877554893493652
3,0.7727918550217335,0.7828186362026136,0.17855238914489746
3,0.3540112112803924,1.1451282402619203,0.18451738357543945
2,0.9925341797834658,0.18697968145788305,0.22295451164245605
3,0.9291614517479181,0.36957447146148215,0.18136096000671387
4,0.9231943949870554,0.3750747505153011,0.3684532642364502
4,0.989467027756323,0.15331357074035884,0.21892476081848145
2,0.9438604080542018,0.33315330911798446,0.17679548263549805
3,0.9778159156731833,0.21238621384394102,0.1785130500793457
3,0.999928973738351,0.018330012013977947,0.17640066146850586
2,0.9846467663812778,0.1649326909010592,0.1898634433746338
4,0.9995626246546407,0.0464180805443545,0.18314266204833984
4,0.8258190219116096,0.6141461308365477,0.35530614852905273
2,0.9575391338204375,0.39054825821314515,0.2188880443572998
3,0.9658297595992699,0.2821906267203289,0.22148466110229492
3,0.9910538018493437,0.1362146444572517,0.23480701446533203
3,0.9672885573944201,0.2769537331434398,0.1838359832763672
3,0.7943102211154628,0.6470213972905351,0.18462657928466797
4,0.9779523643556265,0.22380424871893662,0.23035120964050293
4,0.9998286634821273,0.034300324239367595,0.22835636138916016
2,0.9127780989801322,0.47409112327911673,0.18633723258972168
4,0.9967635397616224,0.07839112054981963,0.23605132102966309
3,0.9975055700786987,0.10684618160054746,0.18478059768676758
3,0.9978807109508199,0.07106184046134448,0.17777180671691895
4,0.7831257281169888,0.7133077693290766,0.24098610877990723
3,0.986371307997143,0.18022095525527382,0.20865750312805176
4,0.799393015732128,0.6361689645710328,0.27242040634155273
3,0.9406595038180096,0.3922822929487823,0.18129229545593262
2,0.86096832183572,0.6231177316351467,0.2255721092224121
4,0.9952398849275212,0.09776138865552131,0.29686808586120605
4,0.9613322318426382,0.3044331993235597,0.1838669776916504
3,0.9750177613826494,0.2378461872757007,0.22712397575378418
3,0.9890871204553476,0.1645131222658819,0.26787853240966797
3,0.7998396179969705,2.1009462364294103,0.17722821235656738
4,0.9531374607695657,0.2961328089627911,0.22129154205322266
1,0.9079596725459571,0.46419762062054565,0.22053909301757812
2,0.9742133898954699,0.28610000495559074,0.26938414573669434
3,0.9939850951778154,0.13474288414926636,0.1796872615814209
3,0.9920081106175547,0.1328311131907709,0.17732548713684082
2,0.9491304126351795,0.2191372357365072,0.1820385456085205
3,0.9589355652790527,0.3317527108317977,0.17802047729492188
3,0.8606056135405654,0.5394831132932218,0.17946696281433105
4,0.9998277174046833,0.02407737571508395,0.22159862518310547
4,0.9808979393707219,0.21524191084201497,0.1772606372833252
3,0.9878335949098431,0.15896178959123858,0.17918777465820312
4,0.9762460253271403,0.22799857674640303,0.2243638038635254
3,0.7052846870426328,0.7697325195583339,0.1804027557373047
3,0.7441863296777057,0.6815632234529447,0.26698899269104004
2,0.8929393987751987,0.5061771346596533,0.24211478233337402
4,0.9682919796737306,0.2740919563976198,0.29506635665893555
3,0.5653022254911535,0.9355159600000366,0.22163891792297363
2,0.9900395775797874,0.4187389539624806,0.177947998046875
3,0.9987985462447273,0.05225431957575645,0.18066072463989258
3,0.8488627323788072,0.6511238703357943,0.18241262435913086
3,0.986920195008833,0.2496062680149386,0.1831836700439453
2,0.9954740644399878,0.15645397941087277,0.23090481758117676
4,0.9991986632936981,0.04868648822114727,0.17769336700439453
2,0.7450675910335585,0.9064802280045658,0.18320250511169434
3,0.7268326231112756,0.7792687379031115,0.17785334587097168
3,0.7960276274614327,0.6629795950454861,0.18277764320373535
3,0.9179977662953054,0.36643659727753775,0.18220949172973633
3,0.9969100883706571,0.07493239503391344,0.1839141845703125
3,0.9682962558911261,0.28642428671170467,0.18171119689941406
3,0.9505061421266091,0.36380381076988855,0.18424296379089355
3,0.9832825664525456,0.1951672850100395,0.17976164817810059
3,0.7742039838419756,0.6238801693054868,0.18023300170898438
4,0.9010536428336564,0.4031651366116559,0.17732763290405273
3,0.9666254370734401,0.3072751511961571,0.179656982421875
4,0.8401939772508014,0.5032687930052333,0.27548742294311523
3,0.6625369778453434,0.9386687863150452,0.18592214584350586
3,0.2550655358679034,16.289618797879385,0.18367838859558105
3,-0.4760809211591056,1.693639298892385,0.2208106517791748
3,0.9891919363436319,0.21014984540194692,0.19994449615478516
4,0.8490477154472998,0.5698796388251788,0.19667339324951172
3,0.9868976570493635,0.18547112680079958,0.18243646621704102
3,0.9982932054622169,0.05914500952062556,0.17594003677368164
3,0.9993066065229207,0.03550151529941092,0.17892169952392578
3,0.6200220769090592,0.7515953332384587,0.219771146774292
3,0.8085206168398689,0.6632317992002991,0.18143105506896973
3,0.9810424323436939,0.1650531717237052,0.18709468841552734
3,0.2578082238374502,0.8878422691568403,0.1874680519104004
3,0.8860776895225675,0.48125813770158055,0.17586517333984375
3,0.9994218095236678,0.031108503368309885,0.1804492473602295
3,0.6152117382372121,0.7438203942110427,0.18011736869812012
3,0.36605898391486097,0.8114013905587008,0.231003999710083
3,0.9786993554234142,0.2086104758284946,0.18603873252868652
3,0.9434331480292528,0.3052042689780102,0.18059635162353516
3,0.9277959897888516,0.5370895061685204,0.17809724807739258
3,0.7020818667454655,2.7595778196436465,0.17858219146728516
3,0.9127869132352449,0.5282940324208636,0.1757051944732666
3,0.9273065004897962,0.41335924495232235,0.3385317325592041
3,0.915227591715017,0.5362644140123399,0.17790532112121582
4,0.9922341952807627,0.1324006591503385,0.18268370628356934
3,0.9976934577658817,0.0646242643914777,0.1803429126739502
4,0.9981600707192971,0.06443250373828094,0.22142791748046875
4,0.8883113606164186,0.49838012729325804,0.26545047760009766
3,0.9311922944616595,0.32536447558390874,0.19343900680541992
2,0.992173089892974,0.22604128628595768,0.22617888450622559
3,0.9790008797097619,0.33071457161909973,0.17784476280212402
4,0.9138346694567865,0.4435844952051862,0.21948480606079102
2,0.983927926576425,0.17429927318997065,0.2199385166168213
3,0.4587571327859876,0.942060909789215,0.17624330520629883
3,0.8607860444949959,0.48736949712317523,0.18429350852966309
2,0.9956035560427281,0.10576985566570536,0.17998528480529785
3,0.6065169371168706,1.5656418485513648,0.2243356704711914
3,0.6060389098674922,0.9960875504227488,0.18097567558288574
2,0.15800228546418535,1.4153353571364908,0.2644329071044922
3,0.970680545790743,0.2573865778827509,0.1775369644165039
3,0.9821966088107168,0.22285623849778266,0.18062043190002441
4,0.42126290706719255,0.9573938103754991,0.2210993766784668
3,0.9417079246967335,0.34999661869941473,0.1776566505432129
3,0.9831524352920069,0.19662003116762272,0.33864498138427734
3,0.9903077037428898,0.15723354262330969,0.17643237113952637
3,0.9253193948931562,0.33610440388843366,0.2233874797821045
3,0.962240828637349,0.2769185250691355,0.31537771224975586
3,0.29908464775592036,1.133311784355041,0.1756606101989746
3,0.9552560089583276,0.3190508684177056,0.1774427890777588
2,0.9035940873543216,0.4884105246441342,0.18120908737182617
3,0.9372391684656771,0.446801474958319,0.1790022850036621
4,0.978039912187046,0.20702396591254182,0.2428884506225586
4,0.8899949319888243,0.4389650872382424,0.22398996353149414
3,0.5622892170238559,0.9414674371351062,0.17641782760620117
4,0.7365218793558492,0.6119289105231571,0.1756296157836914
3,0.9794081064541387,0.19486105700544923,0.17720913887023926
3,-0.006537464334153045,2.6229461815370025,0.1753997802734375
3,-0.07276934707537473,1.3506073950131237,0.17618608474731445
3,0.7601566255024077,0.6488310215926034,0.18126726150512695
4,0.9804736625805917,0.21312300435450707,0.22274494171142578
3,0.9894321608612993,0.1554394854445056,0.22046828269958496
2,0.9676611229100279,0.2532812057593492,0.2621276378631592
3,0.9584137832160815,0.30343436579729177,0.17591619491577148
2,0.9587848137324413,0.34097841581581545,0.18209600448608398
3,0.8784015829077135,0.5438202184251779,0.17534208297729492
3,0.9992703235008688,0.050745623952607156,0.2187976837158203
3,0.9834510887490496,0.1928601147948065,0.21959972381591797
2,0.977058432702424,0.20733300000739363,0.3928415775299072
4,0.5941772549733618,0.68760757547467,0.3096776008605957
4,0.9858097991230206,0.1927656984619796,0.4453566074371338
4,0.9906147118055441,0.1427164800105319,0.4157228469848633
2,0.9755463969117628,0.21184027633141597,0.36388134956359863
3,0.9634237659787311,0.2564442464921855,0.20764994621276855
3,0.951620190752971,0.33773040625011563,0.19359517097473145
3,0.9996566621766377,0.027882755950404035,0.3155505657196045
2,0.946248918797802,0.22686127898199437,0.22971606254577637
4,0.9435091148785681,0.3528166817898518,0.1779038906097412
3,0.9406911560997305,0.35440699871880993,0.17704415321350098
3,0.8689105740270152,0.5418305845618645,0.17566132545471191
3,0.9488723417685433,0.3443086875077765,0.1765003204345703
3,-0.22872740903985897,1.1156134521777938,0.17492079734802246
3,0.9675436395454419,0.28534496468187853,0.17766118049621582
4,0.9869221857537799,0.1764244366502756,0.26640868186950684
4,0.9606321275037673,0.2964354086467619,0.17738676071166992
3,0.9682000352781638,0.26513731657321343,0.17821431159973145
3,0.9838099512520475,0.19968335983432875,0.17597293853759766
3,0.9988898483536539,0.04621593477498352,0.18095707893371582
4,0.9999539299607881,0.0242170403586878,0.22236990928649902
2,0.9650637193713223,0.3248648763941064,0.1842358112335205
3,0.9898210026441738,0.13358064326182725,0.1870713233947754
3,0.7894045862341399,0.6880384259913358,0.18085956573486328
3,0.9163307723912721,0.5750978119376629,0.18491816520690918
3,0.9344982851617878,0.38381440692966656,0.17698383331298828
3,0.9774631717863435,0.22855241845795285,0.17977380752563477
3,0.9513764033321512,0.45657102814975903,0.1808638572692871
3,0.923417974598054,0.3483725880630275,0.19023871421813965
3,0.9964734121331097,0.10014804433036761,0.29497289657592773
3,0.7009663843805073,0.8271866044595929,0.1767594814300537
3,0.9958281360535179,0.07478376132346243,0.17805075645446777
3,0.8691791848291225,0.6076513878090252,0.17632293701171875
3,0.9113998552484674,0.6187950555785732,0.1841576099395752
4,0.9724822214066895,0.25325494621900274,0.26688051223754883
2,0.9689553761007476,0.25261943953586047,0.22075247764587402
3,0.9987761241595065,0.04936672785086997,0.17867803573608398
4,0.9804526807958327,0.2210618179424217,0.23327922821044922
3,0.8839917243349702,0.4904069481395148,0.2317183017730713
3,0.9138901316206139,0.4308913412470694,0.22841143608093262
4,0.9032964668049887,0.46626056294346896,0.22859787940979004
4,0.9381298811433576,0.33640996732741646,0.26538991928100586
3,0.7446560130130921,0.5136208943720224,0.19233489036560059
3,0.9990720467383755,0.04147736039274545,0.18503570556640625
2,0.7497519758031709,0.702748349916075,0.22630596160888672
2,0.990228704511011,0.17222401016690897,0.23682832717895508
3,0.8885176249510179,0.4983326275979692,0.18582892417907715
3,0.9703659368495423,0.25733280053670093,0.22818326950073242
2,0.9876701423410369,0.1966191842997557,0.17601513862609863
4,0.6454828079065353,0.677448542155016,0.22720098495483398
2,0.9658173073875835,0.18886890920420676,0.23493623733520508
3,0.8129528148823638,0.6030228123373298,0.17589759826660156
3,0.7712176435072617,0.36941274114288125,0.17746925354003906
3,0.9947514681085808,0.11068892456985711,0.32532501220703125
3,0.97915328736172,0.23621512108862736,0.17728543281555176
3,0.9978641920885619,0.09314662811284484,0.1757216453552246
3,0.6604233323833109,0.8998120848478633,0.17594027519226074
3,0.924377495920308,0.40998858160970747,0.22209572792053223
3,0.9318427191579298,0.41608787599262165,0.17793703079223633
2,0.6777842049348265,0.5791095348440929,0.18038678169250488
3,0.8553400746634799,0.5653369011639852,0.17263364791870117
2,0.9673200413264325,0.25490174482468236,0.17359447479248047
3,0.35069294314189464,0.8085713556472728,0.17192912101745605
3,0.9963089872624825,0.07934081158571728,0.1750352382659912
3,0.86976324923886,0.5510107238162864,0.17150211334228516
3,0.9929785433171869,0.12473212108956412,0.172013521194458
3,0.9049921585302819,0.41999419190061754,0.3279755115509033
3,0.9152276677829312,0.3040507848775526,0.21825289726257324
3,0.9833386783529103,0.13681257966756266,0.17267131805419922
3,0.9424061283102643,0.3627313068896784,0.17365074157714844
3,0.957579613299429,0.29421394121223715,0.17150282859802246
3,0.9999024729436184,0.02092365414980346,0.17175745964050293
3,0.9294603295795115,0.3771378886988613,0.17354965209960938
2,0.953072420201559,0.44146808987355973,0.17594361305236816
2,0.9950190369942893,0.2421580065382378,0.299330472946167
2,0.9631087444579877,0.3694082169139055,0.17165732383728027
4,0.9312335934684184,0.3765319452712328,0.3414576053619385
4,0.9887616453822322,0.15845374984980448,0.3438534736633301
4,0.9671634149630112,0.2647165285273137,0.17158126831054688
2,0.9694534355111951,0.21394398325311514,0.17322540283203125
3,0.9971022426219313,0.08035341276926114,0.1730482578277588
4,0.8735617418356786,0.5326362123911171,0.2170100212097168
4,0.9039130576963591,0.32694637878388716,0.21605539321899414
3,0.8612584722949308,0.6418289076990307,0.17523503303527832
4,0.979111555578512,0.1520550041953678,0.17192530632019043
3,0.9981994849020387,0.05267946357250545,0.17284464836120605
3,0.7893100050596569,0.645330396246153,0.19210433959960938
3,0.990814771400113,0.1506263861008872,0.284334659576416
4,0.9113928312599184,0.45810667572096914,0.21161127090454102
3,0.9138352369840771,0.41642854953732844,0.17342853546142578
3,0.9896168782007012,0.15522737897782235,0.16987228393554688
4,0.9864782935724562,0.16976056969580713,0.27390122413635254
2,0.39600738857323436,0.37456993555777407,0.17464280128479004
4,0.6743838319681916,0.7334404706096587,0.25749731063842773
3,0.9569375676318627,0.30952360919221245,0.1749405860900879
2,0.9216336046903063,0.44401738774157296,0.17607998847961426
3,0.9996427039956113,0.026630394581669558,0.1839284896850586
4,0.9940420269782217,0.11771791908315624,0.3157320022583008
3,0.9682407680846106,0.328638403174537,0.17378520965576172
3,0.9954357880081416,0.09073882391972633,0.1722278594970703
3,0.8976749722007824,0.49414421113182183,0.18784403800964355
3,0.958555066809301,0.3101115661481142,0.1755833625793457
2,0.8382438473618885,0.2767505129454898,0.33989453315734863
3,0.9881705882039686,0.14934466150231854,0.17332220077514648
3,0.9037047732509513,0.5052555862496868,0.2120990753173828
3,0.8190907519277631,0.5196548188440298,0.16961383819580078
3,0.9988276407878198,0.03589980806173953,0.1749267578125
4,0.9997921260525031,0.03973907633615442,0.3032264709472656
2,-0.3848951836136679,1.5922209420408173,0.21372509002685547
2,0.9971757734834324,0.09753013298146847,0.19994521141052246
4,0.971583845282655,0.2392261080434062,0.2957487106323242
3,0.835517414377557,0.7111384255683627,0.1727442741394043
3,0.9047859055077296,0.6603603044132784,0.2124619483947754
4,0.9567221097511482,0.31305748566556135,0.2537548542022705
4,0.9883587347561142,0.1632997033847645,0.1702125072479248
3,0.9668508744384742,0.3022925167392206,0.21305370330810547
3,0.6216227706566348,0.7916026601185566,0.17128467559814453
4,0.9461730106603211,0.3402407693005593,0.17531943321228027
3,0.9897126643174281,0.16073021675781238,0.1708979606628418
4,0.9737940536513526,0.24708557528361508,0.16922855377197266
3,0.8255945690818122,0.6317743236388054,0.28476476669311523
2,0.9652529224911789,0.25040950067423967,0.17179608345031738
3,0.9781653642362064,0.228446933595636,0.17359280586242676
4,0.9981521711578133,0.05122509309535055,0.21732449531555176
3,0.8320813171771676,0.6156169447301723,0.1745765209197998
3,0.9949752856886049,0.10622886065863574,0.21814560890197754
3,0.9830454195099695,0.20060584140125182,0.34451794624328613
3,0.9790068047800732,0.21162534706374816,0.22238779067993164
3,0.9707807061333703,0.28951594364146593,0.17335200309753418
2,0.9143092457391127,0.43628657904444784,0.22137975692749023
3,0.9576077778711841,0.3153823811467109,0.17137789726257324
3,0.5105162105060019,1.1012184356758064,0.17218708992004395
3,0.9416517900343134,0.34639973820759634,0.19029974937438965
3,0.22813561982979816,1.566659455865895,0.17435765266418457
2,0.8098010795323372,0.6700999453751807,0.17410778999328613
3,0.6647491073884222,0.8191673322754318,0.17157983779907227
3,0.9964846556214129,0.08878731755382324,0.1773974895477295
3,0.9690396495647862,0.2603407385556443,0.2172093391418457
3,0.9773022797927159,0.1730476458846137,0.1742405891418457
3,0.9367310259010676,0.3999139665405373,0.17272138595581055
3,0.9916087892231595,0.12347115313909665,0.21937012672424316
3,0.9954847843450141,0.10715861972720113,0.28288865089416504
3,0.7362354999063822,0.5485108730937711,0.25805187225341797
3,0.85963947902877,0.5066338939817654,0.17297720909118652
2,0.9795557435316865,0.23586918222634373,0.21747326850891113
4,0.7986922696057641,0.6383480225143096,0.21491289138793945
3,0.15156903243367342,3.6988110983008666,0.21686935424804688
3,0.6803145491088977,1.2463268965421734,0.17662572860717773
3,0.9997251253261975,0.03227735794783961,0.17481184005737305
3,0.9965569019619132,0.08924910479737513,0.26191186904907227
3,0.9550660834668955,0.29891700241953056,0.17643165588378906
3,0.9566757009949802,0.3071982809500757,0.23029708862304688
3,0.9929288774200082,0.10207352581746912,0.18336033821105957
4,0.8697933957711967,0.49633017684015496,0.28124046325683594
3,0.9306382808372305,0.36564302001406446,0.18708181381225586
3,0.8563185763157075,0.5538489499018711,0.2042696475982666
3,0.7930193247168332,0.5159891284491125,0.18416047096252441
3,0.9098555053546575,0.46582845226236597,0.17954063415527344
3,0.9949379852269503,0.10032853157467622,0.22613286972045898
4,0.9997252684151143,0.04818567768901493,0.2822244167327881
3,0.9867163531200603,0.259778977672679,0.5294175148010254
4,0.9983759441810864,0.06685583398154328,0.17527461051940918
3,0.9799492057851324,0.17827563507156852,0.17561078071594238
3,0.6265610389777296,0.7628353854688421,0.17588496208190918
3,0.9118003315786029,0.43890904962575683,0.1797630786895752
3,0.9555596721224424,0.31084378515950917,0.22244000434875488
3,0.9281527100678957,0.40129893792975035,0.23055648803710938
4,0.9086119639127856,0.37702796072514766,0.18110203742980957
4,0.9986750548019343,0.04901734862560191,0.17718505859375
3,0.9878653784762672,0.10307415287487898,0.17841219902038574
1,0.9893650274045773,0.13358353014212357,0.27407336235046387
4,0.8850984224411759,0.4966353118216306,0.42446279525756836
2,0.9842825689248063,0.19245089968567106,0.21990299224853516
3,0.980945279275055,0.19339864922422995,0.17723846435546875
3,0.9879459548726136,0.16919915832576066,0.2194538116455078
4,0.8435489807342295,0.4770719696666601,0.2854604721069336
3,0.16061530780022432,1.1616887196122279,0.17406487464904785
3,0.9633672936817623,0.2856066342175828,0.17359638214111328
3,0.9885564680457374,0.1293606404328157,0.1764967441558838
4,0.9991907568221413,0.04933338425982878,0.21585726737976074
3,0.9783266664352539,0.26913984444517086,0.2185499668121338
2,0.7588592988534711,0.5841298627019677,0.17158222198486328
4,0.9770810830400816,0.2020106173363908,0.21676063537597656
1,0.9858253389315184,0.17905133279873026,0.4272921085357666
4,0.9996855203885551,0.045511577300579455,0.3026118278503418
3,0.988073853155693,0.1956322535860648,0.1736011505126953
3,0.9813747428091819,0.21855850358631337,0.17592716217041016
3,0.9826788465664925,0.21935629212772878,0.22278809547424316
3,0.9951598330993809,0.10643599752334648,0.17151713371276855
2,0.9799215375433428,0.2213617722654171,0.3008596897125244
3,0.9913076812672132,0.20242238545824126,0.216691255569458
4,0.9970246859095955,0.06766833325520864,0.26140403747558594
3,0.9745584090040427,0.2664496895925681,0.17670011520385742
2,0.9796004732795797,0.20702383490944368,0.17359066009521484
4,0.9617684697567387,0.28899768825524047,0.3850245475769043
4,0.97836629576351,0.1944718778796062,0.30295634269714355
3,0.9479616623806876,0.3268531297561284,0.2153618335723877
4,0.9899485721381025,0.15264847017846886,0.21561551094055176
3,0.9839352317838952,0.1994232691088459,0.1722252368927002
4,0.9798229701983721,0.2170034179419518,0.25807666778564453
3,0.8900420637486942,0.4914188451942059,0.17089605331420898
2,0.9927459978046035,0.20163482636002186,0.3061997890472412
3,0.996418368540799,0.0850558280726317,0.17441821098327637
3,0.9698002047032019,0.2492273231039657,0.17375755310058594
3,0.9995177981468369,0.04343958821340737,0.1728978157043457
4,0.9977727941030592,0.05457420221088196,0.17245078086853027
3,0.6802594624960598,0.7887327961723781,0.1773843765258789
3,0.9790899083473787,0.24561008908501783,0.17397809028625488
2,0.9822832102066217,0.1856358146870908,0.17779994010925293
4,0.9857640551170912,0.16680533586442797,0.26185131072998047
3,0.9109496281633969,0.3540818083372794,0.17531394958496094
3,0.6444375191448097,1.027867267811792,0.3262820243835449
4,0.8938860104497365,0.4697922281019384,0.30785655975341797
4,0.8359879117302929,0.5993067516331714,0.21773099899291992
3,0.9988746830641222,0.049068995776258534,0.17310523986816406
3,0.9522245218967975,0.30981545124748844,0.22028088569641113
3,0.4094305042618448,1.059086857770118,0.1760103702545166
3,0.8932841978038214,0.49608093455593877,0.23092889785766602
3,0.8736042720286442,0.5100379975577015,0.17608380317687988
2,0.9396426524409539,0.3440626466245928,0.26441216468811035
4,0.9863527969988894,0.15361424437112728,0.21680998802185059
3,0.8808450099432252,0.4565414831763183,0.2117924690246582
2,0.992179857852483,0.14663348550766353,0.21888256072998047
2,0.9361316132905201,0.32311175774655404,0.22236180305480957
3,0.9969054603673609,0.08787304837345555,0.21758770942687988
2,0.9503623629619463,0.3667770224468423,0.34221601486206055
3,0.8538784164119797,0.5700484172356242,0.17681336402893066
3,0.699097662748613,0.7693964669239404,0.1775357723236084
4,0.9798946411027781,0.20083047796487105,0.30829811096191406
4,0.9919841870179492,0.12945965029833997,0.21741080284118652
3,0.8696920561933833,0.5057799789302374,0.1769874095916748
4,0.8613969802578358,0.43754568465024285,0.3029327392578125
3,0.9197369161698664,0.3066669017701625,0.21643376350402832
4,0.9783629509167405,0.22999139546220393,0.2563927173614502
2,0.9449398849421098,0.27436904988661626,0.2616136074066162
4,0.9436662217500917,0.3672457068531189,0.21788382530212402
3,0.9588372602650164,0.2071296591085861,0.17270779609680176
3,0.8406777951085623,0.4374031395466492,0.2158946990966797
3,-0.21161153928188078,2.2387403753431303,0.17099332809448242
4,0.990061657987238,0.15017893498758111,0.23593854904174805
3,0.9734525900380295,0.24871137303169177,0.17313575744628906
3,0.9491446570445692,0.3058937556678264,0.17185211181640625
3,0.988987404008148,0.16894529980557677,0.17175650596618652
4,0.9766732026245402,0.2153473104381889,0.1727747917175293
3,0.9442949635492864,0.3635547961752619,0.17362523078918457
3,0.44549621004727474,1.0737134428656139,0.29425859451293945
2,0.9963968759950435,0.08690633040178501,0.21521759033203125
3,0.9039695552122918,0.4429131764491193,0.172684907913208
2,0.9606106588545659,0.2720784571771456,0.2187645435333252
3,0.9721173538886726,0.2375985484784314,0.1707441806793213
3,0.9948874255450536,0.10376402600164118,0.1715683937072754
3,0.9763446607282779,0.20650729026980752,0.17349958419799805
4,0.9999616120481182,0.018969957699826324,0.21342253684997559
3,0.8427593470089906,0.5917135055932183,0.17218565940856934
4,0.9341925955325219,0.37503106130335734,0.21774697303771973
3,0.768325293450716,0.7369661178709136,0.2166152000427246
3,0.9990224268400504,0.03555007927318184,0.17366862297058105
2,0.9861204448246149,0.2004158189459285,0.1730971336364746
2,0.9886998725024119,0.25395217659320457,0.17722320556640625
3,0.9993999232232178,0.03479888700418229,0.1733684539794922
3,0.8682786880488637,0.5183566253074331,0.1774437427520752
3,0.9887454957537213,0.15057435590726487,0.18019819259643555
3,0.9415928070240361,0.3001204601919901,0.20631098747253418
3,0.9641096000986381,0.17523653679788428,0.2185041904449463
3,0.9550222585845289,0.31447739060911173,0.18003177642822266
3,0.6601755349408057,0.806926600346296,0.1756429672241211
4,0.952553896364427,0.2806862111650531,0.22144532203674316
3,0.995155504898206,0.10791778273692468,0.1836559772491455
4,0.9964806822593552,0.0834009986087954,0.2824530601501465
3,0.9915917641210952,0.16288919354074627,0.18409013748168945
4,0.9756161735366643,0.2156626188111397,0.1777949333190918
3,0.9262294097245831,0.40849740692866904,0.2472546100616455
3,0.9403921970060484,0.3112899295039278,0.18366479873657227
3,0.9805036214886785,0.2111962942452136,0.21764230728149414
3,0.9837718589388835,0.1831699710763503,0.17847156524658203
3,0.9812270240323273,0.16436726022754175,0.2644047737121582
3,0.8186697503428877,0.6980836938929994,0.18121814727783203
3,0.3439642901541102,0.864697468704992,0.18047523498535156
2,0.7345901722781522,0.4027350420798654,0.2293102741241455
3,0.8869011616524197,0.5691804082367422,0.22473955154418945
3,0.9510426519723385,0.28893083972028066,0.18318414688110352
3,0.9326060744882064,0.39765732610828214,0.17714619636535645
3,0.9683441808847921,0.26576857888472455,0.18823742866516113
3,0.9902942174501658,0.17636874671820507,0.2957456111907959
4,0.9999701761945594,0.02553282921219749,0.22265005111694336
4,0.9999140799227303,0.028216721560931145,0.17688560485839844
3,0.7042660432553597,0.8032671093027723,0.17935609817504883
4,0.7023969389745088,0.6677809509670459,0.22124409675598145
4,0.9960121354305496,0.08951944511827231,0.31769585609436035
3,0.9776471923600494,0.28845090042236987,0.17310023307800293
4,0.9932042295787884,0.1275962665592936,0.2986302375793457
3,0.6575520339915141,0.8831022979551056,0.18128085136413574
3,0.835594096693772,0.4368581357911499,0.17808771133422852
4,0.9704420874296054,0.2611601171997298,0.22199320793151855
3,0.9626402179981319,0.30876710460105383,0.17404699325561523
4,0.8612080360765838,0.5550218822722902,0.3466300964355469
3,0.9767333616609483,0.2710033438738549,0.25928544998168945
3,0.8135561072998851,0.5722418679077275,0.18303632736206055
3,0.9329688613874799,0.4077229273202955,0.17676186561584473
4,0.984467389839757,0.1921115407177268,0.26441454887390137
3,0.9807990547939432,0.2099767983645988,0.17491531372070312
4,0.8176158912800888,0.6290850502236953,0.29709792137145996
4,0.9986627664379756,0.059579894722878946,0.23090076446533203
3,0.9817564309076823,0.20026793699451959,0.33703112602233887
3,0.17664209575459577,0.8261151199510375,0.18263578414916992
3,0.79897400083505,0.6617174668131258,0.17618775367736816
3,0.7404917763688658,0.6810203666294986,0.17640066146850586
3,0.8629688915188584,0.4872904580047729,0.18848729133605957
3,0.9823829780714,0.20304302018666467,0.18992352485656738
3,0.8777593629778451,0.5221647424376664,0.18372654914855957
3,0.7180426495688913,0.8196287357726577,0.18985486030578613
4,0.9941042309847281,0.11275654115343849,0.23659396171569824
3,0.9773884859780084,0.29001304445542075,0.18169569969177246
3,0.9489446669754595,0.3362999321986297,0.2308642864227295
3,0.9680165189397607,0.20315319733233345,0.18004679679870605
3,0.8537478330993441,0.5746158836986383,0.21861910820007324
2,0.9765776660965699,0.1677096613494241,0.18010401725769043
3,0.9218346613779302,0.3974117063524054,0.2337486743927002
2,0.993671339159218,0.12117766147554589,0.22337126731872559
2,0.9957265937823834,0.10066719699029507,0.18154406547546387
3,0.9970847444947425,0.06405683203762605,0.17863988876342773
4,0.9995428255732167,0.0379245451458417,0.19096803665161133
3,0.9823678959514553,0.20889331620961293,0.18616151809692383
2,0.9530722444156321,0.3229199297178701,0.22851872444152832
4,0.9871889636186023,0.16873350766234219,0.24666786193847656
4,0.9982175960316332,0.06116736801238086,0.21763896942138672
2,0.8236994411127981,1.7615438720255734,0.18138456344604492
2,0.9841176824687597,0.17326084994647664,0.24326372146606445
4,0.9716150946256045,0.25609154992882305,0.18039774894714355
2,0.9162723533831968,0.44070074802832326,0.32128071784973145
3,0.957047591779518,0.3035694277745826,0.17562317848205566
3,0.9753974898118923,0.2344423601546632,0.17877459526062012
3,0.9006504571295479,0.35239071507435066,0.18731689453125
3,0.96688818129105,0.2517915743260856,0.28552889823913574
3,0.7916687560900079,0.7204681186086931,0.1866137981414795
3,0.42660596151234714,1.1586571767189537,0.19740986824035645
3,0.7706571606258549,0.6991892986834947,0.1817786693572998
2,0.9661082029999686,0.2790092083710579,0.2667262554168701
3,0.999677754511405,0.030894740186812746,0.2855691909790039
3,0.8933111705798744,0.4190269325146207,0.18169689178466797
3,-0.5457482629662902,2.062210537162078,0.1878662109375
4,0.9644155696942406,0.28230794751850585,0.1806943416595459
2,0.9796125451804418,0.18987813544979207,0.289654016494751
3,0.9958529524470844,0.10306811140678195,0.18508076667785645
4,0.9262479320500976,0.41116968819372784,0.23457574844360352
4,0.9538054534184792,0.314577374319408,0.3089761734008789
3,0.6352522241755132,0.7827460350987885,0.21898293495178223
3,0.8542050708249377,0.5453337198642376,0.176832914352417
3,0.9581929704208022,0.2500839375644791,0.17602849006652832
3,0.9659291679852773,0.25848025498347593,0.17505502700805664
3,0.6939474845311137,0.6865547466423311,0.1720728874206543
3,0.994984176705514,0.10615221890989965,0.18554139137268066
3,0.9341746616663238,0.45477252989709577,0.1755847930908203
3,0.8038178931509882,0.47658103597768825,0.1746973991394043
3,0.6876689932924953,0.7938640529017832,0.17096686363220215
3,0.9784170081992014,0.2337609840335696,0.17373967170715332
3,0.9712911121261597,0.23608521674222144,0.260756254196167
4,0.9258900919394356,0.3051393135820161,0.1800394058227539
3,0.7839397042016356,0.629093246983431,0.21813035011291504
2,0.8797550899016554,0.9139148496693621,0.28659915924072266
3,0.9722651547791248,0.24157659567456954,0.17215967178344727
4,0.9837130340462726,0.17617003983662258,0.1720876693725586
3,0.9636953888800941,0.23728023480170785,0.17502546310424805
3,0.9348302284773609,0.40067802620875476,0.1728520393371582
3,0.1298545847634727,1.074358627839042,0.17673563957214355
4,0.9161111759706454,0.42780967244280355,0.2602367401123047
4,0.9726322486233897,0.22801682229942632,0.1848433017730713
4,0.9578296773885421,0.30868135507715494,0.2579007148742676
3,0.9767701338573476,0.25074004713459463,0.1720116138458252
3,0.9796553209733305,0.2379631321946469,0.17357397079467773
4,0.9470301063953074,0.3494786973295738,0.17352604866027832
2,0.9715156635695212,0.27250180418916803,0.2600548267364502
3,0.9915056534216896,0.10891572268178465,0.21359992027282715
2,0.9940637016986615,0.1151401631332147,0.21664023399353027
3,0.9885744901954813,0.16917767041788387,0.1778850555419922
4,0.9445944831558845,0.34495477240304473,0.30770158767700195
3,0.9882939086803336,0.2502643799186894,0.1728661060333252
3,0.9568800255249956,0.2967796609004855,0.17424249649047852
3,0.9759290799950381,0.2946486177447257,0.17539763450622559
3,0.9231371964535845,0.479203331551289,0.17722678184509277
4,0.9352013085927412,0.3792724958818248,0.22070813179016113
3,0.9533082302851617,0.3032197304529369,0.17870807647705078
2,0.9683348669726531,0.25703891007863766,0.2739834785461426
4,0.9896715757208319,0.15021613879662798,0.23259210586547852
4,0.9583154940172158,0.3092073879891828,0.3395662307739258
3,0.9884533820300399,0.15923627060154139,0.18826746940612793
4,0.9439228764013461,0.2604889861200338,0.24750232696533203
3,0.9834195027275737,0.19405986826824353,0.19388651847839355
3,0.9924719728333111,0.12385108478803826,0.18038606643676758
3,0.292056301922654,1.183579696654343,0.17596149444580078
4,0.9980705175580011,0.055617345358426565,0.17642807960510254
4,0.9704357371144553,0.2454725385296257,0.21688175201416016
3,0.9432492563820681,0.3139189758537394,0.17414164543151855
3,0.8193683214325634,0.583615879965544,0.1711280345916748
3,0.9960594693086371,0.09800947290576502,0.17537403106689453
3,0.9382037484715506,0.3550202891003299,0.1730794906616211
3,0.8977292266701427,0.4638323142689076,0.2737107276916504
2,0.9734125145776693,0.24794148588146686,0.1769566535949707
3,0.9963562557608026,0.10703739274230852,0.17801451683044434
3,0.7878895645396603,0.5562888219401846,0.19822049140930176
3,0.8775535690651399,0.5074416067611411,0.181626558303833
2,0.9796455070553906,0.20805134185441465,0.34649085998535156
3,0.9907933342906725,0.15227146976473815,0.21573567390441895
3,0.538134584818486,0.7860565444021196,0.1748793125152588
3,0.6891300588451802,0.7369880178153386,0.17295551300048828
3,0.9286749520442349,0.25694065409031647,0.17423152923583984
2,0.5519681307512037,0.9798113075728161,0.2192249298095703
3,0.5555140213867766,0.8867291167872676,0.2575516700744629
3,0.9971296896701325,0.08056031087835447,0.1742238998413086
4,0.9840427605538119,0.19500242862248351,0.2584378719329834
3,0.9010231822276207,0.44658380446799095,0.1736891269683838
3,0.9135021222300534,0.5005232331711758,0.2154090404510498
3,0.9859129898339605,0.14082474327829977,0.17280149459838867
4,0.999190132849677,0.044118823429176335,0.30402302742004395
3,0.982889922663337,0.20232154935177527,0.17178034782409668
4,0.9999758214812792,0.032038157551112424,0.17410778999328613
3,0.9553617316611736,0.28038737166415006,0.17332863807678223
3,0.9812358714295298,0.21561653694699748,0.2693352699279785
4,0.9659903132049972,0.27432554280951016,0.17079758644104004
3,0.8811983452847391,0.607824814445551,0.17232513427734375
3,0.8590827057576818,0.6319790184088679,0.17488765716552734
3,0.9905000021293907,0.1280640387431928,0.2621450424194336
3,0.916914772985819,0.4338107952612447,0.1850278377532959
3,0.8637165401246129,0.5316087597682071,0.21648550033569336


==> data/Stock_Coca_Cola_Prediction_Horizon_2.csv <==
rank_vals,rho_vals,err_vals,time_vals
3,0.8928144091810735,0.43733823474571,0.18065261840820312
3,0.6838355336957532,0.7646280989252539,0.21796226501464844
3,0.8338436048408627,0.5354603083786841,0.17473173141479492
2,0.9420176153244432,0.39119713603233724,0.1823105812072754
3,-0.18423633231000186,1.1141269912699872,0.22272014617919922
3,0.9598209884404509,0.31608910872973633,0.2248821258544922
4,0.9656238996206478,0.307406919789613,0.22060942649841309
3,0.7540112226846948,0.7296024407916367,0.1785588264465332
3,0.4224173740169884,0.7774813735585673,0.17761945724487305
4,0.9734489719637229,0.22607085585068856,0.17560529708862305
3,0.836911644717007,0.5524446019731013,0.17882490158081055
3,0.4093108654385775,0.995061062516532,0.17694664001464844
3,0.8227233282706028,0.736620714298644,0.22386574745178223
3,0.9451484777401086,0.33999070084658034,0.17379426956176758
3,0.9382703495346686,0.2953334916897161,0.17501401901245117
3,0.9803884337354268,0.2133488215731358,0.3205273151397705
3,0.2748253771483846,0.8136653483376346,0.22544384002685547
3,0.9714004678683995,0.27714090563566324,0.18201255798339844
4,0.8687085076818796,0.4931874333739297,0.18174362182617188
4,0.5055015020639956,0.8758728025997552,0.22708559036254883
3,0.9659387425500152,0.24491956457385858,0.18082571029663086
3,0.5676469297742581,6.983565683120385,0.2300574779510498
3,0.8087849786986381,0.8799266517685382,0.2676994800567627
3,0.553171249945247,0.8528407870468605,0.17783331871032715
3,0.8345623355601524,0.7692465866143803,0.17671895027160645
2,0.9905947149480859,0.1764790696098568,0.22521519660949707
3,0.9314019175539614,0.3180674433645993,0.2230079174041748
2,0.6151411840560164,1.2394990816944422,0.22093534469604492
3,0.6431923637805614,0.8190455738936638,0.21777820587158203
3,0.8398311196809887,0.5599880204488662,0.17384815216064453
3,0.6549940194454256,0.6949160857561834,0.1717393398284912
2,0.8720033552928599,0.4704615472626142,0.1750636100769043
3,0.5015831796330988,1.074997709478262,0.17552590370178223
3,0.7464607221777321,0.44483055612332295,0.17516088485717773
3,0.9600303057495632,0.3141750693269006,0.21745634078979492
3,0.9630302121666519,0.28098619897708627,0.2154707908630371
3,0.32641639419463625,0.9355746858700192,0.17316341400146484
3,0.973676925726035,0.23213361372993518,0.17489171028137207
3,0.982416657169245,0.18735273270193176,0.17201805114746094
4,0.9846149721019191,0.19690618607926996,0.2174546718597412
3,0.41365592113343824,1.001408336083946,0.17484617233276367
3,0.9936266626111585,0.11818774216757741,0.1744375228881836
3,0.9635186134920989,0.2318012674591294,0.17788052558898926
2,0.9327794127753375,0.3710908885457669,0.2165520191192627
3,0.934053287733137,0.47784485854837133,0.21744728088378906
3,0.9658138209801518,0.2432802577029716,0.2157120704650879
3,0.5455277861728403,0.9395392071717201,0.17569804191589355
4,0.8346400043619308,0.3929722950650839,0.2189934253692627
3,0.9419525204367011,0.37088379606994454,0.34319567680358887
3,0.7765846251600298,0.6402157088823611,0.1855318546295166
3,0.8953253561961083,0.5077996439785373,0.2548635005950928
3,0.8170877755600636,0.39897841828027414,0.1717836856842041
4,0.9586340057467271,0.27455594867417565,0.21330928802490234
3,0.817005768515398,0.5383761218296101,0.1708827018737793
4,0.4762117657510228,0.7936590263729931,0.21293377876281738
4,0.7146499138455287,0.7406477885419688,0.21288561820983887
3,0.8424035502457119,0.6292892367308757,0.17331671714782715
3,0.880520532658951,0.4994234976175283,0.17081570625305176
3,0.9965531731033166,0.07625342559234823,0.17098140716552734
3,0.8830622159542332,0.4804244049711676,0.1737987995147705
4,0.8826950302434378,0.5007827977183126,0.29477357864379883
4,0.9861757576498283,0.16541019941592627,0.1689167022705078
2,0.6984353425596714,0.737309737456977,0.21710777282714844
3,0.9047276363966975,0.46979183368557975,0.173537015914917
4,0.5379945887857623,0.7893065937200338,0.257321834564209
3,0.42711783082374993,0.7549202996001297,0.17273616790771484
3,0.3450448766260194,2.961008076898698,0.3489809036254883
4,0.9029099355893723,0.44555620961384645,0.25818490982055664
2,0.03524276184067534,0.5255257810416559,0.17531991004943848
2,0.9227446784578193,0.3192174025108562,0.1714649200439453
3,0.7904912818601222,0.6620980541654669,0.16781282424926758
3,0.9330813926434541,0.27700425386517213,0.16682696342468262
3,0.8752176251681811,0.5528063073740668,0.1703650951385498
2,0.7980677909982755,0.6976706714166626,0.1720447540283203
4,0.8604179627015783,0.48247737348483244,0.17168402671813965
4,0.8811428927296915,0.45730577792840477,0.21320271492004395
4,0.9985967860808044,0.0669211444957689,0.29140686988830566
2,0.9363682817518575,0.45262639811784267,0.2892484664916992
4,0.8390325275614557,0.5741408916974786,0.2132275104522705
3,0.9755333539426564,0.16867772299919506,0.1729419231414795
2,0.9619261094242,0.2889782343571907,0.17229843139648438
3,0.9873948328900853,0.16521034991597677,0.17604279518127441
4,0.9997402215521423,0.030153728908086323,0.21418499946594238
3,0.9574645287031742,0.3179191634761346,0.17065668106079102
4,0.9420352600747732,0.4018876552586768,0.30584073066711426
2,0.8931284266728523,0.5241820193768131,0.1733090877532959
4,0.9352611061057888,0.39214190258054776,0.17246294021606445
2,0.7447802807080132,0.4649715501220263,0.1725163459777832
3,0.816205640774967,0.5763753173801711,0.17039155960083008
3,0.9707103668651272,0.44288437554603527,0.16906952857971191
4,0.9503623642752982,0.33158031550877176,0.21218657493591309
3,0.7486245742295368,0.645507734746805,0.25554680824279785
3,0.7792831549788597,0.689378029476808,0.1679840087890625
3,0.5445116629896721,0.8239172442905383,0.17818951606750488
3,0.9635258852159336,0.2880244695326987,0.21648859977722168
3,0.5678653312910862,0.7439588766331171,0.2607429027557373
4,0.9558470207247797,0.31139801615522594,0.17677068710327148
4,0.7373094093832265,0.7173677503817479,0.26433777809143066
3,0.574720186590593,1.9176640952119481,0.309542179107666
4,0.7897233827217894,0.5727992214602594,0.17069363594055176
2,0.9650425973846595,0.30817143507223393,0.17109179496765137
3,0.7588063969245469,0.5205695071575475,0.18107056617736816
2,0.6235285584171519,0.7342421133955447,0.17363762855529785
3,0.7081314968844045,0.6268384013054829,0.16945385932922363
4,0.6065402775506695,0.8712171578414043,0.25722765922546387
4,0.7483905936882157,0.5321066986281437,0.263822078704834
3,0.7484305346548148,0.5898911966465402,0.3824119567871094
2,0.3376077161595843,1.0262000017896706,0.1697380542755127
3,0.8379669797905622,0.5518954661922535,0.17071104049682617
3,0.8386695154622644,0.6193338505470597,0.21041131019592285
3,0.9893648042686046,0.15127367337722797,0.21024680137634277
4,0.8303862751678132,0.574165465655585,0.2113056182861328
3,0.954840792162154,0.346626168384754,0.25635552406311035
3,0.9226694791019373,0.4841638712919043,0.30553293228149414
2,0.9221707471748892,0.469775799260352,0.17189335823059082
3,0.8858403420871258,0.5038932701571246,0.17196965217590332
3,0.9457935741529875,0.3616028801772786,0.17688989639282227
3,0.9183912593531273,0.4448938244903398,0.17710208892822266
4,0.8441224717817287,0.5138103027987589,0.2602083683013916
3,0.28530763558943417,0.86224199836647,0.21399831771850586
2,0.6316368232274797,0.8084501065997964,0.1781938076019287
2,0.9849773202728892,0.21455429361781528,0.2190845012664795
2,-0.29103440962370175,1.1505415923653732,0.175994873046875
3,0.9002055097526378,0.4918408563019864,0.18583273887634277
3,0.9089768924548638,0.4475805433298874,0.2178955078125
3,0.8206423474450012,0.5222222488347302,0.1684126853942871
2,0.4004279209147727,0.7505892074918418,0.17229175567626953
4,0.944317766858292,0.33989165829106316,0.43575310707092285
3,0.8371694904978164,0.5302670179146156,0.30329370498657227
3,0.6035834082440968,1.2697304096456583,0.17416024208068848
4,0.9155672631097518,0.41497898510857945,0.1698169708251953
3,0.9385311867607163,0.4542157260764763,0.18448281288146973
4,0.884909829988282,0.4198325988792817,0.45862913131713867
3,0.845348826983942,0.612418708685608,0.21459674835205078
3,0.9038819275832831,0.47009084464969303,0.1710526943206787
3,0.8997521731067893,0.4162959081811964,0.17091012001037598
3,0.7130339842928186,0.6985408970035833,0.17366361618041992
3,0.9493429674712355,0.3209699108240084,0.1742229461669922
3,0.9798575928541832,0.21175991620057633,0.17258000373840332
3,0.8431754360377791,0.4570053761688043,0.1709284782409668
4,0.7761924003381927,0.6583790778262385,0.17396020889282227
3,0.46920145038401617,0.7644148551152308,0.21660590171813965
3,0.8226927330984913,0.556953005245489,0.25382089614868164
2,0.8717070604996445,0.5490215490572471,0.21157574653625488
3,0.6302092631532176,0.6975436090857727,0.16826200485229492
3,0.9053152399458521,0.4222310444532542,0.16945219039916992
4,0.9073577224878808,0.40399892552446304,0.21094083786010742
4,0.8802127331516223,0.459178425225257,0.21029019355773926
4,0.9003146692835788,0.4354572028099701,0.25195956230163574
3,0.7963024235041589,0.6898878266506426,0.16938447952270508
4,0.8946677973127476,0.5292599874777819,0.2548332214355469
3,0.9372857553170068,0.4119412050627847,0.17052292823791504
3,0.956847053506051,0.32111014001054417,0.1721336841583252
3,0.9297711229272998,0.3171430925430777,0.17411422729492188
3,0.5782148376115589,0.7586371675614142,0.1837465763092041
3,0.9620079948858162,0.30739972083146827,0.2546811103820801
3,0.9752338251792616,0.20965014093807888,0.17189979553222656
4,0.9141123253924197,0.4094499008363549,0.16982173919677734
3,0.8781574793845625,0.47330261727200573,0.2138957977294922
4,0.8982487800620883,0.4159401634146518,0.25355029106140137
4,0.7866103930602623,0.6971687211280938,0.2571732997894287
3,0.9563387648380993,0.3554606996445908,0.2984302043914795
3,0.9588069444668006,0.3516760896090839,0.16985535621643066
3,0.985694274459476,0.1825487641854208,0.17406511306762695
3,-0.20340822769237984,1.17912472353323,0.21632957458496094
2,0.9887900185781953,0.2139974309773709,0.2116408348083496
3,0.8194592404794582,0.6346184939271075,0.16907501220703125
3,0.8721471068282606,0.5396893955808516,0.2968268394470215
4,0.9352723194875129,0.4184508216215591,0.16913509368896484
4,0.8286986204976355,0.5663166412733501,0.2552669048309326
3,0.6474214941828739,0.740630088511177,0.17038440704345703
3,0.980618656442409,0.24510982171312967,0.17415666580200195
3,0.6163128190123656,0.7852554270753175,0.25745272636413574
3,0.980513317554428,0.1962234306300524,0.17643022537231445
4,0.592843806589889,0.7444591106637951,0.2569921016693115
2,0.9352438574378347,0.5072079576386038,0.17090153694152832
3,0.9009840480915882,0.4457657384478913,0.1713705062866211
4,0.8813138160612256,0.415988349452521,0.21032023429870605
3,0.9018289097941788,0.3463398112836049,0.17388463020324707
3,0.6433890170713391,1.4337491177261972,0.17243432998657227
4,0.8766152302167768,0.5839052103344933,0.2592141628265381
4,0.9916102592245708,0.13255025766470294,0.21451020240783691
3,0.9957198520613865,0.09454360143245011,0.16693854331970215
3,0.9971224778482983,0.08839293605654533,0.2316596508026123
3,0.9456753925562557,0.29831044851038524,0.1721208095550537
2,0.9490992592328746,0.3037398365542029,0.1853196620941162
2,0.9943924518883915,0.12145257300913706,0.17467999458312988
3,0.017638198440504963,1.0563704060459094,0.21387171745300293
2,0.2305577828391859,0.7829042716393996,0.17081022262573242
2,0.854879501067761,0.5514622871976324,0.17574334144592285
2,0.9424024780268246,0.32985751769665794,0.28564000129699707
3,0.874510748693764,0.5775623166198965,0.17551589012145996
3,0.6075838346836835,0.7395245455807593,0.17649388313293457
3,0.9348187080113539,0.3345979722102635,0.2314589023590088
3,0.9770191190466796,0.21727429908176618,0.21676230430603027
3,0.8706185821785065,0.5887591562186825,0.17665934562683105
3,0.965302453792373,0.3032993755822323,0.17912864685058594
4,0.8184387001546717,0.6896948965509675,0.1752455234527588
3,0.7440540473057008,0.7861742986000803,0.22375130653381348
2,0.5872346974294049,0.5886352192802168,0.18166303634643555
3,0.7890586618693143,0.5944271084782385,0.18358469009399414
4,0.8713874099077098,0.4588603164061192,0.3265514373779297
3,0.8107468654864571,0.7174266694995924,0.1885688304901123
4,0.846609853961011,0.6363260055129011,0.2733185291290283
3,0.6857235717438326,0.8640615920348271,0.1835470199584961
3,0.7224581166969163,0.7141694162549733,0.19288372993469238
3,0.9515116837643467,0.2958743881966816,0.1914658546447754
3,0.9795872718133904,0.1900128636919604,0.16960406303405762
4,0.9613934597071186,0.3157944802586823,0.25843310356140137
2,0.9456629467891569,0.33088920489970053,0.17548584938049316
3,0.9746040131956375,0.23822014819498197,0.1724855899810791
3,0.9946029738664631,0.11951973234615963,0.21077847480773926
3,-0.13750408741460707,1.255088419018207,0.18379521369934082
3,0.9493772951022565,0.26043432357781365,0.21455168724060059
3,0.9825227606563551,0.22941848053789188,0.17024755477905273
3,0.5379593709583925,0.88243012315921,0.16798949241638184
3,0.9746419202220649,0.23131948174176117,0.2505984306335449
4,0.9310254590959477,0.36024326691913716,0.16986823081970215
4,0.8309484809731803,0.6649945899479142,0.29379892349243164
2,0.9589656844644245,0.27659794375454083,0.2920985221862793
3,0.8959673814793286,0.39637083072699675,0.41194772720336914
3,0.9789321834106066,0.19421693286901323,0.17215585708618164
3,0.9629591501670496,0.2551331940602936,0.170335054397583
4,0.8877267554610878,0.5190409894602407,0.2581050395965576
3,0.8769825458034557,0.498538970339031,0.17221426963806152
3,0.831755580850916,0.6568173154995081,0.17308497428894043
3,0.9897936258924092,0.1437690332189467,0.2164018154144287
3,0.5077217802685456,0.6922300278886949,0.2999541759490967
3,0.9067710856365662,0.49194529191249203,0.1889479160308838
2,0.9504218957785756,0.3072382618798347,0.35489606857299805
4,0.7624222203656859,0.6521680312196805,0.21723675727844238
2,0.9751048039905761,0.228882771650473,0.25821757316589355
4,0.8004543309475104,0.5946709457522943,0.2193000316619873
4,0.8890932342863358,0.5517085739806671,0.26140880584716797
3,-0.2005397685416163,3.600448228020605,0.30663013458251953
3,0.7131179026267309,0.8747223491452146,0.18248391151428223
3,0.9061000189215163,0.3872769676507206,0.17130661010742188
2,0.9645076414182703,0.2781168681455729,0.17898035049438477
3,0.807453977820126,0.46235034198778774,0.17718935012817383
3,0.9324945361827414,0.3602311117777267,0.1734635829925537
3,0.9670346696140908,0.2575504093073479,0.17540740966796875
3,0.5009161566187358,0.8833932568871032,0.2112133502960205
4,0.9365570500648568,0.3510435467210517,0.3485846519470215
3,0.8766558054109281,0.4905394296896148,0.1678307056427002
3,0.9324356226185824,0.41092049515394863,0.17829537391662598
3,0.9353493528882864,0.33830262764663127,0.20932865142822266
4,0.7387102279419977,0.6606141516942041,0.3235504627227783
2,-0.3661265593565542,1.3408155454092325,0.20919513702392578
2,0.967425892901776,0.26615081378825356,0.24984312057495117
3,0.6528881668575578,0.4929620750853931,0.16994309425354004
3,0.8344233166709173,0.5387269899843679,0.22070837020874023
3,0.932074324591402,0.43721593198419717,0.16860389709472656
4,0.8920528895395933,0.4914355147796293,0.16598749160766602
3,0.901396049493582,0.46696355123525,0.16636157035827637
3,0.5736025463443166,0.8524928303456492,0.17758584022521973
3,0.8157657797818407,0.6459565572311998,0.16815519332885742
3,0.9332873542312632,0.43381361445937966,0.16748571395874023
4,0.8573232634011326,0.640725729710116,0.2491457462310791
3,0.9282811419020848,0.4099392546443385,0.16650152206420898
2,0.9638337997297415,0.26681714892836145,0.24857401847839355
3,0.8138495292758225,0.6178198765055313,0.1673898696899414
3,0.9982365182619276,0.06083253648104705,0.16545987129211426
4,0.9764278739289385,0.23880666067316564,0.24936342239379883
3,0.8925428587279011,0.43242938208372217,0.1691279411315918
4,0.9958103451455974,0.1127324183065564,0.2907259464263916
3,0.5597669701032717,0.9431810468252232,0.16686487197875977
3,0.502168162292037,0.7821714740987494,0.17250776290893555
4,0.6956621094636729,0.7311422966579275,0.20563387870788574
3,0.9629475220366409,0.28009970004995244,0.16434645652770996
3,0.8804175467014538,0.4823724049423957,0.16658949851989746
4,0.9678202157737757,0.2532776715753532,0.1775667667388916
3,0.9663319358914377,0.29427458890758074,0.20670843124389648
3,-0.29164615440404795,0.9324272532708201,0.20569705963134766
4,0.4212449630050865,0.8638833967330137,0.20660710334777832
3,0.5867903475418867,0.8321983208296685,0.1662154197692871
3,0.9673338908094807,0.2287089102247534,0.2118520736694336
4,0.852211581836079,0.5612736235882952,0.28618574142456055
3,0.91103253032773,0.4159007344033873,0.16439127922058105
2,0.8573692362627848,0.5858481033737273,0.16590261459350586
3,0.8820723492320959,0.46097859471191716,0.16831588745117188
3,0.9086621324255729,0.45637462545941343,0.1670541763305664
4,0.9469969702255415,0.3833571449905753,0.2521235942840576
2,0.905068529078151,0.5060756500808138,0.24742412567138672
2,0.973154323127299,0.21571791439827376,0.1659696102142334
4,0.7571720769725536,0.6601798714545459,0.2098228931427002
2,0.9625847396312107,0.2750703406178803,0.20865559577941895
4,0.8720247679975116,0.4178125277461212,0.21297335624694824
3,0.9669142102977448,0.2829061748993719,0.16603875160217285
3,0.6605109221194466,0.8223443947182939,0.1721813678741455
3,0.9858980009515956,0.12740041993610568,0.17322301864624023
3,0.9922027645601877,0.12314014329069455,0.16523957252502441
4,0.9780021677470323,0.24311279541723224,0.2058396339416504
3,0.9281564133526088,0.42062756033967896,0.2296133041381836
3,0.9081296093491623,0.4070062908150051,0.21380019187927246
3,0.897203223514455,0.45210068908778756,0.16750407218933105
3,0.9486333276882315,0.3370536188549904,0.16994309425354004
4,0.8895733359575184,0.5048558509740101,0.16479969024658203
4,0.9175098898556021,0.38804625022689476,0.29233717918395996
3,0.8836332952537167,0.6200299047351686,0.1650981903076172
3,0.8446429029283903,0.5734755931060905,0.16556334495544434
4,0.7196779373970108,0.6766546227279152,0.25113701820373535
3,0.8708149124451992,0.525978153543485,0.16925668716430664
3,0.9857370526961339,0.19109879799812007,0.16629266738891602
2,0.7387342127109773,0.702050312688348,0.16577863693237305
4,0.9061621949069658,0.41451390802427057,0.1627349853515625
3,0.8177322646640952,0.27043842154696845,0.16492390632629395
4,0.6950851288691068,0.6823373273404646,0.2107832431793213
3,0.41076734416272415,0.924012415842724,0.2824385166168213
3,0.9188544495690184,0.4005121807905063,0.16727328300476074
3,0.9756909151401094,0.22599943344837464,0.1662604808807373
4,0.924981584386081,0.3623158801087874,0.25019121170043945
3,0.9767795659781181,0.25507146098041544,0.21078848838806152
4,0.7827608256641281,0.534375787947119,0.20676374435424805
3,0.7283471805574707,0.7116807415434759,0.21006083488464355
4,0.9013275841641615,0.466592255436548,0.24758172035217285
3,0.921359879085152,0.43167137454658483,0.19081544876098633
3,0.9455197891934767,0.35440445632258144,0.18454742431640625
3,0.6781455755904429,0.8530393515973532,0.24916338920593262
3,0.9120173435195176,0.3877689770932447,0.16973447799682617
4,0.8394651178193275,0.5322529936479924,0.16661500930786133
4,0.6041485490659998,0.8124216266308782,0.2915160655975342
2,0.9885820502861654,0.1582923190686958,0.2500886917114258
4,0.7333650366940415,0.5834276990386715,0.25197815895080566
3,0.9323754645903497,0.41271119833213354,0.16789984703063965
4,0.9025342741905645,0.4688408918558034,0.25095129013061523
3,0.7968380052663048,0.7068512104326451,0.16921281814575195
3,0.8132427098616071,0.8323986648697469,0.1691734790802002
3,0.9570997038257854,0.3391964280001285,0.2509028911590576
4,0.7942193708433847,0.5889515221926256,0.16794228553771973
4,0.9278852905621381,0.37077464382226677,0.1664867401123047
3,0.9840954277911311,0.21208220777334794,0.17057108879089355
3,0.9452616344311897,0.32111343674816006,0.24974703788757324
3,-0.23267873188626978,1.393717868405735,0.2552471160888672
3,0.9139530643255581,0.40429411626782275,0.28127598762512207
4,0.7869544325676154,0.6867506123270197,0.374497652053833
3,0.9948503630621375,0.09198719345020927,0.2511141300201416
4,0.7847155015530959,0.6331869104744147,0.21057939529418945
3,0.8281165938991257,0.6031899188737775,0.17310595512390137
3,0.4678762065865411,0.8815558463600308,0.18381404876708984
3,0.930177076664028,0.4193192904461002,0.6231787204742432
3,0.9694067687719736,0.31088531443379114,0.16923928260803223
3,0.9597189923341302,0.24837758731324458,0.17051053047180176
4,0.9072187262144206,0.38988742376178814,0.2575819492340088
3,0.8804145152412053,0.5177834374673045,0.1753220558166504
4,0.9858163720724484,0.1867721253432072,0.2629270553588867
3,0.8978773643652741,0.3679181080103206,0.17393827438354492
3,0.911942509445577,0.38894057276645705,0.1723799705505371
2,0.9667737508650832,0.3246349165408937,0.21817898750305176
3,0.7067831038396394,0.7654968391955664,0.21192121505737305
3,0.47490580520865616,1.1455887910885605,0.2566242218017578
3,0.915706355425794,0.32812955045534614,0.2105884552001953
3,0.7299178603098025,0.6890818983936411,0.2060563564300537
3,0.8580903320686658,0.4946010436694255,0.17055940628051758
3,0.9863506936686331,0.20238219227078566,0.17249608039855957
3,0.7902509409144914,0.5105503643155418,0.16840600967407227
3,0.957399042227231,0.3050020259829944,0.16740894317626953
3,0.4611773141914007,0.7997548917848197,0.17212724685668945
3,0.8366082194457883,0.5482264139893434,0.2136538028717041
3,0.9389044941723373,0.35676307562264803,0.20606207847595215
3,0.7699791730379352,0.5880597404046507,0.28603386878967285
3,0.8734938387196153,0.719553693013061,0.16943788528442383
3,0.7425222986576115,0.7233253052413436,0.18310117721557617
3,0.9945580925475185,0.10508470965616977,0.17151474952697754
2,0.7382124322434739,0.531294306895262,0.16883206367492676
2,0.8812518814652902,0.7765074622804458,0.21704816818237305
3,0.6621608409840782,0.683101079553873,0.17342901229858398
3,0.8198571840540851,0.5992653817096898,0.21386289596557617
3,0.8421937207242454,0.6122634426381357,0.1678147315979004
3,0.9421349941354719,0.387439843627172,0.2142772674560547
4,0.8518873250812168,0.5984480720836836,0.16340184211730957
3,0.9603999487523667,0.2842020558613046,0.17106032371520996
3,0.927928326135693,0.4093056115851795,0.16738653182983398
4,0.9965090344278859,0.11108234305265878,0.21144652366638184
2,0.9893741639370826,0.165820765898175,0.20726776123046875
3,0.8446619188022478,0.377100067949065,0.16716480255126953
4,0.9298132229922952,0.4238320875803219,0.2539985179901123
4,0.7529743469082121,0.6648430617183088,0.20935392379760742
3,0.9791129008076295,0.23042452486392764,0.16897010803222656
3,0.890684574224689,0.45327707365919856,0.16617274284362793
3,0.8335400054039495,0.5692723916545466,0.17565345764160156
3,0.5565912531976496,0.774340762076518,0.17469525337219238
3,0.7357318698924556,0.7748112264147914,0.17413544654846191
3,0.8061611971054851,0.7281422765861386,0.21632027626037598
4,0.8764936381508955,0.45774597992938204,0.2973673343658447
3,0.9204053367029039,0.47231186243525236,0.17316794395446777
3,0.9582063376867457,0.29122007156284857,0.21489357948303223
3,0.9518213835288225,0.29686993317367627,0.21032071113586426
3,0.9718031231288834,0.24827805694300456,0.1691439151763916
2,-0.1697797963877246,1.0366751160111467,0.1676316261291504
3,0.9410384470923079,0.3702041941181898,0.17036724090576172
3,0.9598044542743742,0.3051220911134434,0.17220067977905273
3,-0.013164151408024023,1.022359344280437,0.32747554779052734
3,0.9908915965282755,0.11689350367807173,0.1683788299560547
3,0.9040626680158182,0.4433245674785643,0.2113056182861328
2,0.8239368624626119,0.550918009131018,0.21162772178649902
3,0.9970299137003287,0.09372336013492534,0.1714639663696289
4,0.9434897483406256,0.3341066745229815,0.25183916091918945
4,0.844736323304431,0.5466334908199357,0.2093961238861084
3,0.9811787110876988,0.3126587989794953,0.16689586639404297
4,0.8969837200691643,0.4520234919823709,0.20983576774597168
2,0.9850258944088257,0.17428177980206744,0.17067790031433105
3,0.4459815068184027,0.8920486414630957,0.22038650512695312
3,0.6027252045729449,0.8151084372997692,0.20977568626403809
3,0.8985007588125605,0.4453977117137707,0.16942620277404785
3,0.9626879213938058,0.3175123134628039,0.27753186225891113
2,0.9793210617734808,0.3313895490318321,0.21177172660827637
3,0.9886827836180803,0.1695985929914851,0.21753907203674316
3,0.7853519490599562,0.5661954193762118,0.17557287216186523
3,0.8558828922969546,0.41410243605084807,0.2131197452545166
3,0.9234584790982134,0.3973595085407042,0.16972827911376953
2,0.7945889446245851,0.4752841789720067,0.2634999752044678
3,0.8650411392568279,0.9622940089561358,0.1780867576599121
4,0.4836995108524866,0.8010333544374155,0.21690821647644043
4,0.7967338366264979,0.5685434644056184,0.29332590103149414
3,0.7199504169979997,0.7989336825699265,0.1742260456085205
3,0.9783413843667231,0.23953167739815018,0.22690534591674805
2,0.9334997105350562,0.38978234292529634,0.17859220504760742
3,0.976471219196655,0.24257141572425908,0.17877602577209473
3,0.9882941536043284,0.14994140462469596,0.1775524616241455
3,0.9574844579779281,0.34754661692121275,0.17915081977844238
4,0.9057685913927848,0.4085031125130242,0.45392346382141113
3,0.7879625148802865,0.6575220542600364,0.16829514503479004
4,0.8700302008454978,0.4942550209148236,0.33569860458374023
3,0.9375918058652211,0.4113305927451629,0.17119550704956055
4,0.9860353955654567,0.17112005917137027,0.20633172988891602
4,0.9858097008178901,0.1758633835290523,0.1705639362335205
3,0.942684508463389,0.4869398676994952,0.1689894199371338
4,0.8493625819152315,0.4270091215292647,0.17779231071472168
3,0.6088484160053294,0.7988516289034471,0.16521883010864258
3,0.9126321329266601,0.4290952372168613,0.16760754585266113
3,0.9928418775962409,0.12224067063812104,0.20940089225769043
4,0.9686742355406438,0.2818890019371325,0.1660780906677246
3,0.8571884640409944,0.5863722725725375,0.16693997383117676
4,0.7737408741964545,0.6502824767546598,0.20880341529846191
4,0.828634987403617,0.5905454707710658,0.33066320419311523
3,-0.32120335679190487,1.0546565182290537,0.17122602462768555
2,0.9935518376636711,0.1309792622827172,0.168412446975708
3,0.9148719783730245,0.37182626886876136,0.16871237754821777
4,0.9896193385639582,0.14252034839662694,0.16721534729003906
3,0.4942260113732105,0.6739039755101999,0.1677870750427246
3,0.8973411742324068,0.39050112830125505,0.20598697662353516
3,0.654714850468988,0.7430634407836576,0.21017670631408691
3,0.8662011903236603,0.3638146327441651,0.16823959350585938
3,0.8135122737671809,0.6717798029313702,0.16588497161865234
2,0.9833363195370314,0.21012339875197888,0.16649699211120605
3,0.6030758272542052,0.7479587304348102,0.2496795654296875
4,0.8976394726808505,0.40459549826179947,0.24913382530212402
4,0.9842417231440844,0.17502763368076296,0.20931482315063477
2,0.8888593884329477,0.4744801405059506,0.20906472206115723
3,0.8052069007412831,0.5909266500526319,0.28856492042541504
3,0.9702729371239344,0.2326495419991603,0.16764593124389648
2,0.9915783840218337,0.13326323167702,0.17451024055480957
4,0.9600200494744546,0.2996239146831628,0.25305652618408203
4,0.8216957477790009,0.6157282358366496,0.20957708358764648
2,0.968662018757711,0.32895115894558535,0.2498152256011963
3,0.976450862188795,0.2361938264280888,0.1671767234802246
3,0.7610911710775082,0.6692388772656681,0.2084050178527832
3,0.9449947694820763,0.3620839250478036,0.16556739807128906
3,0.8855826948317626,0.5459618424312696,0.16783452033996582
4,0.9683918488953942,0.28705995258403594,0.17908334732055664
4,0.8878325647516616,0.4038448877430274,0.2131633758544922
2,0.7398530846356568,0.7384957914457028,0.16594886779785156
4,0.9931149272889614,0.13206986751914887,0.20674586296081543
3,0.9576459692176876,0.3090524818956891,0.16835498809814453
3,0.8850595274465761,0.5355469392484274,0.21196842193603516
4,0.6079179969001364,0.7922301456801101,0.25440502166748047
3,0.9763828278477109,0.2612060531514809,0.16546893119812012
4,0.803388442051018,0.6736040212320134,0.25320982933044434
3,0.9701212984681677,0.27976348057474804,0.1683969497680664
2,0.8804482414387257,0.5379630260065692,0.17145609855651855
4,0.9901292095528771,0.15399249358957892,0.24947500228881836
4,0.9555894909133552,0.3596609111636045,0.34293365478515625
3,0.9835271232129574,0.20412893993552608,0.1659839153289795
3,0.486548138711625,0.907030842731429,0.2895228862762451
3,0.4673989594103188,0.8957017557048771,0.2322862148284912
4,0.3733997082313637,0.7973570277668959,0.17277836799621582
1,0.9380025859588355,0.40256833643825185,0.33702683448791504
2,0.969393301071567,0.292728952410239,0.25109267234802246
3,0.9643256411941068,0.32351335669960435,0.1815340518951416
3,0.8625590155432795,0.5516795179364284,0.21172571182250977
2,0.9421225344461808,0.2395992575493497,0.17371606826782227
3,0.9756881826308741,0.2596456415867453,0.17549705505371094
3,0.9345626458922537,0.3385062254809591,0.17229509353637695
4,0.9613678165275458,0.3073191123988835,0.1717360019683838
4,0.949322411823335,0.31433702307552297,0.25666379928588867
3,0.9670884860029477,0.2587394560333376,0.16800642013549805
4,0.9247293564305672,0.3626424242747997,0.21959447860717773
3,0.6029540799705643,0.934021004444047,0.1712336540222168
3,0.9283454983627084,0.3546025381402555,0.169464111328125
2,0.9376572390059192,0.35189157348525124,0.16830921173095703
4,0.7743915507415007,0.6426460349336741,0.29190802574157715
3,0.6946121756109397,0.7644015380338065,0.16890716552734375
2,0.4962067564763837,0.9254550538773361,0.2104930877685547
3,0.9098861241601058,0.39458442655595566,0.21021509170532227
3,0.3950964693083082,0.8549254362627033,0.16866064071655273
3,0.9130177281746776,0.5643990016263118,0.1670827865600586
2,0.9956616497457217,0.16635287504121768,0.20828509330749512
4,0.9069659671110392,0.4590562881440883,0.2723674774169922
2,0.8625289031441533,0.8228734208758253,0.2132127285003662
3,0.8474734180198737,0.5244303489815404,0.17025065422058105
3,0.86677683647216,0.5668810276239564,0.21291112899780273
3,0.8400586479043881,0.3994752607839887,0.16622471809387207
3,0.9155698450191618,0.3925314017835,0.21099495887756348
3,0.9612176760254826,0.3239887299769754,0.16724848747253418
3,0.7103790497840301,0.8044153096828282,0.1678159236907959
3,0.9699257170278748,0.2585684931924311,0.17001748085021973
3,0.9042458951404663,0.4202666733600888,0.16945433616638184
4,0.8904157743413716,0.40803069934699515,0.28885388374328613
3,0.903636670815696,0.49878898006914435,0.17023229598999023
4,0.8328645133729992,0.5043529664447275,0.25327205657958984
3,0.927225856181174,0.3889583252204099,0.17370033264160156
3,0.8857969214309188,0.4142606711284232,0.2542116641998291
3,0.4419687703322508,1.055823964626922,0.1718149185180664
3,0.9887438092969657,0.2039905166700774,0.1734609603881836
4,0.7444017492874871,0.6705346789421547,0.2523484230041504
3,0.6854122357829936,0.7236805344859596,0.172637939453125
3,0.9091324781085502,0.48422719399719555,0.17274260520935059
3,0.9805599736309666,0.15693711208472547,0.17463445663452148
3,0.628012495857671,0.7474354399974299,0.17934155464172363
3,0.7356316044631107,0.7901979574571546,0.18044829368591309
3,0.94671372383176,0.32418182369318305,0.608227014541626
3,0.05765745815914937,1.419395462699876,0.17671513557434082
3,0.9534462671727533,0.6990478622342311,0.17395496368408203
3,0.9993853633510569,0.031904227377433765,0.2657618522644043
3,0.8444490526886841,0.468521207982294,0.17624592781066895
3,0.39287343932614055,0.8131484272961104,0.17486834526062012
3,0.9530434636836498,0.3282549069204598,0.17507600784301758
3,0.9655369404727596,0.23054321010244996,0.1706833839416504
3,0.7910682148143229,0.5981279689305733,0.22470974922180176
3,0.8526256962282016,0.6512202810983714,0.1746959686279297
3,0.6782650655953859,0.832013224688054,0.18184781074523926
3,0.9297724156259376,0.3741795504453063,0.17821383476257324
3,0.74371173799899,0.7588948457721778,0.2757730484008789
4,0.973338518833482,0.2648345252934755,0.17749452590942383
3,0.9977451596650717,0.06906345391866815,0.515225887298584
4,0.9975941701881721,0.07328387706952157,0.28954315185546875
4,0.8822406355127133,0.5010257150034475,0.3122823238372803
3,0.7083018194793907,0.6016580404527716,0.17917585372924805
2,0.9927080641450362,0.2355674216670342,0.22797822952270508
3,0.576518435134451,0.8073479306230226,0.22651982307434082
4,0.8359820545891548,0.53240780108915,0.3439791202545166
2,0.38300557488867365,0.9940085632077932,0.19471406936645508
3,0.5480587995968184,0.9554476659336539,0.21422123908996582
3,0.9323380719950325,0.32741526297606854,0.1690223217010498
2,0.9956278478259454,0.09733518256743667,0.169630765914917
3,0.9390599851338031,0.4363795260122205,0.16858339309692383
3,0.3621220371654178,1.0071242579179847,0.17002296447753906
2,0.21153437637605377,1.2011837335858617,0.17448735237121582
3,0.9306956449526755,0.4202002418568,0.22085833549499512
3,0.9251936572662319,0.4150904750717221,0.17112112045288086
4,0.4344995172016483,0.9510301378903856,0.1716907024383545
3,0.9139760694092708,0.41575850934979897,0.1726236343383789
3,0.9806119998306015,0.2136542697757723,0.17113542556762695
3,0.9483506386118582,0.3275952673483106,0.17271828651428223
3,0.9548155191654136,0.2554781196886,0.2110135555267334
3,0.9003142212408215,0.4799544006968949,0.16608452796936035
3,0.647280729757782,0.7495361418405423,0.1704566478729248
3,0.8911840796029186,0.5735577157063689,0.17011666297912598
2,0.8990167144781845,0.48053299721585807,0.2117302417755127
3,0.7187593701435195,0.7150081901880768,0.20756125450134277
4,0.7744965835261705,0.652766111106922,0.25522327423095703
4,0.8946793496758014,0.4116064958188549,0.18964314460754395
3,0.771342637208368,0.6682562176584265,0.21256399154663086
4,0.5893263407136755,0.6889460890484074,0.17066526412963867
3,0.4157205304279307,0.962533082368396,0.1689434051513672
3,0.9059951443871957,0.449484928269477,0.2861001491546631
3,0.737306409279666,0.7173401090417433,0.17323994636535645
3,0.5082807302017357,0.9811553531670588,0.21242141723632812
4,0.9809574172419634,0.2105888574528054,0.21373748779296875
3,0.9607808580623416,0.3186721281468699,0.17293643951416016
2,0.9430190358675347,0.4104175507054651,0.16890811920166016
3,0.9596180370867433,0.32265557543632023,0.16995692253112793
2,0.95797842859159,0.3048991873478282,0.17297005653381348
3,0.9362625960414485,0.39165010922930665,0.5303304195404053
3,0.6095602766415721,0.7909126737559605,0.1721334457397461
3,0.980925413525781,0.21994169816629433,0.252636194229126
2,0.9636294412801684,0.41631918777698135,0.1710209846496582
4,0.4406162814977852,0.8337648706300597,0.22361135482788086
4,0.9865606669498822,0.1744249936261793,0.3495523929595947
4,0.1673020800978849,0.9938582675701828,0.2551095485687256
2,0.9510046860709394,0.5479635043634119,0.17715978622436523
3,0.6079497201749837,0.6771704196355697,0.17142891883850098
3,0.9745549607758747,0.21647898612256966,0.18152999877929688
3,0.9994023184554405,0.04415635854969205,0.17629027366638184
2,0.95741890502398,0.2097195461363582,0.2333061695098877
4,0.938300805259399,0.3519918490470465,0.253692626953125
3,0.6113940790794234,0.8460231640804309,0.16816043853759766
3,0.7412223899297739,0.7956025248047434,0.16960477828979492
3,0.9271448939509692,0.45895734122959647,0.22667622566223145
3,0.22770710416054654,0.9707575650827407,0.17203807830810547
3,0.8394807253195243,0.7024897638819029,0.22023630142211914
4,0.8249366411856713,0.6351008769603477,0.33415675163269043
4,0.9648305610875261,0.2936066585428656,0.21694087982177734
3,0.9883166358849199,0.1693957008652794,0.21370172500610352
3,0.9316499027126453,0.3695171187717352,0.1718907356262207
3,0.9989119004210011,0.04841357915012037,0.17535758018493652
4,0.8473723569805346,0.5789657884490039,0.22684311866760254
2,0.9579187990354973,0.34998270128218834,0.17129778861999512
3,0.9020039959553662,0.3810004759405868,0.17598223686218262
3,0.8592229620726962,0.584452054390851,0.1698000431060791
3,0.7186956789342434,0.68819635545064,0.17206239700317383
3,0.9271278705366072,0.3812365905475467,0.21227431297302246
3,0.9611971641745884,0.28323626317194955,0.17047333717346191
3,0.18627416185169082,1.2537858558548565,0.17082500457763672
3,0.9350926040442668,0.27288676282769603,0.26479339599609375
3,0.7988147947800496,0.808519407909687,0.17038893699645996
3,0.3544430905781071,0.9371722428083378,0.16796398162841797
3,0.9618828345621243,0.23779660814099973,0.1697399616241455
3,0.8886730981428709,0.5878616129799128,0.1727457046508789
3,-0.1794881684988006,1.0413592680299126,0.16958189010620117
4,0.9736393015705948,0.26867925495121137,0.21218562126159668
2,0.9712980597358,0.24638440552655233,0.16931462287902832
3,0.9640882713882847,0.28170148741997403,0.17615890502929688
4,0.9272871476591804,0.4243323086975639,0.29712986946105957
3,0.897076059111255,0.4434941362571255,0.16791510581970215
3,0.848668889031036,0.6513895580188687,0.16785144805908203
4,0.7975527067437196,0.6039631261926267,0.21139788627624512
4,0.9030663178750208,0.38564784384061246,0.21107101440429688
3,0.04026553466447299,1.0986186373372397,0.17096304893493652
3,0.9275768934262814,0.45325423553362537,0.17267608642578125
2,0.7194675647542326,0.7354636463862556,0.16918706893920898
2,0.9523021353249875,0.38324658157070396,0.16805672645568848
3,0.9802170137292138,0.22675806733066767,0.16971564292907715
3,0.979186696286674,0.2060324430448449,0.17134594917297363
2,0.977542426693811,0.2642310998891319,0.17139434814453125
4,0.6439908535952037,0.6812086109956534,0.3651242256164551
2,0.8841082513284888,0.357225753411328,0.2132740020751953
3,0.6438628164009793,0.8712346569454655,0.16868972778320312
3,0.7925282308581154,0.41364705799121815,0.22612643241882324
3,0.952326405677636,0.3485585117906336,0.16979575157165527
3,0.97089736362543,0.27493671417065524,0.21234893798828125
3,0.8735671028801626,0.505890561664686,0.16964292526245117
3,0.8347440774757754,0.6520019475805414,0.17754125595092773
3,0.8067914166327137,0.6932917855384075,0.22063589096069336
3,0.7207662004122608,0.7539930802252406,0.30125856399536133
2,0.3147396198760169,0.8971110910113461,0.17366814613342285
3,0.42358798750895293,0.9970749954157936,0.17133641242980957
2,0.7925703292325862,0.6612079748295469,0.17557358741760254
3,0.14158743483753725,0.8595872112496306,0.17765331268310547
3,0.996111409428211,0.08426257914519593,0.17116498947143555
3,0.3118519113434788,1.0122096984068305,0.17100787162780762
3,0.9952829223810293,0.09627016759218798,0.17173147201538086
3,0.9254532056246524,0.3659046226843465,0.16971635818481445
3,0.9625251795303948,0.22559361625909463,0.1738574504852295
3,0.7377234217507347,0.6090751995840137,0.22096705436706543
3,0.8395880016215621,0.5466667953303047,0.17509174346923828
3,0.9185635143825989,0.39591811339280153,0.17143893241882324
3,0.9532006342082923,0.27501758770920137,0.1782236099243164
3,0.9103381660155894,0.40634246107390853,0.21576285362243652
2,0.9418331283084576,0.460240490137527,0.17092585563659668
2,-0.3381297278459078,1.0486416954457525,0.251262903213501
2,0.9609320796680925,0.40777584865331407,0.21648406982421875
4,0.919513309390176,0.38433726363742643,0.27826857566833496
4,0.9124400355872508,0.49420157386711544,0.16924595832824707
4,0.8945092349729326,0.5242178831495801,0.16898894309997559
2,0.9818256200178511,0.17843750868035058,0.16840434074401855
3,0.9117762160876732,0.40910625886237595,0.29369401931762695
4,0.8807531487199246,0.5352397968249021,0.21876764297485352
4,0.84025776368028,0.46979493625490437,0.383589506149292
3,0.8826075115972989,0.6090343843763337,0.175217866897583
4,0.8006684655594527,0.4797935133640722,0.16890716552734375
3,0.9894215239986043,0.15707437607753874,0.16688132286071777
3,0.8830003579805424,0.5316197509015275,0.21181178092956543
3,0.9936343390215706,0.13647714295024274,0.17053937911987305
4,0.9094113673353907,0.448224863006842,0.1708693504333496
3,0.9027983229534495,0.45874432949706967,0.16956710815429688
3,0.9617963513861075,0.2802765045180767,0.16916322708129883
4,0.944653674476679,0.38816326991570793,0.293501615524292
2,0.5867397003548875,0.30845696441561576,0.16915369033813477
4,0.6036659769976769,0.7583668111998485,0.17186594009399414
3,0.9545527158586368,0.33301142567818565,0.17298436164855957
2,0.9550550765373554,0.423013066757605,0.21108746528625488
3,0.9526064269782493,0.3332123046706081,0.2632114887237549
4,0.9942487888949576,0.11776423069237398,0.21512532234191895
3,0.7944077453608196,0.6722473130928636,0.1709606647491455
3,0.7750324169623265,0.5840567449476084,0.16797423362731934
3,0.7223505790054405,0.7741355249780351,0.19040346145629883
3,0.9818827863468663,0.22173651148202372,0.21238255500793457
2,0.3556873504481099,0.8189901594550798,0.2527897357940674
3,0.5524674122183914,0.8431264082223361,0.16633987426757812
3,0.6684439588718224,0.7553137905329849,0.1683506965637207
3,0.8020818565360959,0.5171773577056751,0.21038341522216797
3,0.974452681055905,0.1628007056307635,0.5017416477203369
4,0.8512369503715469,0.5675200051487966,0.21139740943908691
2,-0.19122201717464776,1.2835826487061877,0.3306448459625244
2,0.9979010799658088,0.11873319752648465,0.21244144439697266
4,0.957415420863226,0.31669673789056674,0.17066621780395508
3,0.8590573063312237,0.6056380326519463,0.21242189407348633
3,0.09466157076499113,2.148174972968981,0.17007899284362793
4,0.6431824565409439,0.7714911795134425,0.26106715202331543
4,0.5163456925784062,0.891937362114928,0.25681591033935547
3,0.8239363434169416,0.5710581590101561,0.176527738571167
3,0.6304773856738948,0.7741221263767223,0.21992230415344238
4,0.7736927191724817,0.6197688355107885,0.30779004096984863
3,0.9523857954318087,0.31874677287436504,0.17638707160949707
4,0.7009289825410939,0.7091343658905583,0.2660090923309326
3,0.900336636959013,0.48365373638269565,0.17375612258911133
2,0.96270620655329,0.2487555517818168,0.2227933406829834
3,0.899470794374009,0.5234889800687531,0.17229080200195312
4,0.8244203094273983,0.4947093440278898,0.29762840270996094
3,0.9169570424616429,0.39182189669049067,0.21604084968566895
3,0.9450895887652051,0.3223717208753108,0.17046141624450684
3,0.7915018331375214,0.6136331306408237,0.21618247032165527
3,0.977632207363564,0.21315744498539352,0.22115445137023926
3,0.9552111172105828,0.32878067184034027,0.16973114013671875
2,0.7754721278596508,0.7128548481144363,0.17516732215881348
3,0.9674509090364123,0.299415676758728,0.17400360107421875
3,0.9104827216589931,0.516687965824935,0.17703557014465332
3,0.9289171285404613,0.3961500149695861,0.17212319374084473
3,0.8367187697823022,0.5370129122693638,0.17284202575683594
2,-0.5166752368741596,1.247424354543034,0.21755194664001465
3,0.8967976317093084,0.4537204500886736,0.16974353790283203
3,0.9854330502087053,0.17138300473775125,0.21503448486328125
3,0.9781699195753176,0.20044524776988118,0.17360377311706543
3,0.9055914559533437,0.4031216477120747,0.3422119617462158
3,0.8271131770012814,0.5991676635271888,0.17642498016357422
3,0.9922439271707815,0.11906356257675975,0.21637225151062012
3,0.9325293115162715,0.44026481634272685,0.16973137855529785
3,0.17958737413275863,0.8387578810376465,0.19244909286499023
3,0.8260364875809437,0.5475436356303102,0.20975303649902344
2,0.9487586097540017,0.390629018664463,0.16979074478149414
4,0.7742310682265381,0.7134530178179521,0.2096424102783203
3,0.11852632817635471,0.9312950671545068,0.16853690147399902
3,0.8280715077791879,0.5677521577500559,0.16960644721984863
3,0.999951980532387,0.016706999767349164,0.29526495933532715
3,0.9925709969230636,0.13460577280788175,0.25377702713012695
3,0.8261592404593376,0.6682717912544212,0.16843128204345703
3,0.9742168504275038,0.23146232816395598,0.17006921768188477
3,0.97021407965535,0.23706420386672006,0.16861557960510254
4,0.8590478924214952,0.5469777123914318,0.16742706298828125
3,0.9157880797747118,0.42377651523281046,0.1672372817993164
3,0.935191302085535,0.4154617645087522,0.16813325881958008
3,-0.30814295322650925,1.0394637816359218,0.1675567626953125
3,0.7844566481809869,0.8301545716345374,0.20973515510559082
3,0.9053209984076951,0.39356409883752363,0.1685013771057129
4,0.8599935063370696,0.5252048380661417,0.2941875457763672
3,0.6361401129304817,0.9389890304631449,0.1666276454925537
4,0.9582468438555523,0.3234799452904283,0.21267032623291016
3,0.9734001037296761,0.19119795270798934,0.17087650299072266
3,0.6403259197277843,0.7472015875378846,0.20906949043273926
3,0.9116247622258051,0.4784193700548454,0.1837313175201416
3,0.9781453689028735,0.24962626751416053,0.16843390464782715
3,0.5003454756432878,0.8656863376508889,0.1695570945739746
4,0.7639966729509904,0.6331744815171778,0.1699199676513672
4,0.9987234696176064,0.053894136089223256,0.171067476272583
3,0.9900015825673232,0.1591201150821004,0.28495144844055176
1,0.991517094911765,0.1229596305332976,0.1674365997314453
4,0.7145883606957559,0.7587233852846532,0.2107541561126709
2,0.9714704012935123,0.24930563894947064,0.17377567291259766
3,0.47866748439467305,0.8702518467758646,0.17753148078918457
3,0.9938023341063031,0.12727045348122762,0.22180747985839844
4,0.835163201672381,0.5283001086518074,0.3404417037963867
3,0.5220303054712998,0.9436063662365158,0.216874361038208
3,0.9762673343686927,0.2405870394552741,0.17068934440612793
3,0.5712881905581211,1.4283755368799984,0.2240750789642334
4,0.9309416472557192,0.3977292885208119,0.26107287406921387
3,0.39003240740455386,0.7601735968001407,0.17548632621765137
2,-0.12680188185136335,1.0010325847605632,0.18079876899719238
4,0.8615532354468728,0.508547614602666,0.1752307415008545
1,0.980147201448562,0.20499883164956417,0.17461252212524414
4,0.936237219507311,0.3823439412681863,0.259199857711792
3,0.7615310276370804,0.7165862395115721,0.21501517295837402
3,0.898666457488273,0.44543780074950384,0.17548394203186035
3,0.762542249321215,0.7159662154587082,0.21499156951904297
3,0.8727648397545749,0.5401163870769935,0.18982434272766113
2,0.873423496328414,0.5609464306471759,0.1779477596282959
3,0.9942845793650634,0.16548713316505773,0.1704263687133789
4,0.870641218367065,0.40790731393168234,0.21808648109436035
3,0.9791765177902061,0.26313488736612967,0.16820836067199707
2,0.9784720694773574,0.2232379467895641,0.21954560279846191
4,0.9383838270744868,0.33814902050783474,0.21241402626037598
4,0.9604895030682403,0.2885661062268319,0.25325846672058105
3,0.964806171760729,0.2561055425945805,0.17519235610961914
4,0.9892642885698575,0.15394010335459193,0.378856897354126
3,0.9463673481300717,0.39660978425333826,0.1743311882019043
4,0.9691563567817096,0.30195625260844705,0.21977663040161133
3,0.9376648889676457,0.41559911748704864,0.16803836822509766
2,0.9682588613499044,0.3991246691268584,0.20871949195861816
3,0.9602334892420551,0.3263025109529878,0.20752453804016113
3,0.978851969704787,0.21791751153531372,0.166961669921875
3,0.9121918368590771,0.45241139077928133,0.17288994789123535
4,0.9308719700449312,0.27091812701579454,0.25293707847595215
3,0.7717458535738384,0.5396484497514841,0.16890454292297363
3,0.9896958753186035,0.18610661470841125,0.168626070022583
2,0.974602204544226,0.21285369135655643,0.1703641414642334
4,0.9778512638251766,0.23229933285099555,0.16984033584594727
3,0.899428002322792,0.4276147974068832,0.16889429092407227
3,0.30529761361886465,0.9818288151876776,0.17020153999328613
4,0.8760062596564904,0.4865222349436762,0.22452926635742188
4,0.8505153518755932,0.6224547988455629,0.20982146263122559
3,0.899486860151765,0.49111581794903875,0.1704237461090088
3,0.7334184180574375,0.7781219323859949,0.17056989669799805
3,0.737069093288587,0.7428227030969764,0.16904664039611816
3,0.9018579461696253,0.45981087012401306,0.16824698448181152
3,0.8850433424330267,0.4752434994675023,0.16810822486877441
2,0.9457447107133343,0.3198316428059306,0.16895198822021484
4,0.8692513591651719,0.40502094930356053,0.3793919086456299
3,0.857150109448751,0.4901634240134754,0.21173930168151855
2,0.9300549556812697,0.4122794015995967,0.21012163162231445
2,0.9310923450673281,0.34097280672791,0.25287604331970215
3,0.9448410842501891,0.38467520289205914,0.16689324378967285
2,0.8663712856512024,0.49744939907740837,0.21484994888305664
3,0.6662635939843485,0.7769814268963947,0.28594017028808594
3,0.3908718532551657,1.1033113254253797,0.17203426361083984
4,0.9631049390282249,0.3309442871009196,0.2568950653076172
4,0.8379088066741979,0.5338690542152504,0.21956467628479004
3,0.6088829531456754,0.7528656569125086,0.26268649101257324
4,0.8606226188220166,0.43834586885250737,0.26180362701416016
3,0.9160850069721511,0.4010596107669733,0.19747447967529297
4,0.8774904327803944,0.48649507290848787,0.2301490306854248
2,0.9300986561177848,0.3077211490906855,0.2690389156341553
4,0.7205985103785228,0.6845371035108161,0.2677023410797119
3,0.9182219307456009,0.3411983424185935,0.2633638381958008
3,0.7625918882060495,0.5318094832028741,0.18075823783874512
3,0.6094353565148173,0.9456481353230787,0.26592516899108887
4,0.9712007541050964,0.28696547997454624,0.2661573886871338
3,0.9556015535283828,0.3279402994867698,0.1747894287109375
3,0.968521228572437,0.24349056569246483,0.17601847648620605
3,0.9922229689978127,0.13096942453311117,0.17658782005310059
4,0.976066159926854,0.218288807863582,0.1735215187072754
3,0.9523541989599055,0.3249113946908596,0.1717529296875
3,0.4682291447193974,0.9242943902789302,0.17546820640563965
2,0.87722021021444,0.5823533768558432,0.17445850372314453
3,0.8866092142123538,0.44244874525627287,0.17330217361450195
2,0.9568729258393037,0.3718869300822626,0.1728661060333252
3,0.96160624639214,0.2663676194261562,0.21866703033447266
3,0.7506851155273483,0.6519764992948229,0.17455124855041504
3,0.9698385407439927,0.25751721629008134,0.23322820663452148
4,0.8812817168606866,0.5157394237458062,0.26093459129333496
3,0.9163484843219544,0.3701425120886176,0.1723928451538086
4,0.8416935949889337,0.5150398077840744,0.22148656845092773
3,0.7967811351127828,0.6113140817098064,0.29666709899902344
3,0.9087858862583285,0.3669780183068778,0.17479562759399414
2,0.9724479267423,0.25614769187235525,0.17614412307739258
2,0.9900584827295601,0.23979145134629876,0.2179100513458252
3,0.8448090126845474,0.669497222257153,0.16762518882751465
3,0.8748919081683264,0.5009900919776881,0.16573834419250488
3,0.5758319517546199,0.7734449133631487,0.16720938682556152
3,0.8624471976055962,0.571454942682538,0.21102333068847656
3,0.9551214830094,0.23461114834282287,0.169266939163208
3,0.8502363297579454,0.5341392463560097,0.1700456142425537
3,0.685248670399229,0.7555001413377969,0.16996407508850098
4,0.930280784432552,0.3615770098901043,0.1689138412475586
3,0.9083905570762187,0.41438659464409744,0.17253470420837402
4,0.9931948821479293,0.11020412289034633,0.21299386024475098
3,0.7416197831823971,0.6075610614853432,0.20891928672790527
4,0.9787799609843886,0.20191830100705882,0.2601006031036377
3,0.8638397049970047,0.5013700300239702,0.16949200630187988
3,0.2308400232798388,0.9196706659321493,0.17004776000976562
3,0.980536757288458,0.2264630066941186,0.25307130813598633
3,0.9871269589422786,0.18271486800368908,0.1676163673400879
3,0.7813572956868783,0.48201830921677474,0.17257285118103027
3,0.959409194594839,0.3594493186882958,0.21000957489013672
3,0.18032784735779622,1.019306001662895,0.17062807083129883
2,0.7347319709250144,0.43858281934045923,0.2112267017364502
3,0.886392434896842,0.5636364866788236,0.1682119369506836
3,0.5020423629088755,1.0646863154749233,0.21567583084106445
3,0.9351059948463344,0.3482630885587936,0.16887974739074707
3,0.9373530269775546,0.38572726784416295,0.16978001594543457
3,0.9637010396606042,0.30064835753683455,0.17156600952148438
4,0.93800240703159,0.36875728400438296,0.21239233016967773
4,0.9969231534666548,0.08123266728757318,0.20953822135925293
3,0.78240930511683,0.5902588231158246,0.28319835662841797
4,0.7118238032892692,0.6403164406227324,0.24792242050170898
4,0.9981158072707251,0.06401663678674681,0.34505605697631836
3,0.9045400052327932,0.43401323652721563,0.17943692207336426
4,0.8426240394601793,0.6005963392876672,0.21538972854614258
3,0.7492895759704284,0.778209309700618,0.17151665687561035
3,0.7594573746367672,0.5520302467501071,0.17839813232421875
4,0.8825853320025109,0.5652027757161203,0.22312211990356445
3,0.9569842017995347,0.3471049623345467,0.1703171730041504
4,0.8175261104728637,0.5856073158191867,0.22051668167114258
3,0.9150907235691753,0.3809043515783051,0.17264080047607422
3,-0.219666853899404,1.2404205418547924,0.17754745483398438
3,0.7335019537400923,0.7040024582905474,0.17334961891174316
4,0.9839891130877269,0.19476272241900833,0.2189769744873047
3,0.96774909040948,0.28284505149989725,0.17293548583984375
4,0.8252197604080203,0.6332360144868849,0.2533128261566162
4,0.991615555387263,0.12999903317807135,0.31299805641174316
3,0.973663628978228,0.229718461015231,0.1766512393951416
3,0.08814880943751378,0.8099601986300728,0.17419981956481934
3,0.8860535144200953,0.514554758464594,0.17623138427734375
3,0.7923185384233121,0.623142929861859,0.21891069412231445
3,0.912450113849721,0.40551616083710773,0.16983747482299805
3,0.9949893385706913,0.13550787073106998,0.3048534393310547
3,0.8884920297476421,0.5141706712822219,0.22026777267456055
3,0.6584764348549708,0.7593810048250506,0.17567896842956543
4,0.9870149489150887,0.15617738717582907,0.2164137363433838
3,0.8007418352879324,0.6277715711700959,0.2284700870513916
3,0.7907057803345675,0.7642348560799224,0.1808938980102539
3,0.876355433523417,0.4341677332043081,0.2138967514038086
3,0.9443559253957222,0.39393746318989487,0.29523253440856934
2,0.9797814380564146,0.16047389531210735,0.1856098175048828
3,0.7879229958017682,0.5870552141309667,0.17033767700195312
2,0.9726303866640715,0.2701611732582961,0.21322154998779297
2,0.9965243800714494,0.08890067968499302,0.21048974990844727
3,0.8620269389886221,0.4238573564826848,0.21115899085998535
4,0.8841997057829257,0.5001862925020741,0.21202659606933594
3,0.9357720966742559,0.393189650174291,0.16833209991455078
2,0.9592625397500817,0.2762018577567626,0.20993614196777344
4,0.9852914852653257,0.17313117267497674,0.25251221656799316
4,0.9552425724400546,0.293607457887973,0.2577953338623047
2,-0.3858532972239311,1.3060123943924078,0.16762542724609375
2,0.9601967023232487,0.27756491540436307,0.16819047927856445
4,0.9661987120727823,0.26739141376577763,0.25028061866760254
2,0.9110058726853287,0.45480340163268307,0.20859789848327637
3,0.930120314146564,0.35885472938417495,0.1676168441772461
3,0.9874886327117086,0.177506001183118,0.16814589500427246
3,0.901813006676696,0.35573255627448425,0.16707825660705566
3,0.8070579772633559,0.6504243810336845,0.25401973724365234
3,0.8042786619052276,0.5826073203324853,0.16730165481567383
3,0.47777795730006495,1.010752219883564,0.16919589042663574
3,0.6291570206677346,0.9277055601494205,0.16689181327819824
2,0.8749488421305424,0.5005359692745666,0.21252942085266113
3,0.8980945616732348,0.4476028905261093,0.16679835319519043
3,0.9488694477833673,0.27973135739831906,0.18889260292053223
3,0.40952262703331427,0.9281376412950767,0.16808176040649414
4,0.9260127846308931,0.3738853359856578,0.2534785270690918
2,0.9800552448712068,0.18881347951543903,0.25336456298828125
3,0.8972511118121373,0.5416018243224143,0.16896843910217285
4,0.9271526026698601,0.4097475763484072,0.2525174617767334
4,0.9540424722590337,0.3336722075023876,0.3373866081237793
3,0.6943887971494423,0.6845673052171067,0.18047070503234863
3,0.4079001581143809,0.968928956355751,0.17983150482177734
3,0.8448428114181316,0.6441383193444397,0.182481050491333
3,0.5624446965496961,0.8966356457930054,0.17898273468017578
3,0.7413729554539837,0.6266082302940906,0.22723960876464844
3,0.8039160545558984,0.9129115918090428,0.2167959213256836
3,0.9242283754650485,0.4434685959777228,0.22273516654968262
3,0.3291660731676262,0.8528984292626403,0.17971444129943848
3,0.7217787976879227,0.7268003461392668,0.17937302589416504
3,0.9774050950678549,0.21323101056435045,0.18426012992858887
3,0.9868251110873872,0.17051452347127827,0.18098187446594238
4,0.7925695885988242,0.5452309638093732,0.2602047920227051
3,0.6835712286028682,0.7549230582899501,0.176025390625
2,0.8655473477038623,0.9792137106920562,0.2249441146850586
3,0.900043248020053,0.6361245936896053,0.17745351791381836
4,0.8344468370882167,0.4910665343987322,0.26691508293151855
3,0.7200096815577863,0.697909744896969,0.20183968544006348
3,0.6913509595504561,0.6982229351468663,0.17588281631469727
3,0.17949462910273498,0.9590492564776077,0.17809176445007324
4,0.825077114064806,0.658177223905072,0.25357532501220703
4,0.9321075606585962,0.3133525133184168,0.3423943519592285
4,0.8350802257468787,0.5546092813576599,0.2633824348449707
3,0.9574125777343144,0.31111831108761157,0.17681241035461426
3,0.853482814305361,0.41781143856684516,0.21966123580932617
4,0.9241540806522631,0.38901454700109234,0.21523523330688477
2,0.9832532117686889,0.2179581047457563,0.17266631126403809
3,0.6249882985304327,0.7040878861855839,0.1726522445678711
2,0.9943272797768495,0.11524029396444035,0.29633355140686035
3,0.9110703314195178,0.39652478846838524,0.16825413703918457
4,0.9374919257656108,0.35536539078142926,0.2943251132965088
3,0.8378791810357757,0.5725750273846227,0.17054152488708496
3,0.7869092419048115,0.7635099004070698,0.2105088233947754
3,0.9839335823447958,0.22490417493448217,0.1663517951965332
3,0.6114049011615966,0.8361746726537377,0.1700282096862793
4,0.9137297364316669,0.5269680188051203,0.20958209037780762
3,0.8843456864009017,0.5175997356335879,0.17159795761108398
2,0.9477621624057389,0.31648179845488456,0.16799235343933105
4,0.9313847200374293,0.3623916514820237,0.17577576637268066
4,0.9449270990786917,0.40771547235832317,0.21666240692138672
3,0.959038468323326,0.315230055232629,0.2281508445739746
4,0.8029165033703289,0.5134647376535695,0.25890445709228516
3,0.9663552013932639,0.25602406978888154,0.17565512657165527
3,0.7945861566615463,0.6494054326667974,0.17252063751220703
3,0.4727737158499437,0.9581053320712656,0.1772608757019043
4,0.799992351799756,0.5296975597132886,0.25186991691589355
4,0.8561024618129391,0.4663886016643958,0.252056360244751
3,0.9056184455105288,0.3535786948250847,0.20958828926086426
3,0.8415617727262849,0.533290978456471,0.16760802268981934
3,0.9206588374412716,0.3799946474316613,0.1815810203552246
3,0.9210912240826165,0.5668027630074645,0.21237444877624512
3,0.8937643734789325,0.46381338388448085,0.1707613468170166
2,0.9415038240119149,0.34584155541395367,0.16725516319274902
3,0.9100287022271836,0.41267721397799506,0.16848993301391602
3,0.21836422200909333,1.0560096980941114,0.16680455207824707
3,0.8376432165040493,0.47126399339237934,0.16791057586669922
2,0.9719961651592748,0.24868902567745774,0.2213606834411621
3,0.8927565541930821,0.4376606596848369,0.17152929306030273
3,0.5307509648161463,0.7931986016933527,0.17041707038879395
3,0.649549903844734,0.7770145366591452,0.6339445114135742
3,0.8613238935043084,0.39789884512801793,0.17452406883239746
2,0.3761884142203816,1.071415649766026,0.172929048538208
3,0.5211866981104482,0.8850042802549438,0.17691564559936523
3,0.9623768595522336,0.26654702853992424,0.21986055374145508
4,0.9821565318847583,0.22240572974801898,0.21953988075256348
3,0.8932543059637128,0.49415846259032914,0.17373418807983398
3,0.8830258435340803,0.48759802526594315,0.1755518913269043
3,0.5453686588640657,0.8093244078829616,0.2161710262298584
4,0.9416423600318029,0.36296481776946016,0.17517375946044922
3,0.9607095756118783,0.31884745621202965,0.17155146598815918
4,0.9831539528000626,0.20057657057818915,0.31354856491088867
3,0.5103312026027408,0.8361377778455453,0.174849271774292
3,0.9142148505408726,0.48492514900671435,0.17196249961853027
4,0.9475754422186252,0.3690807012420602,0.4001898765563965
3,0.8932416923025445,0.5301840872123494,0.1794445514678955
3,0.7152102575978203,0.8168046833707404,0.19556951522827148
3,0.7114243495908078,0.6161572664483075,0.1846761703491211
3,0.7977469790121368,0.7157585177942893,0.17627906799316406
3,0.8384935185801794,0.5553314051709555,0.17892837524414062


==> data/Stock_Coca_Cola_Prediction_Horizon_3.csv <==
rank_vals,rho_vals,err_vals,time_vals
3,0.9149188085788497,0.3955783691058501,0.17157626152038574
3,0.847844767762948,0.6664410262078184,0.16920733451843262
3,0.0934846579122591,1.0811371939571153,0.17144465446472168
2,0.7855204918629488,0.6837064134030986,0.1692667007446289
3,0.2769068501078744,0.9164869721102332,0.25270509719848633
3,0.9590214125672121,0.322371190255906,0.16834449768066406
4,0.9021463665307641,0.434035610134123,0.21145153045654297
3,0.9607956842719548,0.5513936454061625,0.1688547134399414
3,0.5503890340177762,0.7028672221817311,0.17396998405456543
4,0.5795227797722171,0.7683517678137075,0.21039080619812012
3,0.662870440229442,0.7213881764180017,0.17003917694091797
3,0.6380236478925675,0.7993441501554134,0.22858858108520508
3,0.5787708734226,0.8503414274982187,0.16550755500793457
3,0.9174738626230322,0.3741873577102659,0.20398211479187012
3,0.6361375598761798,0.7436417400413947,0.29431891441345215
3,0.8865205984518371,0.4799132535407547,0.2477734088897705
3,0.14954097837560876,0.8595494269842048,0.32889246940612793
3,0.9757358443491654,0.21499991978376018,0.2086036205291748
4,0.7607304940985383,0.610203045968429,0.2874751091003418
4,0.4981899793139564,0.8767028022131843,0.2861337661743164
3,0.9315355863141224,0.3261533436383292,0.20682454109191895
3,0.7249502296157201,0.7500176488355279,0.1659247875213623
3,0.815062575658346,0.8643938844961421,0.16451215744018555
3,0.5105463819315242,0.9193654334520909,0.16680216789245605
3,0.9646353621583552,0.42210399455951025,0.1690967082977295
2,0.8455088687805827,0.5281536294748328,0.16771340370178223
3,0.8198590324811987,0.4362110226426709,0.16385412216186523
2,0.8469091159546428,0.5544658331822138,0.29801392555236816
3,0.609275445659396,0.8460777610801407,0.16830968856811523
3,0.5100375223168043,1.038144095303138,0.17515850067138672
3,0.7889785901857536,0.5686588847257874,0.17142271995544434
2,0.9661139052797282,0.2466248552001604,0.1695413589477539
3,0.702643507485154,0.8020869519660357,0.20961451530456543
3,0.7431119515087541,0.5157294466395546,0.17410039901733398
3,0.9632465909027792,0.3235331305119892,0.20997190475463867
3,0.9803007537062294,0.21113804969229957,0.1696310043334961
3,0.24393367022609053,0.9651245554606124,0.17158293724060059
3,0.8702323975212757,0.4288938899428408,0.25395703315734863
3,0.8062628572069709,0.5458958655420442,0.16485214233398438
4,0.8702498219431082,0.46147194889768955,0.21019983291625977
3,0.5527831770970092,0.981279237571389,0.1615312099456787
3,0.989100559250262,0.154954634816489,0.25765323638916016
3,0.8264253240739495,0.5069905274930164,0.21628928184509277
2,0.9520624988230965,0.37835017679647487,0.16992926597595215
3,0.7404339648814033,0.6671342709494117,0.16866087913513184
3,0.8884851236000059,0.429363783146314,0.1721954345703125
3,0.42249183810323643,0.8696483019793674,0.17518401145935059
4,0.5849683794207708,0.6534345295036457,0.25364160537719727
3,0.7163630582738916,0.681301843708053,0.16757416725158691
3,0.5341021870831852,0.8951415516130921,0.3040127754211426
3,0.846396180810586,0.5021615559658896,0.1625678539276123
3,0.02957588475274282,0.8241868832628634,0.20040273666381836
4,0.6483695589234595,0.7403636383916185,0.24761366844177246
3,0.6507171787133847,0.6257829634330401,0.16469955444335938
4,0.4391376413361353,0.7948891802697101,0.20655226707458496
4,0.7161158095628543,0.7409275463904815,0.20554876327514648
3,0.31726200014404055,0.9294091124847766,0.19939184188842773
3,0.9135724582841706,0.44972544197385544,0.20055317878723145
3,0.978608955495319,0.23749402999704886,0.27481889724731445
3,0.8829030501227579,0.4718052242474626,0.23686671257019043
4,0.874380763075405,0.5053937065930622,0.15816473960876465
4,0.9401943063538645,0.30682924960182506,0.161024808883667
2,0.40661020508386875,0.9250284395732226,0.15694570541381836
3,0.8905105273658127,0.4908229207567608,0.15676474571228027
4,0.5227892818084777,0.8007441270066183,0.2811288833618164
3,0.4304852683304755,0.7745127974289303,0.1981649398803711
3,0.583038176187097,0.8870611136766641,0.15897202491760254
4,0.7201066946163072,0.7970540270781699,0.24018287658691406
2,-0.43884160129213023,0.8305822315370937,0.15654897689819336
2,0.8847052019979066,0.3334431013391647,0.1573188304901123
3,0.7502265403285844,0.7048465550610903,0.19960331916809082
3,0.8074385206627319,0.48818140634037954,0.23500800132751465
3,0.831276486854424,0.47371811498590793,0.20163297653198242
2,0.9095722702631028,0.5033932797919266,0.15765857696533203
4,0.8601663349202688,0.4894216220153913,0.1613914966583252
4,0.8762591305824183,0.49704375016849184,0.23952150344848633
4,0.8530566507414582,0.5433959960943662,0.27805137634277344
2,0.02768164540438508,1.1636335955391948,0.20356392860412598
4,0.7988213535435486,0.6917340258121568,0.32159924507141113
3,0.7350103658476081,0.5315552648541684,0.19850945472717285
2,0.9795892944352124,0.1989015155333262,0.16411137580871582
3,0.7975325575708945,0.6580966033833936,0.15967464447021484
4,0.8126233547178691,0.6104634832700486,0.1633446216583252
3,0.8531816198736777,0.5216348032616743,0.16042280197143555
4,0.9384910559731704,0.40297315332818306,0.28087806701660156
2,0.6995535860523372,0.8381755505116641,0.16267895698547363
4,0.9204428921488005,0.41326007884426386,0.3217594623565674
2,0.021464070755830778,0.6109733540989389,0.25281405448913574
3,0.728708980639515,0.6799441478611473,0.16083383560180664
3,0.5156916576887116,0.7513022863252006,0.16408300399780273
4,0.7457939935846438,0.6078407798660775,0.3894996643066406
3,0.5039315762171341,0.8053801072505336,0.16355443000793457
3,0.7129217767318125,0.6918175924905375,0.16231083869934082
3,0.531223493171674,0.8297694894560071,0.23862767219543457
3,0.9421293590106318,0.3696083780697641,0.21571898460388184
3,0.5631465316749802,0.7810822812428172,0.223128080368042
4,0.665491976246747,0.7280927358819864,0.1699812412261963
4,0.7497059748086949,0.734687476546703,0.15953421592712402
3,0.4346608168334501,0.870992655067321,0.2863752841949463
4,0.7913884771313558,0.5948892696360943,0.2521634101867676
2,0.6982282373511921,0.8254193793362736,0.16163063049316406
3,0.8726327378935014,0.35658509742743427,0.1643507480621338
2,0.50186927542626,0.9121558396760119,0.17083168029785156
3,0.7597814487406426,0.5502186153657106,0.2019963264465332
4,0.6429346298464431,0.8777725460051393,0.2018601894378662
4,0.6554599272872123,0.6707272521921527,0.16518115997314453
3,0.6703368569975405,0.6784705646840673,0.28107666969299316
2,0.49258248166545454,0.9156314182472957,0.16229653358459473
3,0.8292603609857262,0.557807402340639,0.24472284317016602
3,0.7186859635668457,0.7108457325408956,0.32038211822509766
3,0.9780617920066011,0.21129772072048636,0.16687226295471191
4,0.42052299732296633,2.2894068954313482,0.1622910499572754
3,0.9289444406739941,0.3781822660933382,0.16924428939819336
3,0.9208884036620427,0.5145572770568642,0.16401028633117676
2,0.90752627164753,0.5243695081268638,0.16015243530273438
3,0.570185312012179,0.8281605031341237,0.23700547218322754
3,0.9492538601002563,0.35134748414679423,0.23557043075561523
3,0.9392492196755234,0.40006699627771547,0.1983933448791504
4,0.8438053334335291,0.5213500700826369,0.19564437866210938
3,0.26580414782754813,0.9140266908401613,0.15894198417663574
2,0.19741313539942096,1.0338122715966567,0.1619725227355957
2,0.9837543122076284,0.22046567907883388,0.19929146766662598
2,0.5718657383052527,0.9058033070803087,0.15903806686401367
3,0.8060650618935288,0.5926773915702808,0.1623072624206543
3,0.955216120089427,0.28859977221484545,0.15831375122070312
3,0.8097598135911699,0.5428664679328667,0.17854070663452148
2,0.23167817598588147,0.8696213860579631,0.15932631492614746
4,0.939235099529238,0.3765988842547678,0.2149658203125
3,0.8252896057209677,0.5547553704919651,0.15637946128845215
3,0.4264703589475392,0.9165352947948879,0.23842096328735352
4,0.9297550904259803,0.389599751758013,0.23885774612426758
3,0.8758567677435712,0.5277318610127628,0.15703630447387695
4,0.7039530317352152,0.7000585794084769,0.23593378067016602
3,0.9235756153228946,0.49376425675175956,0.15984249114990234
3,0.798988044398747,0.6119142289845885,0.15812134742736816
3,0.645822820926124,0.7079954400384567,0.15857553482055664
3,0.6645767289546034,0.7473196675270857,0.1596367359161377
3,0.9572473226009566,0.29827070592690014,0.2380533218383789
3,0.9494560823661274,0.3352398062132437,0.15889501571655273
3,0.8392934231135044,0.5211225438659117,0.19942641258239746
4,0.5386436917307202,0.9819689963295807,0.23810791969299316
3,0.5061930449035157,0.7605484647993097,0.15786170959472656
3,0.8201636180947017,0.572984940600381,0.198136568069458
2,0.9335805280653718,0.3774776959910095,0.1652233600616455
3,0.5017466972290451,0.764666076108387,0.1733255386352539
3,0.3654579838198021,0.9327841293830434,0.21421122550964355
4,0.8036156585807672,0.583367489350026,0.2594025135040283
4,0.88293599266498,0.5383278773721627,0.16788101196289062
4,0.8860694041328037,0.49138553512863464,0.2509160041809082
3,0.7871615941930759,0.65504753681674,0.25740575790405273
4,0.8837149167546563,0.5280283287724481,0.18678021430969238
3,0.9518622594379166,0.3766682865123904,0.17150616645812988
3,0.7075231008146143,0.6607826682858615,0.16395306587219238
3,0.9347261410021075,0.3211648646179403,0.16627979278564453
3,0.8536415185948353,0.5057467501809407,0.6136190891265869
3,0.9621157736728629,0.3156142730321017,0.1642320156097412
3,0.8800955531389185,0.46424790702163177,0.1643373966217041
4,0.8884692050921383,0.45515607640821615,0.252887487411499
3,0.6367722347173992,0.7166819488631745,0.16111278533935547
4,0.8828710663034076,0.44439731042420366,0.1612720489501953
4,0.7887523031764412,0.6970289671846434,0.21496152877807617
3,0.9081123096944407,0.4156815993934631,0.20538878440856934
3,0.6998400215317425,0.699381201343593,0.1679074764251709
3,0.9844643347516016,0.20028456943570763,0.16729259490966797
3,0.3281633939428668,0.9461509324757588,0.1648271083831787
2,0.9786886033054097,0.22734991070356134,0.19851088523864746
3,0.527586871403905,0.8440237958898513,0.16832995414733887
3,0.6028317863510347,0.7975413361626419,0.1623687744140625
4,0.7312530751554626,0.6726521416654849,0.20692825317382812
4,0.8301030197331185,0.5648057056068525,0.23929047584533691
3,0.681703308198994,0.7123647793616018,0.23681020736694336
3,0.9576266133071714,0.2536619926876083,0.16288352012634277
3,0.6306074959342955,0.7762133550142417,0.1600017547607422
3,0.6312756506455376,0.8386963188736803,0.5036213397979736
4,0.5380446709042068,0.8231747175744364,0.16654634475708008
2,0.4999656590162793,0.8374489703297063,0.15996718406677246
3,0.916204609381051,0.5319752737751976,0.15709638595581055
4,0.8658619670276652,0.4371073972906945,0.23705601692199707
3,0.8273727275637858,0.47217029497592766,0.20015811920166016
3,0.944045124550466,0.35127762330247275,0.15747880935668945
4,0.9599580123730324,0.7522720366360343,0.39827418327331543
4,0.7939923925748583,0.6565430821103916,0.23540496826171875
3,0.9973958080046725,0.08013777640781215,0.1575624942779541
3,0.8711606872308848,0.47686449779200624,0.1977860927581787
3,0.08879947940626379,0.973020505296965,0.19881844520568848
2,0.9692942102886478,0.26289438752187794,0.15879249572753906
2,0.9961094713888347,0.1038031091227857,0.16011548042297363
3,0.2405798808080655,0.9420754334119863,0.16048741340637207
2,0.22075894061324644,0.7980506918047899,0.1623547077178955
2,-0.02996180088563012,1.1399079411046662,0.15941619873046875
2,0.8725881147292543,0.4742224955718415,0.16225862503051758
3,0.9031002966259408,0.5015289513232526,0.16243529319763184
3,0.5858470173666037,0.748738868246328,0.20084214210510254
3,0.8432953524625227,0.5211403817026605,0.16106724739074707
3,0.981082956284372,0.2188068548441812,0.1705787181854248
3,0.668029385293774,0.7442926910144908,0.19971871376037598
3,0.9354067018848757,0.35475289417585726,0.159501314163208
4,0.7897929887844732,0.7054384903677109,0.1604478359222412
3,0.8925047639633108,0.44654853236154546,0.15910792350769043
2,0.3414774800615396,0.6338902236063628,0.16053438186645508
3,0.6661195091930927,0.6412600773032048,0.24012470245361328
4,0.8055302195626485,0.5191453826814426,0.15965700149536133
3,0.7237173143630534,0.7597928506113246,0.15960168838500977
4,0.8524998759031231,0.667117809371338,0.16140437126159668
3,0.7250214752855529,0.8473249296945262,0.16289734840393066
3,0.6686195929785446,0.7565681026306591,0.16004467010498047
3,0.9635818890963682,0.305422256474736,0.1563098430633545
3,0.9328867204721395,0.30438571489250715,0.16059327125549316
4,0.9604011017403642,0.34798082417844,0.3227884769439697
2,0.9070434747736299,0.4291637339013469,0.4890305995941162
3,0.7446793823956896,0.6658094144179363,0.16165924072265625
3,0.9695093462773442,0.29460814036833116,0.16232752799987793
3,-0.27500944953338424,1.1914269013587795,0.16253018379211426
3,0.8808817675485647,0.3688619087602873,0.16319656372070312
3,-0.21449105137813002,1.0311391007964492,0.47316431999206543
3,0.5224306327608375,0.8047478351398292,0.22351288795471191
3,0.9801371513980269,0.2250619938206715,0.20094823837280273
4,0.8238832324344273,0.5718591673933392,0.19905614852905273
4,0.7811797660032505,0.6896738452169124,0.19528484344482422
2,0.8290351422047516,0.5360113582733813,0.15753841400146484
3,0.8416617916585794,0.82253713143642,0.15990114212036133
3,0.15907641820503782,0.9593204554011305,0.19654345512390137
3,0.30311043738004084,0.8924699503648904,0.15588021278381348
4,0.8580084978449645,0.5391403330908758,0.19994044303894043
3,0.7603370575502136,0.707796219139056,0.15627264976501465
3,0.35748655553126646,0.9452508467980874,0.15579891204833984
3,0.4105070736285571,0.982522923701692,0.15727829933166504
3,0.3305238181489117,0.8121245958071677,0.16149163246154785
3,0.6556892645408033,0.7513033311035976,0.15706968307495117
2,0.9445057294445836,0.3470512975311566,0.20208406448364258
4,0.7516254109794251,0.6605836385004914,0.19922661781311035
2,0.9565988799210607,0.2854150211407262,0.2043929100036621
4,0.7719813229878916,0.695420238388527,0.23868131637573242
4,0.902106073806981,0.6503785538424642,0.19582772254943848
3,0.370731670311263,0.8759276803490159,0.15654468536376953
3,0.5918193722711317,0.9200324823850989,0.16083097457885742
3,0.9276204789971757,0.3667714011981914,0.20222949981689453
2,0.9001968736454486,0.481354410018512,0.1852250099182129
3,0.3163348516112954,0.8043917370744494,0.16090083122253418
3,0.8844699045450518,0.4973908899470317,0.1569514274597168
3,0.9393173724336126,0.3472804552656563,0.1586451530456543
3,0.6393359993632145,0.9365250931032235,0.20025992393493652
4,0.8839655473562575,0.48307966721002443,0.19671034812927246
3,0.8495991481432341,0.5217618874422538,0.24163532257080078
3,0.8667085063126609,0.6954047063628747,0.1987004280090332
3,0.906932611313762,0.39269058054781897,0.16590595245361328
4,0.681646397177154,0.6976615231085296,0.3465595245361328
2,0.70858961505597,1.0192395258875233,0.17116975784301758
2,0.9710928584085002,0.25088029001584417,0.2169628143310547
3,0.779690361224469,0.4475875089986288,0.1657700538635254
3,0.8255024760419395,0.6214635906721261,0.17062950134277344
3,0.42411847715496737,0.9260736009548227,0.3152642250061035
4,0.8867768605975211,0.5020252459336062,0.17715072631835938
3,0.8854529660737088,0.5438239425353072,0.22470307350158691
3,0.6275334373445562,0.8204792099962617,0.16649460792541504
3,0.8189161950225455,0.5938696712268585,0.1707625389099121
3,0.7497969280786895,0.6904943293988756,0.17221283912658691
4,0.6801506799129581,0.8687315309954404,0.21648049354553223
3,0.8835249669548464,0.4599749952767898,0.1660292148590088
2,0.9464845948459191,0.32418833287559207,0.16890573501586914
3,0.8990812635080174,0.44676877602137566,0.29502010345458984
3,0.980180549803192,0.2041864842552074,0.16137981414794922
4,0.6066826793566393,0.7523558806398568,0.2050318717956543
3,0.8875037192151682,0.45715026784717955,0.16116619110107422
4,0.7927683696915129,0.6073718289057738,0.16127562522888184
3,0.6746084859696986,0.7977155599456942,0.20317649841308594
3,0.45395636887960034,0.8049321179898418,0.28664398193359375
4,0.6463127281664361,0.7757147397411202,0.16737151145935059
3,0.9319474016300126,0.3695572164622003,0.25198984146118164
3,0.8849487960758706,0.47541282648327277,0.16321516036987305
4,0.9623854020877902,0.35152762511087576,0.24341320991516113
3,0.9136677114430675,0.40399391276591684,0.16564464569091797
3,-0.11631504336250942,0.9023653581230269,0.2024524211883545
4,0.4354357691931286,0.869392743602851,0.3594489097595215
3,0.5369479763975248,0.8041798928734064,0.1605091094970703
3,0.9319276416000817,0.36235199796450773,0.16031956672668457
4,0.48340381456812503,0.8643143894999025,0.4514894485473633
3,0.8352242369555398,0.55032786537611,0.1613466739654541
2,0.22994768938330126,1.0851391500961172,0.16695618629455566
3,0.8021433216131569,0.6071813511486095,0.16460275650024414
3,0.8942488297659725,0.4736879710181249,0.20968890190124512
4,0.9533893011028746,0.5449956449677916,0.2808833122253418
2,0.7835754713163446,0.7666579601629607,0.2033843994140625
2,0.9524294080008372,0.2874105130311702,0.17261576652526855
4,0.7689200724612735,0.649623693458656,0.2400646209716797
2,0.9678739200053852,0.25723484332500635,0.20381569862365723
4,0.3172894383108693,0.861845274675658,0.2390129566192627
3,0.9015980515979704,0.6283437142563609,0.15874743461608887
3,0.770543879046253,0.7117376673661483,0.16077876091003418
3,0.7938850327559145,0.5105878696430335,0.16318202018737793
3,0.9624007016177114,0.26927459301078427,0.19949817657470703
4,0.9893389569906508,0.26609489736621317,0.20831847190856934
3,0.9144297860872501,0.45866137518649547,0.4418952465057373
3,0.45595874039391077,0.7481767615369882,0.16117310523986816
3,0.8797835911231165,0.4602590087008284,0.20081090927124023
3,0.28005914849188096,0.9344524564593562,0.15920615196228027
4,0.8764687592365522,0.5330405555337631,0.23915839195251465
4,0.7841306125712649,0.6139807792847913,0.19918251037597656
3,0.5875834179097057,0.9233803627936323,0.15734195709228516
3,0.6395166562994647,0.7129969477559546,0.20306944847106934
4,0.7105813096329912,0.6803919781308635,0.36370038986206055
3,0.9384596626109251,0.43772710026212674,0.16162681579589844
3,0.9770855963866312,0.21989788754210246,0.24746322631835938
2,0.36873161987166336,0.9452801743259375,0.16326236724853516
4,0.856817618533306,0.5366568015896044,0.19727516174316406
3,0.6776137988226619,0.3986325873043338,0.3158912658691406
4,0.6747227886187569,0.723720397592046,0.2508809566497803
3,0.5632304053724897,0.866468266072662,0.20044326782226562
3,0.6488492137105505,0.8063323852841735,0.19654536247253418
3,0.7926952025277613,0.6123552871563128,0.16065526008605957
4,0.891810838868548,0.452557186915054,0.3170442581176758
3,0.9612191332937555,0.2924751085902353,0.20192265510559082
4,0.7044924339677059,0.5941805705866915,0.15863537788391113
3,0.7331475381256797,0.768624358871377,0.19650030136108398
4,0.8846945374243304,0.5588714912881595,0.15968060493469238
3,0.7514471850651735,0.6647985809144268,0.19620084762573242
3,0.9373686268995557,0.39232046387430014,0.19860148429870605
3,0.6269994001737539,0.8724702474607775,0.1990220546722412
3,0.05361597263928218,1.0200561002096855,0.15983819961547852
4,0.6709408901164227,0.7419539459427018,0.19853973388671875
4,0.612037493808422,0.8221898734732487,0.19820952415466309
2,0.9755969284280261,0.23025563075191446,0.20009636878967285
4,0.6014621736935211,0.7574068748103956,0.19823575019836426
3,0.7152162110539048,0.7364752287287623,0.2049868106842041
4,0.7345647788163666,0.6635191526148537,0.27988123893737793
3,0.8418593186457244,0.6565442671137921,0.314272403717041
3,0.3068436913357233,0.9732805710444148,0.16688752174377441
3,0.8671635862887968,0.5136595085028327,0.16351079940795898
4,0.6720673589652808,0.7038134600335166,0.20441555976867676
4,0.5576401064013482,0.842569787516389,0.28928160667419434
3,0.9586389092949829,0.35450194160080684,0.1617274284362793
3,0.8249057237975411,0.5841105263391355,0.16158723831176758
3,0.446892698743914,0.9005359501106526,0.32249903678894043
3,0.5454209047943888,0.898820633047594,0.19848418235778809
4,0.8035341211975016,0.8039883043414819,0.1649186611175537
3,0.9941210613357534,0.10176294982974772,0.19931697845458984
4,0.614912839936102,0.7843658981753515,0.2874140739440918
3,0.7217702320307254,0.6749474894841258,0.1625654697418213
3,0.583076514934001,0.8176790777284731,0.1638197898864746
3,0.8842847559306599,0.46270033443146436,0.20448923110961914
3,0.7623135031058182,0.5515794010221909,0.16149139404296875
3,0.5309227216096922,0.8295975661974069,0.20322871208190918
4,0.8826867312849069,0.45334917153523063,0.2026209831237793
3,0.8664766222451262,0.5395795921615942,0.158294677734375
4,0.8287703777639737,0.5630810470012004,0.16854214668273926
3,0.8469048566065467,0.4537696941682453,0.1609189510345459
3,0.9138043455665176,0.3987230077889763,0.15956735610961914
2,0.9337378309468156,0.43506328587384785,0.16673994064331055
3,0.7479949570073228,0.7330778912933671,0.16535449028015137
3,0.6671248768797754,0.8764048203446696,0.21591734886169434
3,0.892850290692149,0.3711525772198732,0.16375303268432617
3,0.732644377736712,0.6907805682274033,0.20268893241882324
3,0.8254645390995379,0.5599347177491097,0.20006895065307617
3,0.9080724951070902,0.4437675329090848,0.15925121307373047
3,0.26849205273753524,0.9095353722453149,0.15815186500549316
3,0.9556029260213241,0.32856542336555555,0.23925375938415527
3,0.4835113473071758,0.7963348788242317,0.1585536003112793
3,0.110615475261479,1.0676944902441037,0.3134334087371826
3,0.9365326670859634,0.3680800637803325,0.15830039978027344
3,0.641098911029903,0.6465766258346669,0.15695452690124512
3,0.5607434479057445,0.9002460722575291,0.15999889373779297
3,0.18108176357784475,0.9764137921481025,0.31470680236816406
3,0.9471227748384482,0.34520632661970946,0.16186976432800293
2,0.19655383640943208,0.7974513490560464,0.15849971771240234
2,0.9203504047506068,0.44814915759886825,0.1588301658630371
3,0.7552149395513266,0.6143689620456874,0.1584303379058838
3,0.7689171691052461,0.7392626609628881,0.1594693660736084
3,0.4297958703926856,0.8791929372190804,0.16091632843017578
3,0.9113989064122605,0.480293260894443,0.1568009853363037
4,0.7977710913904181,0.6250958588932742,0.1587989330291748
3,0.9634779728645092,0.26998302678567054,0.1623070240020752
3,0.9182735513016128,0.447894522738121,0.15898585319519043
4,0.9746443931830705,0.27519163793638424,0.16252923011779785
2,0.9357184041122113,0.3708830664897375,0.16971945762634277
3,0.8174725801264412,0.4334271658454243,0.15763020515441895
4,0.9159907826123951,0.43575797021108736,0.15859770774841309
4,0.507061002102924,0.8099623482579367,0.20009779930114746
3,0.805667118285866,0.6180251029940937,0.19921565055847168
3,0.580810990541379,0.7796873687751286,0.1572880744934082
3,0.8541284630280148,0.534417092618405,0.15840744972229004
3,0.35202658507484813,0.8742895501367361,0.19733572006225586
3,0.4780760215391956,0.8795924291937812,0.19707655906677246
3,0.6635445787027733,0.7812755367577598,0.19930171966552734
4,-0.239136531743092,3.177124672658304,0.24008941650390625
3,0.7463136135175328,0.8236130463769041,0.19893312454223633
3,0.9580817405785393,0.37974077152288305,0.32692527770996094
3,0.8915090594004822,0.4331248237887996,0.16770386695861816
3,0.860285398823478,0.5050976014550571,0.1612842082977295
2,0.22513613646863356,0.9592900095303006,0.16576528549194336
3,0.9501378608362037,0.32134634552882546,0.16131854057312012
3,0.897978943918954,0.8014300808186489,0.1644744873046875
3,-0.0542589076326428,1.0341653083463422,0.16219115257263184
3,0.9097551206992529,0.3749353510576098,0.16297650337219238
3,0.7643012326426041,0.6270159902353332,0.5229663848876953
2,0.5650263474729432,0.7865478266401414,0.16547250747680664
3,0.8151802292775701,0.6653157143983682,0.15628957748413086
4,0.941340611884781,0.33965626071648514,0.19809770584106445
4,0.8065159509323984,0.5914663059588513,0.2755155563354492
3,0.9732649528630622,0.34805153344135004,0.20907044410705566
4,0.8080691712222402,0.571905391494529,0.16709542274475098
2,0.977121166801419,0.2125139605137913,0.16431665420532227
3,0.3404797550328242,0.9528233499807864,0.15848350524902344
3,0.1959582186257688,1.1142332124536471,0.19897985458374023
3,0.9069388062618855,0.4232566772624942,0.4757223129272461
3,0.918178897606072,0.4499667866081831,0.28490567207336426
2,0.2755637483088107,1.1086662954187687,0.2396714687347412
3,0.9444084684054768,0.3362433160994332,0.19971132278442383
3,0.6792626634523344,0.798505123520101,0.31291842460632324
3,0.878276322867749,0.3730383325872522,0.48650169372558594
3,0.738660476290472,0.8361412651949448,0.1574993133544922
2,0.8443318565450121,0.49920573468698226,0.16123652458190918
3,0.6373376439314118,0.8010947975486162,0.35722875595092773
4,0.48966203904237676,0.7911428884127566,0.2703535556793213
4,0.5732305666448084,0.7879462635189346,0.19592618942260742
3,0.8010395791933442,0.674281174529188,0.23375749588012695
3,0.8028261117664262,0.6381679931583351,0.15759515762329102
2,0.9573725572662958,0.30567324143559305,0.1557912826538086
3,0.8699383577473829,0.62240068678291,0.19649553298950195
3,0.9251777686133894,0.4261415630073029,0.1580219268798828
3,0.9374909752938408,0.37941159691149395,0.27416110038757324
4,0.8037756400253626,0.5836288513586073,0.21351170539855957
3,0.7846646146431233,0.6665339367826614,0.47060155868530273
4,0.7993708670151893,0.6458731078499678,0.15711641311645508
3,0.8488080818339374,0.49094592182255303,0.15744781494140625
4,0.8622327838602912,0.5231808868935227,0.19841432571411133
4,0.9885371009834151,0.14809821106388768,0.16930222511291504
3,0.9264354902531893,0.48810601856339697,0.17269110679626465
4,0.7350923255828031,0.6063200970100884,0.1676936149597168
3,0.5088917138820398,0.9221324001439263,0.16175603866577148
3,0.6256272837368098,0.7944454266731872,0.16460275650024414
3,0.7871526330102097,0.6199811347000972,0.20425009727478027
4,0.9705997023925027,0.30914669646080056,0.16468071937561035
3,0.8190245175509369,0.7220362613103027,0.16384530067443848
4,0.7628714077633989,0.6910910529468762,0.20994162559509277
4,0.7437291394241691,0.6580288127295038,0.3254561424255371
3,0.2131891438593065,0.8133644803893115,0.1732029914855957
2,0.8920879331840056,0.4381585943567288,0.1658003330230713
3,0.9069775704157895,0.3806886247774976,0.20563960075378418
4,0.9006272069440878,0.4591494840295969,0.34357690811157227
3,0.0669907199861968,0.9441304855055623,0.47508764266967773
3,0.6236377889675787,0.6095092214854444,0.20154309272766113
3,0.5662572468008393,0.7788665399833252,0.19873857498168945
3,0.8101813507972769,0.4294897663564791,0.18400955200195312
3,0.4097301618821036,0.9177804845750264,0.16608119010925293
2,0.9807409825985486,0.2172177065132265,0.1677417755126953
3,0.5284491727928782,0.7958492476870765,0.2816579341888428
4,0.7334604049399774,0.6230598911227707,0.28859901428222656
4,0.9792834110143935,0.19619486593824176,0.24640917778015137
2,0.9333820946413566,0.5113152834543335,0.15799760818481445
3,0.46751058898049425,0.9418689381030653,0.20074677467346191
3,0.931443612586089,0.3481699207051079,0.1623094081878662
2,0.7518352685880151,0.8331817751712377,0.28223609924316406
4,0.8900735071336083,0.5141862748882727,0.15944290161132812
4,0.8341747411244825,0.6309777509812495,0.2022080421447754
2,0.6306103690083987,0.7955077142739246,0.288158655166626
3,0.949425193146245,0.312661591006191,0.23986339569091797
3,0.8092131797496218,0.6072563875853112,0.16371798515319824
3,0.922439771474294,0.39716013521134896,0.1610114574432373
3,0.909197944225278,0.5315065449309725,0.16495442390441895
4,0.7467688440297767,0.6699609481269478,0.17398500442504883
4,0.605127292812105,0.7447388195716811,0.37464213371276855
2,0.9234801607318407,0.7648470350278669,0.21443653106689453
4,0.5013293529560727,0.8297420557598174,0.24958562850952148
3,0.8011495075161068,0.6207136791212637,0.16207432746887207
3,0.9111860519163051,0.4896478873137781,0.2131795883178711
4,0.6404729041532514,0.7779095956411367,0.16657471656799316
3,0.9696188666139955,0.25879306240857675,0.16869616508483887
4,0.7979491493448222,0.7650390688401559,0.20978331565856934
3,0.9558743431262301,0.325296496615644,0.17757391929626465
2,0.3790749963061045,1.0905494709900734,0.17711758613586426
4,0.8054674000768411,0.5651279411748236,0.16962623596191406
4,0.9405738177211816,0.3697130293548006,0.23526406288146973
3,0.9756766130607794,0.23358449665819184,0.15775275230407715
3,0.594163582303992,0.8093342384133771,0.1600666046142578
3,0.47069006943377073,0.890524284012786,0.16333293914794922
4,0.3813935404032592,0.8138408367587815,0.19960784912109375
1,0.9482531826593006,0.5834493631159468,0.16982769966125488
2,0.9583479438181073,0.37547607658138166,0.15877342224121094
3,0.8790284938366087,0.6217094181399591,0.1567974090576172
3,0.716125572142261,0.7901554257287543,0.1990978717803955
2,0.9246525777719474,0.272182575791684,0.16496586799621582
3,0.9859167767706587,0.2139847236671291,0.1705644130706787
3,0.6119715800279161,0.7842285863861653,0.2454085350036621
4,0.8622339636709448,0.596195630867527,0.26963281631469727
4,0.927027934106562,0.3826242584051598,0.20173883438110352
3,0.7353486360841267,0.6432827804777935,0.15808820724487305
4,0.8909245644007404,0.4555338232159349,0.28312039375305176
3,0.4047041405584386,0.9253683564531386,0.19825363159179688
3,0.8533707555269672,0.4680478865814372,0.163893461227417
2,0.9323841387391112,0.36951276777444264,0.20151400566101074
4,0.7182706476785073,0.6934661905336079,0.32884979248046875
3,0.550999417205188,0.8468178504319255,0.25518321990966797
2,0.45652622104903434,0.9494817683436412,0.16369414329528809
3,0.8636995106677332,0.4868400437324493,0.16579699516296387
3,0.40566383648754273,0.844713370851092,0.16518902778625488
3,0.15313252398247992,0.9962471331492296,0.2845582962036133
2,0.9931537308923255,0.16456232465823178,0.21746492385864258
4,0.8087618559461698,0.6687603828966506,0.16676545143127441
2,0.8548473432903392,0.779051421527972,0.18041563034057617
3,0.8515696401912219,0.5210181086851385,0.16654562950134277
3,0.8168993670766309,0.7499580178611289,0.21106505393981934
3,0.8430635723195026,0.3959401544017505,0.16843461990356445
3,0.704072706877213,0.6606764604297426,0.22391819953918457
3,0.5796452621953901,0.9655466080281992,0.21453118324279785
3,0.6635788062210247,0.7865768452237557,0.17082762718200684
3,0.9291500783715503,0.4422915023565687,0.1646866798400879
3,0.9107925838736632,0.41405397393596044,0.20207476615905762
4,0.8137374463231777,0.4882813348511936,0.21250367164611816
3,0.5818465114586471,0.8096831123267005,0.520805835723877
4,0.7622698577652022,0.5550512604336603,0.3384232521057129
3,0.8046469643981514,0.7017372627834516,0.2914853096008301
3,0.9087301722691821,0.3937773064508079,0.1772305965423584
3,0.29798599649777074,1.080925255928476,0.17625761032104492
3,0.8103287605307027,0.718999758418256,0.5115864276885986
4,0.6037130864901574,0.793286262641084,0.17132878303527832
3,0.7069354622092151,0.7156978625905993,0.21075844764709473
3,0.9233132790658716,0.5182039020284956,0.16321492195129395
3,0.5735411130671325,0.633401574680824,0.24383139610290527
3,0.5427198725658012,0.8434328315739176,0.16159391403198242
3,0.6114015416177571,0.8087750354213786,0.16184163093566895
3,0.4894057902147879,0.8641279088670606,0.46942925453186035
3,0.08311840762536138,1.0318056378019158,0.15873336791992188
3,0.8093166704420727,0.784943379453117,0.19393062591552734
3,0.9582577962434198,0.2901677876124282,0.3133821487426758
3,0.42280338075948526,0.8594916837665767,0.15838193893432617
3,0.10128404379979662,0.9214261476872139,0.19397854804992676
3,0.984974536612452,0.20560768503162383,0.16284584999084473
3,0.48394878392396645,0.7762812081502806,0.15724873542785645
3,0.8210301522125403,0.558127576729243,0.1947777271270752
3,0.7921707796191483,0.6645586580909332,0.15689992904663086
3,0.7137023073585922,0.6846213657821758,0.3097360134124756
3,0.88726680634814,0.5126179915283299,0.1573047637939453
3,0.810876284055049,0.6509483075124047,0.1992635726928711
4,0.7409710725445249,0.6797798311296027,0.24584603309631348
3,0.9720002959370233,0.24491890282592851,0.15667128562927246
4,0.8325089241222646,0.5817278385663649,0.15974974632263184
4,0.8768530910223322,0.5011060440817516,0.15742206573486328
3,0.6309712257999546,0.6739504266983541,0.1573810577392578
2,0.9854533938603663,0.23117487151669108,0.15913128852844238
3,0.545071923973716,0.8086018950901844,0.156052827835083
4,0.743210253472864,0.6507165589478862,0.23567914962768555
2,0.25334749785058613,0.9863248572507163,0.15850067138671875
3,0.5977739081551867,0.9400552054051602,0.1575167179107666
3,0.9376792825361822,0.3191567839515872,0.2732546329498291
2,0.9958096933259953,0.10419979995804975,0.16130900382995605
3,0.5693579114860812,0.7489727325667972,0.19703984260559082
3,0.6079588547828636,0.9112183188368087,0.15688395500183105
2,0.7209285362508354,0.7850601750384385,0.15722060203552246
3,0.8632480483199713,0.6215398017253196,0.15810346603393555
3,0.8357933827597468,0.5282179644785242,0.15907955169677734
4,0.4949124296607011,0.9633201170582382,0.3121955394744873
3,0.8579089916292262,0.49015443064426123,0.1964249610900879
3,0.765348401893125,0.66365763860162,0.1954634189605713
3,0.8820335994461613,0.7225200636577968,0.20760512351989746
3,0.8257739164707758,0.46660968706103684,0.32593560218811035
3,0.954658452179049,0.3093840822786826,0.16248440742492676
3,0.6414768859979652,0.8016963806407439,0.16433477401733398
3,0.7976270413245176,0.7304580234832831,0.3276660442352295
2,0.8512729370891771,0.5493625422533035,0.2037346363067627
3,0.8568571445825663,0.5277986574920062,0.16078519821166992
4,0.7044521238717633,0.673614146295379,0.20569944381713867
4,0.858296789733753,0.4843169166442833,0.2101297378540039
3,0.5944557462954579,0.9361153088841245,0.16689515113830566
4,0.5869621890488979,0.6853401163967374,0.24198412895202637
3,0.00900781741489293,0.9770152381777055,0.2057342529296875
3,0.6390481131759148,0.9394389861097306,0.1632671356201172
3,0.40695254705319295,0.8959929108423368,0.2383739948272705
3,0.553233215340303,0.8924238510056945,0.1646890640258789
4,0.9543658612781306,0.2941249850418206,0.16719961166381836
3,0.8395175755800102,0.5294522079477098,0.16989922523498535
2,0.9365606194037487,0.3457134902910895,0.21194195747375488
3,0.9112814170079309,0.4985788481263298,0.1694779396057129
2,0.888875289852639,0.46145913627782,0.20252203941345215
3,0.879056360969498,0.6181742609156665,0.1643848419189453
3,0.14847187978095266,1.226907967908178,0.170210599899292
3,0.8455073629703767,0.6111593194673964,0.29417967796325684
2,0.9250936652644467,0.4866785710788154,0.25479960441589355
4,0.42537910475071644,0.8228686287376734,0.28921079635620117
4,0.7963856465887735,0.7331479031340906,0.20601987838745117
4,0.49946377101696104,0.8313075514189311,0.256000280380249
2,0.5369178711900985,0.8220496084418327,0.17965459823608398
3,0.4146460863560167,0.857948767387799,0.2126147747039795
3,0.8838180818865232,0.4856188438098386,0.21541213989257812
3,0.8726208372755085,0.6097813301046981,0.16657781600952148
2,0.8869596652574601,0.469044760538767,0.17314553260803223
4,0.7238042076659424,0.6973248618349452,0.2154407501220703
3,0.5564844212694299,0.9064961899096116,0.49892282485961914
3,0.3573885838046256,0.9509569232599016,0.16306066513061523
3,0.9390327309980733,0.48379904397619344,0.16495704650878906
3,0.15996051432563785,0.9658513671665673,0.16308212280273438
3,0.5117716517459066,0.8896532763770357,0.21288800239562988
4,0.7610821861779686,0.6961080276152052,0.25284910202026367
4,0.9243184208583249,0.4568164890116621,0.2661595344543457
3,0.9900956840162134,0.14882167289116374,0.16564536094665527
3,0.8144422008146278,0.6255282745916562,0.2126154899597168
3,0.778791430196563,0.6615097611352383,0.21953368186950684
4,0.7377408718912288,0.6794787094390863,0.17885732650756836
2,0.9388884391736824,0.3992638999070861,0.17268109321594238
3,0.7112469656010183,0.6815421584880172,0.17170476913452148
3,0.5938792037036468,0.8358965191730185,0.1683046817779541
3,0.9133348601780252,0.5552366980539981,0.17089223861694336
3,0.8005436718223318,0.6159383285917376,0.2733438014984131
3,0.9096064456387896,0.4710646760163222,0.16834259033203125
3,0.5956755027037268,0.8041645793435181,0.18248701095581055
3,0.8103302748729956,0.4850950807916784,0.173309326171875
3,0.7991937175676853,0.7832243102809475,0.17303776741027832
3,0.32956124344199617,0.9630976737232657,0.17250585556030273
3,0.7952024490827704,0.452744890570694,0.1707913875579834
3,0.6117225059173622,0.9222369353068165,0.34287309646606445
3,0.16252874135240555,0.9544933664675848,0.17090535163879395
4,0.9608896469743895,0.29441511121380237,0.2561025619506836
2,0.9229134797016149,0.3856993966233733,0.20426392555236816
3,0.9869712229548204,0.18949602897545467,0.21285772323608398
4,-0.3964237222250703,2.168200011031938,0.20514154434204102
3,0.9220781947291473,0.34657279971544064,0.20435357093811035
3,0.8917424978080374,0.585327138706688,0.16952753067016602
4,0.6603887303892295,0.7657908311539472,0.2042229175567627
4,0.8463766122566233,0.5075116530066222,0.20284581184387207
3,0.532723213569898,0.8152948387206403,0.16855239868164062
3,0.8996476899933606,0.4642249428962815,0.16597771644592285
2,0.701464952446516,0.7490515422720088,0.1687321662902832
2,0.26150476247912624,0.9886280006218529,0.2956812381744385
3,0.6132205101033912,0.7639274512608543,0.18755245208740234
3,0.9729501526148463,0.24829242460526685,0.20941781997680664
2,0.9204280297534289,0.45192511677065567,0.16749167442321777
4,0.48007347473154127,2.59680271668101,0.25389909744262695
2,0.8418561318238691,0.3852994789657644,0.20806026458740234
3,0.45000781010007074,0.8772700780662012,0.21282458305358887
3,0.5353931896192347,0.614260323626971,0.1619739532470703
3,0.950795378049346,0.3407422147002599,0.20491528511047363
3,0.9886179719429247,0.18463335844760803,0.21103882789611816
3,0.931407933235068,0.3502432286833754,0.1664273738861084
3,0.7900994183882628,0.6888380350224076,0.171797513961792
3,0.48013566061445895,1.0058001391916647,0.20815205574035645
3,0.8383758101452873,0.5381658444213065,0.16381001472473145
2,0.2762521216953732,0.9109574282301905,0.2032783031463623
3,0.6045035975822819,0.8258648807014012,0.20951533317565918
2,0.706574940315888,0.8762918096945396,0.1655900478363037
3,0.14486876283119965,0.8854065330865454,0.6185715198516846
3,0.44030229202708804,0.924290383032964,0.16655945777893066
3,0.4618768948328809,0.8959378494921841,0.1709427833557129
3,0.9768319314948007,0.20546441513677563,0.17235326766967773
3,0.959385460898371,0.35063667018057687,0.25595927238464355
3,0.47866921528746326,0.7959013544998724,0.1752309799194336
3,0.7639647024826548,0.5867952503304475,0.15964174270629883
3,0.792019156567661,0.6682115176397724,0.17278623580932617
3,0.6977390888688546,0.8180010374284092,0.15723824501037598
3,0.774015752676785,0.5753921852920787,0.15926098823547363
3,0.6887083158974653,0.8353296122542968,0.16050004959106445
2,0.7150405874536957,0.796822311393695,0.19916963577270508
2,0.558693976101263,0.8470763824143206,0.1599750518798828
2,0.2840832883294412,1.0288057347153918,0.15891146659851074
4,0.8516350098984601,0.48055713528472144,0.20025086402893066
4,0.9297641012269562,0.49531292159122475,0.23672866821289062
4,0.8606740886768838,0.5888487482492696,0.2355809211730957
2,0.9784979764902207,0.1883372998707391,0.16066455841064453
3,0.8743392061522317,0.48503064548901825,0.19851279258728027
4,0.8843454522953409,0.5540756551554845,0.15897631645202637
4,0.8473892196283025,0.5115850546543074,0.19983196258544922
3,0.6361474838407016,0.7547596751315369,0.1581728458404541
4,0.8056912614432327,0.499884585675452,0.3160674571990967
3,0.9410465476225757,0.3376043069511991,0.15980005264282227
3,0.7230261745305644,0.6986558317808429,0.15915417671203613
3,0.8119675768988824,0.5979474848025245,0.16034173965454102
4,0.8358546219875024,0.725256977742876,0.19834518432617188
3,0.45115291132093793,0.8629421569315057,0.23778080940246582
3,0.914930096765649,0.40452599882526447,0.1612248420715332
4,0.9004936642198549,0.4372300133156486,0.19594359397888184
2,0.6227891092157223,0.2886942979642929,0.15821170806884766
4,0.5572924401632342,0.7739817377601794,0.1813967227935791
3,0.922869649553756,0.3781133892794225,0.19724202156066895
2,0.9346715176961121,0.43477035839327,0.1615142822265625
3,0.8656449081117904,0.5336369149098547,0.2397904396057129
4,0.7419195872605854,0.7131965855835978,0.24317598342895508
3,0.3634843471015687,0.9164229767195751,0.16185235977172852
3,0.7107690753299972,0.7210882124313881,0.16805529594421387
3,0.6834399631108293,0.797100113211393,0.21031904220581055
3,0.959363413105947,0.3211038311268246,0.16265106201171875
2,0.46462835995832874,0.6261138150216379,0.16486215591430664
3,0.5511924956249169,0.845819439698062,0.16257429122924805
3,0.599955872426903,0.7944083898254806,0.23833155632019043
3,0.8473159667710068,0.45193760272616146,0.15937304496765137
3,0.7308154396774035,0.44132947941052525,0.16550922393798828
4,0.7858047242627826,0.7603404409200939,0.321622371673584
2,-0.15034928045111637,0.9360525385631706,0.4747731685638428
2,0.775928129140332,0.6296042173098225,0.20619797706604004
4,0.8912969875903088,0.42698685352027016,0.20879721641540527
3,0.7808821989203997,0.6882529241330758,0.20720386505126953
3,0.42321831132271465,0.8986589449286363,0.1988692283630371
4,0.6552349098557299,0.7590133910316786,0.23805737495422363
4,0.45729895844986074,0.9186827405940705,0.1578843593597412
3,0.9465244351730087,0.3556091900078472,0.1629776954650879
3,0.6547853739268172,0.7776718476493453,0.22778558731079102
4,0.7745562784570017,0.6266817884229154,0.16419076919555664
3,0.8494234361940536,0.5839349069406349,0.5166854858398438
4,0.6873655323512017,0.7153789868042464,0.20022869110107422
3,0.9015269440951353,0.47120943958615935,0.19983839988708496
2,0.906991416666968,0.40310006824072947,0.20220470428466797
3,0.9826257504668972,0.21969267146328772,0.15849685668945312
4,0.6702085374449553,0.6066125007087249,0.23552846908569336
3,0.8941324692163094,0.4452614402675522,0.16083288192749023
3,0.9593527869248726,0.2811481607363081,0.15913987159729004
3,0.7785881581214202,0.6346433669343723,0.1569819450378418
3,0.9705065131202298,0.23783242474569427,0.19936203956604004
3,0.8726178209074217,0.5597940771987304,0.15512633323669434
2,0.8224317681924803,0.740914636199107,0.1580500602722168
3,0.8106957643919203,0.5865644204599781,0.2756972312927246
3,0.7385761615134363,0.6545824817728193,0.1569533348083496
3,0.9191699801164831,0.46786843670553824,0.1572415828704834
3,0.5012428238787796,0.9029403805298912,0.16025209426879883
2,-0.45085543019991897,1.1955757641986526,0.15869688987731934
3,0.893998342941694,0.45156583087070495,0.17399072647094727
3,0.9899535892398643,0.14268833446317764,0.16091465950012207
3,0.9855353475932932,0.155534172001554,0.1565113067626953
3,0.9467897747345745,0.36112637497400846,0.16858172416687012
3,0.7739403940895841,0.682408361061401,0.23580050468444824
3,0.8765862823318554,0.443589612295735,0.15781211853027344
3,0.918731756019234,0.4307391596366254,0.19786500930786133
3,0.07769165961360437,0.8854361146121482,0.1576690673828125
3,-0.0847718984465192,3.5279063539324103,0.19879460334777832
2,-0.30608153035658153,1.3309236161363511,0.159254789352417
4,0.7709170890840179,0.6896328516246705,0.15946745872497559
3,0.22721238750471118,0.9308963566902262,0.16010355949401855
3,0.21706838517395072,0.9454167008505251,0.16179108619689941
3,0.994247676003723,0.11670752867438206,0.19807910919189453
3,0.9355486598851348,0.40248459792546193,0.19762825965881348
3,0.8502437995968413,0.6147557051961622,0.15971946716308594
3,0.3772940405694206,0.9033617304445574,0.19742178916931152
3,0.978133229563424,0.19216118020914746,0.16125798225402832
4,0.8462390440182478,0.5515928111835336,0.23826003074645996
3,0.8070372445615851,0.5548643975036532,0.16050148010253906
3,0.7869783752600851,0.6352896341226687,0.16494536399841309
3,-0.005794310555836626,0.9265139338406654,0.16547608375549316
3,0.8339821686819008,0.7569864783232013,0.2893552780151367
3,0.5385752140189402,0.8445264950544656,0.161879301071167
4,0.8277288420752812,0.6585003559596159,0.16397523880004883
3,0.19530813158355254,1.0136331910675325,0.203521728515625
4,0.8222019622891034,0.7911023821586719,0.24193763732910156
3,0.6997700221618134,0.5422234616489707,0.18568134307861328
3,0.5901076023075698,0.7716999078983148,0.2084968090057373
3,0.8502756166188363,0.5393981923408773,0.20517444610595703
3,0.9383855265443054,0.34383467474417,0.17095422744750977
3,0.4341620319538548,0.8993232360019546,0.16473102569580078
4,0.769774308133404,0.6588158944190787,0.2777440547943115
4,0.9070034422449977,0.4108206742600747,0.19863629341125488
3,0.304517754738342,0.5715219627023055,0.2820889949798584
1,0.9921385979318792,0.1369576750952465,0.16478872299194336
4,0.7317941763331582,0.6620763774172789,0.2037830352783203
2,0.9336913552197369,0.3662894482969625,0.16042709350585938
3,0.5319603120049926,0.9409878598162165,0.1634814739227295
3,0.9391684658826474,0.33175397843810805,0.20203351974487305
4,0.6069348692003512,0.6562923755189738,0.24228286743164062
3,0.5989596229705393,0.8930436387262235,0.20156526565551758
3,0.7767918728670765,0.6064287038228904,0.16080641746520996
3,0.8264413062021633,0.5828254701875688,0.16405272483825684
4,0.9112599054388885,0.4246662652183838,0.328493595123291
3,0.47871989313483454,0.7174082075451961,0.2016608715057373
2,0.07351409065318336,0.9567594553576214,0.20398592948913574
4,0.8597909364835354,0.5697524330953478,0.33637475967407227
1,0.9831596250681074,0.1885883442211235,0.3218963146209717
4,0.49781562058758816,0.8384133181541527,0.3167431354522705
3,0.8088497047691302,0.6977241731398659,0.1599869728088379
3,0.26726912603780084,0.9624015991446447,0.15841293334960938
3,0.5743036740865544,0.845189272631413,0.15854716300964355
3,0.8420196478611545,0.5714248920562741,0.16111397743225098
2,0.37170288420492714,0.9193585899142384,0.19666838645935059
3,0.679896504580126,0.8822053472404685,0.1610243320465088
4,0.8345596018772945,0.4213669977634058,0.19946527481079102
3,0.8908405687894857,0.5324545739967198,0.1948530673980713
2,0.9561418695273192,0.38228778763964233,0.19865727424621582
4,0.8752159792983825,0.5147907463715429,0.19641947746276855
4,0.9601635832523883,0.3261762021188727,0.23919391632080078
3,0.764760710378076,0.6840718186795555,0.15906119346618652
4,0.8217668879165854,0.6604388442451592,0.15984535217285156
3,0.9392153019778415,0.40354077634646895,0.23674678802490234
4,0.9726495141589809,0.37041128239549553,0.2772176265716553
3,0.8335118044419213,0.5660017949892037,0.15596652030944824
2,0.8877526801166348,0.6043594629388427,0.20031023025512695
3,0.9114811024052218,0.4608005405351577,0.1966075897216797
3,0.9819142455041949,0.20761074715768746,0.23789668083190918
3,0.8086927414398544,0.6892896614413248,0.16139006614685059
4,0.8464799241880314,0.44418073272278935,0.19749164581298828
3,0.6658497595049546,0.7083539138593927,0.17724108695983887
3,0.7916420503818536,0.6905752530864914,0.23650503158569336
2,0.9424041750820714,0.4233480711758071,0.16035103797912598
4,0.9578841551561422,0.3459105757298971,0.1987605094909668
3,0.8828008822995251,0.4088253588482719,0.19784069061279297
3,0.723000563631256,0.7148220204322651,0.16402530670166016
4,0.8679813936169342,0.5250704738901827,0.16170907020568848
4,0.9130637141129395,0.7129238376550768,0.2779674530029297
3,0.8976056588073076,0.5233160133114285,0.15975689888000488
3,0.592806312853825,0.9984756465041842,0.16324830055236816
3,0.7644290902991125,0.7178846489464665,0.24311184883117676
3,0.4967864429560251,0.9164282285075891,0.20903396606445312
3,0.7079083580159671,0.6507238115064672,0.1609513759613037
2,0.9457072561232156,0.31657494745001163,0.162092924118042
4,0.8413353492576134,0.42988632471255683,0.16368913650512695
3,0.8257148862439521,0.5026898312310981,0.19711565971374512
2,0.9469805063652539,0.402675464138514,0.16551947593688965
2,0.6208459524550206,0.8361699063732937,0.20520353317260742
3,0.8186362052925639,0.5701020245073951,0.15833330154418945
2,0.9535760961322644,0.3107972879109194,0.16257905960083008
3,0.772670276440951,0.6749580703852289,0.16022133827209473
3,0.6152839894058416,0.8425672787686488,0.15907931327819824
4,0.9097773642535009,0.3947355303961027,0.17243695259094238
4,0.674965773449379,0.6652027824232332,0.1587669849395752
3,0.5670980039467384,0.8600280833835964,0.24351143836975098
4,0.6447788479574428,0.7176916822788074,0.20240497589111328
3,0.9163333996025633,0.4311852233536233,0.28994226455688477
4,0.831373758641938,0.5934593313705444,0.20282673835754395
2,0.9687831302676821,0.22093832263134855,0.24077200889587402
4,0.5525691947799969,0.8312492160823582,0.2431023120880127
3,0.871511747217617,0.4744687748999554,0.2056732177734375
3,0.43287899231665583,0.8474240867052545,0.16108155250549316
3,0.5391005193923682,0.9439930796517665,0.19837164878845215
4,0.9678611452503983,0.28277561950739394,0.24641108512878418
3,0.9665717904763396,0.281978095988069,0.16725611686706543
3,0.7916024809403704,0.5507002716791631,0.16087818145751953
3,0.9898617053102797,0.15813734570284863,0.20444822311401367
4,0.7566568734728203,0.6359822117755568,0.16096997261047363
3,0.9024741883771183,0.4444720239174424,0.20794177055358887
3,0.5703055742554356,0.9484044586469882,0.19643211364746094
2,0.9836920418696632,0.2758030087440657,0.19637775421142578
3,0.2573110847208112,0.9272732948901425,0.16327476501464844
2,0.9232591493490284,0.49344483700948316,0.16128158569335938
3,0.7769787070312959,0.5993880019849207,0.19974398612976074
3,0.7575301299032244,0.6441377913765374,0.1602187156677246
3,0.8950292057492794,0.4045349136948208,0.1698763370513916
4,0.8795367219142338,0.5158651470348745,0.16182518005371094
3,0.8407081118029978,0.5643023042601015,0.15923547744750977
4,0.7707354529516605,0.6382042316473906,0.2752223014831543
3,0.6715439644217702,0.7373107476925571,0.5479574203491211
3,0.865724023332549,0.4043500545097049,0.15635919570922852
2,0.9731185016725891,0.29499687153858883,0.15936589241027832
2,0.8659634246695889,0.5734747903059457,0.23798823356628418
3,0.6532199588637146,0.8223886039254675,0.15770745277404785
3,0.6768217757458735,0.6785031657624571,0.15902090072631836
3,0.3299033785039874,0.9045644896025454,0.1596970558166504
3,0.7894203683754258,0.6523009278953023,0.1971876621246338
3,0.8562855690632336,0.4696483636037341,0.15918421745300293
3,0.5766501760950826,0.831890346013371,0.1594405174255371
3,0.8099361128857218,0.649705810255922,0.15885305404663086
4,0.6634058990198822,0.7723048006853022,0.23409128189086914
3,0.8865024094430527,0.5106920110576275,0.2412257194519043
4,0.9893753938135597,0.14128434280388646,0.1590890884399414
3,0.6456097781635404,0.6933035689940524,0.15967249870300293
4,0.7637112263102989,0.654464566006179,0.2771487236022949
3,0.8676483661673994,0.4965597885481856,0.23790383338928223
3,0.46027842201882896,0.8486756073356044,0.1959822177886963
3,0.9272879387428425,0.42490277725803716,0.19776678085327148
3,0.9483692004755788,0.31494102818862113,0.20406627655029297
3,0.6933009786513775,0.5619564143896968,0.21300792694091797
3,0.3142078516089364,1.0093896457009752,0.15961074829101562
3,0.33499256386690124,0.8266296318259095,0.1636338233947754
2,0.6119685083801525,0.6028635097263787,0.15987205505371094
3,0.5919204262198169,0.7934384540087464,0.16475462913513184
3,0.6187083383619579,0.7638532184540153,0.16614389419555664
3,0.9276910093186957,0.390332634608872,0.1602160930633545
3,0.9380758722740795,0.3954795851697476,0.16046905517578125
3,0.8791360587291899,0.6591182215512905,0.15995478630065918
4,0.9293696624941755,0.5208109482813751,0.2786853313446045
4,0.9751412691596931,0.24836170068612096,0.19526028633117676
3,0.3715241594632695,0.9483410550301717,0.2791600227355957
4,0.6718002957070044,0.7238389917525127,0.3210327625274658
4,0.9285897461726057,0.39246120706958015,0.2835886478424072
3,0.8218452901711174,0.5851147344178363,0.20140552520751953
4,0.8438511762735237,0.6031312572302269,0.2308177947998047
3,0.29016174519766735,0.9769322935667076,0.15930843353271484
3,0.7351237514635219,0.5592153388600697,0.19702482223510742
4,0.8559078011423785,0.5731848944621684,0.19700217247009277
3,0.8253908066334381,0.610702146212307,0.16901707649230957
4,0.8345344424280423,0.5579487165308463,0.1842355728149414
3,0.8976903264307491,0.40927992789348355,0.1614530086517334
3,0.31763491315259806,0.9104445778899041,0.19751477241516113
3,0.7640187132689651,0.7507138845912861,0.19766759872436523
4,0.8549447929271263,0.595964959542111,0.1579723358154297
3,0.9517592650455198,0.3260441550597921,0.2044506072998047
4,0.8472747894427946,0.6625941107275033,0.23975229263305664
4,0.7053596344836432,0.7524611485378702,0.2727797031402588
3,0.563208709528019,0.7305532328693639,0.19478869438171387
3,0.09256342506920842,0.8341180340360169,0.20098471641540527
3,0.9108152842635383,0.47983706458350656,0.15750479698181152
3,0.9083296624664778,0.45443456434413815,0.16188287734985352
3,0.90352236793157,0.38755978356344756,0.19688081741333008
3,0.7275752377938097,0.644448423817999,0.19486093521118164
3,0.6221042636096696,0.7316021592380134,0.16074919700622559
3,0.7621938689722577,0.6476979491084602,0.16193461418151855
4,0.9163228624548966,0.4150568145149246,0.2044215202331543
3,0.6411468827441174,0.7652436124942483,0.1599750518798828
3,0.7342933831569581,0.8098712588365771,0.16864395141601562
3,0.7206301557259378,0.7032857820766929,0.3680574893951416
3,0.9535131023016297,0.40020783041927077,0.4705851078033447
2,0.9801505850665768,0.15284501173756987,0.19861793518066406
3,0.7198439834113521,0.6601559187767307,0.198594331741333
2,0.979066678622391,0.3281634750821822,0.2189033031463623
2,0.9941900198206051,0.1134662759943364,0.15676474571228027
3,0.8015394014289318,0.5864680734640673,0.23635268211364746
4,0.8751771185404956,0.5071448661982002,0.2734508514404297
3,0.973094922956838,0.28529104676965655,0.156296968460083
2,0.9271770992316527,0.41120294145941255,0.1576378345489502
4,0.7172856699344357,0.749688875247088,0.23304033279418945
4,0.8047918923830849,0.5224000072886493,0.273348331451416
2,0.2795565433050905,1.0923467177731263,0.15924334526062012
2,0.9564457821439449,0.3003151868421692,0.15596413612365723
4,0.7520855648680784,0.7616820415437916,0.2008955478668213
2,0.5638225336309373,0.895167916511455,0.15640616416931152
3,0.8097466924841891,0.6348686433636569,0.23438477516174316
3,0.8485871511103148,0.5630440826212889,0.15565252304077148
3,0.8916624323842233,0.39747439769864723,0.1598217487335205
3,0.7168525309892448,0.8132980281306894,0.2745702266693115
3,0.6798193522674938,0.7418513206416186,0.20480728149414062
3,0.6147278493226509,0.8686200781012995,0.15676283836364746
3,0.5540718250812555,0.9340012068535921,0.23322129249572754
2,0.8215485872629406,0.5892899473012027,0.17892217636108398
3,0.8644341193775013,0.5192520910622109,0.1609044075012207
3,0.9648545952038554,0.23334362207162163,0.15813493728637695
3,0.5144987165738762,0.8902218145191731,0.15608477592468262
4,0.5165786027185235,0.8913186169450195,0.20494818687438965
2,0.9738505652897667,0.21597354677393749,0.1593160629272461
3,0.925271758005154,0.5346413268261728,0.15753626823425293
4,0.9205549684488993,0.41516866470665337,0.15728545188903809
4,0.5494989263887329,0.824089940015454,0.238616943359375
3,0.42527896662304915,0.9459215829820766,0.15737295150756836
3,0.7108676641693988,0.9354347008600726,0.19658160209655762
3,0.8867077943813588,0.49134283502080256,0.15932679176330566
3,0.7351150672376182,0.8966266474935036,0.1545248031616211
3,0.6987767511784426,0.73483602121178,0.20064187049865723
3,0.8421309316310411,0.8531268823743982,0.1544191837310791
3,0.3298605953042018,1.2468751468924197,0.19639325141906738
3,0.33113901889621233,0.8901239758997086,0.1537494659423828
3,0.5582129751500089,0.8215684429662331,0.20678925514221191
3,0.9656490786883747,0.3029754387309675,0.15650105476379395
3,0.9257568549470429,0.3595159634515405,0.15883827209472656
4,0.7985880781084209,0.5985669854006445,0.15783953666687012
3,0.6731724442162006,0.7860683859052983,0.16478466987609863
2,0.6147911253242381,0.8605166111895521,0.16268491744995117
3,0.8203581674751471,0.6183494874607021,0.1580793857574463
4,0.5104418074343189,0.8313998882815242,0.20662784576416016
3,0.5072033887324785,1.0232549874656096,0.16467833518981934
3,0.5920331124632723,0.9028207584802208,0.19567251205444336
3,0.3351920672991954,0.9222732043721162,0.15748953819274902
4,0.8294634233445708,0.6606572124483547,0.15675878524780273
4,0.9298487384696652,0.31722183229714385,0.19771218299865723
4,0.7669766896908315,0.6771370246019411,0.3159162998199463
3,0.5239371263437829,1.0986011166090246,0.15716028213500977
3,0.49119360711503424,0.7919137848128999,0.15916180610656738
4,0.8138952977702419,0.6425935841964443,0.23449230194091797
2,0.9671923144861759,0.2725151524165308,0.15730714797973633
3,0.5505823111029556,0.7314693781349009,0.197554349899292
2,0.9676561725730182,0.3302557276762371,0.15883445739746094
3,0.7929524710829121,0.5818932651821891,0.20482826232910156
4,0.7026485342174537,0.7156661563202038,0.1979351043701172
3,0.8662451122727178,0.5251237840384858,0.15611505508422852
3,0.8068970399273503,0.7198301782902007,0.16023468971252441
3,0.4072690083095413,0.9434159424169447,0.552910566329956
3,0.5509114225703345,0.8662431939820365,0.23313426971435547
4,0.8265310683901027,0.5959768361484947,0.15595340728759766
3,0.7722374493380338,0.7001748717110898,0.19720792770385742
2,0.9579090638289112,0.2887813918438934,0.15619111061096191
4,0.9399126693731518,0.36082842203976817,0.2731056213378906
4,0.9711691649829977,0.5726328163384092,0.1993858814239502
3,0.8001440521529649,0.7168280248651,0.31239891052246094
4,0.7012058740187086,0.5489359518543093,0.21667885780334473
3,0.9659456501180036,0.256420999563879,0.19690918922424316
3,0.7734372945964642,0.6924558793251674,0.19540095329284668
3,0.8480247236432363,0.6981327626824875,0.15961194038391113
4,0.6185385156511153,0.7569738165526088,0.31232547760009766
4,0.8629451525827749,0.4750697693080965,0.15496206283569336
3,0.8963409253055679,0.37106002741567545,0.19652557373046875
3,0.9328026678458228,0.416638205671152,0.1569674015045166
3,0.6563418728464117,0.7289204007684159,0.15388751029968262
3,0.9544563063270809,0.3924689942635429,0.19523048400878906
3,0.6603398019814165,0.719565575681751,0.2001028060913086
2,0.8724658274613477,0.4955321817237686,0.15536189079284668
3,0.8537767953173028,0.5210791321337915,0.2757229804992676
3,0.38696046188724437,0.8281292689082995,0.23917436599731445
3,0.7013942875024176,0.5983841758892199,0.15910029411315918
2,0.9810999176727211,0.20018617539072983,0.16455674171447754
3,0.9075415785703173,0.43099260775312387,0.16033053398132324
3,0.26783936265165975,0.8906331355582783,0.15929055213928223
3,0.6783790208788937,0.7170744062767701,0.15515804290771484
3,0.6713686216812408,0.6718605752883109,0.15921783447265625
2,0.5405244606218773,0.9634515593386482,0.15806889533996582
3,0.620621175823358,0.7799202175031615,0.15622425079345703
3,0.9428265226503203,0.325374118342683,0.16236567497253418
4,0.7173855034503877,0.7029405419521373,0.24155521392822266
3,0.9042013211389177,0.47184866722188745,0.1896674633026123
3,0.8236238575618227,0.7770230240433597,0.1563248634338379
3,0.5553810621881387,0.8483913856296815,0.19568800926208496
4,0.9388826293184824,0.38494014818115563,0.2753124237060547
3,0.8756686896105197,0.5634079148682649,0.2041618824005127
4,0.8914946130322678,0.45708039670667583,0.2009127140045166
3,0.5269578962504348,0.9020924450556291,0.16368675231933594
3,0.9345724560114719,0.4264227572944589,0.2415006160736084
4,0.7623339029630004,0.8797495043014965,0.40472841262817383
3,0.8098616623954545,0.655242521548616,0.16132688522338867
3,0.2394196560171772,0.9554232339654525,0.1697237491607666
3,0.7619013533314792,0.5555823341243548,0.15985703468322754
3,0.8185559380484799,0.7052219014306442,0.19949889183044434
3,0.8374440807735315,0.5638126978835425,0.1598975658416748


==> data/Stock_Exxon_Prediction_Horizon_1.csv <==
rank_vals,rho_vals,err_vals,time_vals
3,0.9759642746001362,0.24212926768393894,0.29003334045410156
3,0.9390280830043667,0.340406366367241,0.19612431526184082
4,0.9968973709240581,0.08490798129476676,0.2917659282684326
3,0.9926741059522731,0.1343674119747038,0.21755504608154297
4,0.8457532943578507,0.5603684181873935,0.32968688011169434
3,0.8431485582639892,0.5832295135141556,0.36221790313720703
2,-0.1461675286066323,1.0367797943893355,0.23722386360168457
3,0.9982763468087251,0.06373109732692277,0.2059779167175293
3,0.9109365695986059,0.4568312497291727,0.19941353797912598
4,0.8346175037241305,0.5856544692445776,0.3661978244781494
3,0.6455412060974537,0.8773623208926642,0.2092440128326416
4,0.8683641568382572,0.5361494440616111,0.4639310836791992
4,0.9930814300190197,0.1269553470559206,0.25687503814697266
3,0.9846082097704739,0.22239705437616272,0.265794038772583
3,0.8149637025688167,0.6305936102365749,0.19663786888122559
3,0.9980312073879007,0.06965239902719314,0.21153831481933594
3,0.926229464504001,0.4002148136776225,0.2081007957458496
3,0.9996936165514563,0.021812812207264144,0.19283294677734375
2,0.9546055115279868,0.42107481551830717,0.18911504745483398
3,0.735395100956365,0.7427160403463772,0.24500203132629395
3,0.7099019866511056,0.6213207522902146,0.19267940521240234
3,0.7787284339105535,0.7138427361399751,0.19771242141723633
4,0.9956300914426255,0.0893330380092908,0.18945741653442383
3,0.13868138340625544,1.6932706388444885,0.2408771514892578
3,0.9490726900657692,0.4603341987951489,0.2371826171875
3,0.9939317841699303,0.09208161633694675,0.2353057861328125
4,0.9847840767706603,0.16955479865244275,0.23420381546020508
3,0.9696350142945133,0.3298937743539666,0.19246792793273926
4,0.641381243807148,0.6750787926446212,0.1939387321472168
3,0.9672999960206399,0.2946403776559326,0.19999313354492188
3,0.9715908060522891,0.2731597483876477,0.19671082496643066
3,0.9442099889800383,0.3556308388779824,0.18915319442749023
3,0.9582533185102647,0.28866530172618654,0.20014071464538574
3,0.8484103631545792,0.6535229423822221,0.19470739364624023
2,0.9605360395281053,0.2711302806364748,0.23989105224609375
3,0.9996724209020547,0.02726949180899464,0.19105219841003418
3,0.9995415809117405,0.030716632636130996,0.18975424766540527
3,0.8741161702478825,0.560791966747223,0.33136534690856934
4,0.9832453104885529,0.1644847528969049,0.28615760803222656
3,0.96450260376511,0.2675078247243221,0.23621201515197754
3,0.8905236912558987,0.4814536106022611,0.25007009506225586
3,0.9918664958058612,0.14778863510392565,0.2236955165863037
2,0.9094785724330717,0.43877965119246204,0.2654001712799072
2,0.956704283643997,0.3624538199357249,0.3236730098724365
3,0.8663336029765312,0.4327063795262673,0.24366521835327148
3,0.9888881557853183,0.17199064062648708,0.22120332717895508
3,0.8655564814016086,0.5225908395722239,0.20324325561523438
3,0.7435257736782245,0.4758540642348284,0.19763946533203125
3,0.9964946010882463,0.07824570927344444,0.20321941375732422
3,0.8696126555953918,0.6807904672322167,0.1958918571472168
2,0.9338354023061829,0.35084911521629913,0.44699835777282715
3,0.9995133435871151,0.03631309323705078,0.23981976509094238
3,0.950068163373841,0.33305512184897856,0.19894027709960938
3,0.10307479871851215,1.3229674639464502,0.19217395782470703
3,0.9418899761799677,0.3632190506490688,0.1908411979675293
3,0.9992984926829601,0.04527358643143731,0.18975281715393066
4,0.9143757914285712,0.4348528976869175,0.3271191120147705
4,0.9847256708429292,0.17022773470858407,0.23606634140014648
3,0.986333696763975,0.1926806299721522,0.24164342880249023
4,0.9912103007661368,0.14352374726979653,0.32911086082458496
3,0.9994948363246582,0.04339102292136229,0.1900949478149414
3,0.897121495773015,0.4943671498290341,0.19157099723815918
3,0.5899879274048547,0.9819880461932844,0.19159555435180664
4,0.7377939335951341,0.6758850866017263,0.3155066967010498
4,0.9782101723364718,0.22770031814487374,0.19461321830749512
4,0.9534412215241925,0.3091353084469256,0.23628544807434082
3,0.9364503392347419,0.3529323649736574,0.19122648239135742
3,0.992499380853606,0.1132202390862521,0.19387555122375488
4,0.9471079650736047,0.3399206339397828,0.28322672843933105
3,0.543804726307661,0.8004030743551378,0.19115519523620605
3,0.9091353230199418,0.4346572494401254,0.2396411895751953
3,0.3184126436056201,0.973266011465326,0.244093656539917
3,0.8785655769289368,0.4409814739674669,0.23605012893676758
3,0.9282769173601347,0.368080997442004,0.19233465194702148
3,0.9994078611622318,0.03130354949703114,0.1903855800628662
3,0.9975688088717988,0.07887774571816207,0.19134259223937988
4,0.9719397882944472,0.2538645461407379,0.3343820571899414
3,0.9694395105261374,0.26581722558379145,0.2840559482574463
3,0.9909055536209959,0.13702148169119607,0.18923139572143555
3,0.9745177001721588,0.23108716792193715,0.18944549560546875
3,0.9947588386301934,0.11464079889670051,0.23992085456848145
2,0.9626479725055355,0.2711925456221491,0.2278299331665039
2,0.9399574988423178,0.24869277034558107,0.24011611938476562
3,0.9743902426001413,0.24188037556460257,0.1901848316192627
3,0.4613860035138867,1.1557470223407125,0.19186711311340332
3,0.44390861134038184,0.8757560099462357,0.18676972389221191
3,0.9444454367821704,0.3068298499619736,0.1849665641784668
3,0.9570535454816669,0.31500389140036494,0.23643851280212402
4,0.9582395635692947,0.2994583838974683,0.23199176788330078
2,0.9862935357226428,0.160398701639163,0.19369125366210938
3,0.9607843987788053,0.36085604047924846,0.23912334442138672
3,0.6880518734596237,1.6882682770982207,0.23391294479370117
3,0.974872497680447,0.33042034313216107,0.18559718132019043
2,0.9593872579691429,0.29741323994668684,0.27623653411865234
4,0.9202850383721252,0.4123827299439936,0.3748295307159424
3,0.9988015629773345,0.05026283434379505,0.18845558166503906
4,0.9254407655260098,0.4038495208078469,0.35060930252075195
3,0.9103268389356859,0.4969996692071875,0.1964564323425293
3,0.7271541734048108,0.8071229437796664,0.19364309310913086
3,0.580164135434832,0.8474397269195022,0.1970512866973877
3,0.9701788654596835,0.2577735146056695,0.2092146873474121
3,0.9824931484125358,0.2086142249692732,0.22809100151062012
3,0.9963810483222548,0.0937508413506667,0.19223856925964355
3,0.9645944330113552,0.3237011297530985,0.1897275447845459
4,0.999293276846772,0.0385129077193321,0.23860502243041992
3,0.9693446018828186,0.1956374662692305,0.1889958381652832
3,-0.14747387289034244,1.1635647660229833,0.1889336109161377
4,0.885735997813893,0.4123915028476881,0.27771806716918945
4,0.9446844831458227,0.31881666472866105,0.2804121971130371
3,0.9635388891230559,0.2982065382650622,0.18789172172546387
2,0.9809228281914195,0.18272091815201405,0.18584465980529785
2,0.9995272009193783,0.037777025820939496,0.18514370918273926
2,0.9829802572396392,0.20991708768845535,0.31868600845336914
3,0.9502693924779535,0.3155035139046972,0.19458317756652832
3,0.9720925430297761,0.30867118799099996,0.1880490779876709
4,0.9903900649729898,0.1464170612129781,0.3031885623931885
4,0.9734883993018442,0.2398641884555058,0.3497915267944336
3,0.7501477767056338,0.8533949779562513,0.20661568641662598
3,0.9276667279259806,0.40860446548576823,0.18530583381652832
2,0.9858102801109256,0.1727940671458138,0.1842951774597168
3,0.9379377955396311,0.41178035248787564,0.18169236183166504
2,0.9560072389971858,0.3471268561745083,0.18338227272033691
3,0.9837042853885909,0.251668940429399,0.18942832946777344
3,0.951968338388132,0.33796368304655555,0.19071650505065918
3,0.7384324048415004,0.699806493404159,0.1854701042175293
3,0.9943118990860943,0.12654459470175178,0.22812390327453613
4,0.8054509423678433,0.5398872221144019,0.3676025867462158
3,0.9973096825875,0.11997085146410502,0.18149995803833008
4,0.8525435474311716,0.5558499067399043,0.18403244018554688
2,0.977990890728292,0.26927392654528687,0.23481464385986328
4,0.9452207131894896,0.4064421415453086,0.2266390323638916
3,0.8613773418542516,0.47660241787030555,0.20624542236328125
3,0.9074856994237845,0.46835954611412683,0.2860686779022217
3,0.9252739788719402,0.29449820248714664,0.23633289337158203
3,0.9980562558432029,0.053216075451483415,0.25660133361816406
2,0.9637699286342284,0.23628775876131197,0.29752206802368164
3,0.6340055937935651,0.8426993589496715,0.2981760501861572
2,0.9520037772789851,0.25278170080416773,0.29325032234191895
4,0.7516284724375067,0.6779676463464801,0.3683009147644043
3,0.7023549032408015,0.7888053422558117,0.3693718910217285
3,0.9245682294528172,0.42586128744015045,0.2386488914489746
3,0.997356545756809,0.06639269521499552,0.2646305561065674
3,0.9997047818736067,0.029221104179807864,0.2293093204498291
3,0.9435202249694209,0.3190713703790994,0.24220585823059082
3,0.9997179884503934,0.03430987756893131,0.2389059066772461
4,0.9712267946125934,0.2547969533093356,0.29436421394348145
3,0.9648852325053503,0.27897257516952706,0.24122357368469238
3,0.21984818104849582,1.1436808122393658,0.23966217041015625
3,0.9063452207136894,0.42182942055436423,0.18485140800476074
4,0.7563408266524997,0.7113554392664652,0.37238216400146484
2,0.42112023126558107,0.9756460728231888,0.23215985298156738
3,0.961196198563402,0.27642130429322537,0.22605538368225098
4,0.9906075719336662,0.15331864492319072,0.2541649341583252
3,0.530028612111929,1.2940491737043807,0.29665613174438477
3,0.8951514806718525,0.4436199034511848,0.18360614776611328
3,0.6944483859442332,0.7466136946280595,0.19953489303588867
3,0.986517371002386,0.1781486424446675,0.26117491722106934
3,0.45209767489558,0.9928068338131846,0.25645923614501953
3,0.9975859557466366,0.07681137081983068,0.2480924129486084
4,0.9541862213116137,0.31458319405868035,0.1881999969482422
2,0.9891119751187194,0.15739074053951355,0.24586009979248047
3,0.9980721405092631,0.13472696873803117,0.1912093162536621
3,0.9658825449956966,0.20631968880870039,0.18852806091308594
4,0.9000308428925086,0.470475207420769,0.23499369621276855
3,0.9935770737680466,0.12365665887659924,0.30402326583862305
3,0.9830086223079921,0.19487007038074525,0.19510412216186523
3,0.9997706663331103,0.021215886711851522,0.18374300003051758
3,0.8188587396530407,0.6065297583963375,0.19181084632873535
3,0.9915592931268041,0.1270305241839777,0.18636655807495117
4,0.9994446633512519,0.04405622488157697,0.41564297676086426
3,0.9932415056208378,0.11751940893531668,0.23653697967529297
3,0.9387994584207932,0.40583977299853563,0.2416672706604004
3,0.7644068790895411,0.699260083619697,0.19771957397460938
4,0.9018122268781278,0.443795140674383,0.18731260299682617
4,0.990371707161973,0.14901439863573576,0.18971657752990723
3,0.526273917845475,0.8633833405029467,0.3041062355041504
4,0.6594221598836174,0.7264570757012986,0.28012800216674805
3,0.5305250681256813,0.9421174488377545,0.18680024147033691
3,0.9650949573515647,0.2684095558556024,0.18457460403442383
4,0.9293265786125876,0.3825059045272089,0.3276650905609131
4,0.9960654710041095,0.09305815769920592,0.25410032272338867
3,0.9713804601545502,0.19168367133165876,0.19376111030578613
4,0.990740007875902,0.12583782605733262,0.2858085632324219
4,0.9747246249102232,0.23541696500055215,0.25447654724121094
3,0.9816618163966752,0.20734051927057742,0.1913590431213379
4,0.9983967705540502,0.05637253645559101,0.3270864486694336
4,0.9890769618876226,0.15366852650490637,0.47897839546203613
4,0.9470872876551277,0.3416699030799783,0.19211673736572266
3,0.9849249987008921,0.21714457034216048,0.24138641357421875
3,0.9994881391793021,0.03922334082119732,0.1870594024658203
3,0.9803170567987595,0.23042136079230133,0.19991111755371094
3,0.5940276886465554,0.9699523695744304,0.2003006935119629
3,0.9935635936388512,0.10945891027414262,0.18848037719726562
3,0.9872164526503551,0.11551291878891846,0.18813776969909668
4,0.8046027225205133,0.6451026655898076,0.33983635902404785
3,0.583125318236245,0.8735419983087167,0.24315285682678223
3,0.9556474614962567,0.3211661466912451,0.21120786666870117
4,0.9528421591591418,0.3033830737396505,0.39116787910461426
4,0.9709223930655771,0.25509818906464976,0.2262132167816162
4,0.9892314424990554,0.1447056528079033,0.1888430118560791
3,0.9997238405510098,0.03267586295913303,0.18814539909362793
2,0.988593769715559,0.2101215441463933,0.190765380859375
3,0.8986860973400668,0.2820155942269505,0.1941843032836914
3,0.7281930054935118,0.5679022018265351,0.2847914695739746
4,0.9249981045104733,0.3883242507189377,0.327068567276001
3,0.9413314485253638,0.4220758517189363,0.34769606590270996
4,0.9703221129474163,0.27224406692346054,0.18881011009216309
3,0.9509645490271006,0.34754951346830876,0.23831582069396973
2,0.9825698677981224,0.138716833003173,0.23724675178527832
3,0.9939699660324288,0.150051715545352,0.19147539138793945
3,0.8855667489933435,0.5544490229983934,0.1916217803955078
2,0.938800376270247,0.33988976857138553,0.19046640396118164
3,0.8437714642324383,0.5615200429260512,0.3033435344696045
4,0.7242093763428475,0.6956369075480455,0.23236370086669922
4,0.8682866357611565,0.41807598039093186,0.28167271614074707
4,0.9889198393255699,0.1465327142645152,0.27922558784484863
3,0.935254842229708,0.37929206893500983,0.19471096992492676
3,0.9038541419612127,0.4709245487691269,0.18477296829223633
4,0.954529459274447,0.3067071032512646,0.23093843460083008
3,0.894733760402549,0.435947096562686,0.18369698524475098
3,0.8665722448939109,0.3959987958245537,0.18225693702697754
3,0.4461622376767197,1.0966419783814068,0.1860356330871582
3,0.8874797732717145,0.5111484797685442,0.1871500015258789
4,0.6062767676829259,0.6810797819976686,0.2293393611907959
3,0.9943290279660038,0.18269379510719488,0.18478155136108398
3,0.9983554284490801,0.06926645687663525,0.1868598461151123
3,0.46335618006228163,1.1864357287383192,0.3485395908355713
4,0.9615484667203741,0.22096355290804653,0.2316443920135498
3,0.8231535371438715,0.5725848847714645,0.20614004135131836
3,0.9870036510301478,0.18854062532363378,0.18521547317504883
3,0.946158411728595,0.4236579158382261,0.18962550163269043
4,0.9062175657394682,0.44197342017577623,0.24212265014648438
3,0.988337741709865,0.1496553589781232,0.2597634792327881
3,0.9911974274305937,0.13849331403088463,0.18862271308898926
3,0.5592412300115774,1.0115148700952243,0.19445252418518066
3,-0.016532627231725133,1.2847520518657827,0.18922710418701172
4,0.9992543567940756,0.045511268968926814,0.18804121017456055
3,0.8323156221657634,0.5457037449873,0.189361572265625
4,0.8465730579658212,0.5190633452730835,0.2344820499420166
3,0.9877070604065824,0.1753589960212178,0.19098830223083496
3,0.99901857875503,0.04929037882662039,0.18970131874084473
3,0.9583270772674402,0.32959763406624554,0.19096732139587402
4,0.93978573251512,0.3589952855407074,0.18426275253295898
4,0.9629514404237961,0.2848011907476124,0.4111037254333496
3,0.7484994073561051,0.7349490276840909,0.20464849472045898
4,0.9578295106362845,0.27255723907831064,0.23430800437927246
3,0.6120433828416698,0.6388263557614825,0.18418264389038086
4,0.999086854421203,0.05148016226932784,0.2794189453125
2,0.8973915848538184,0.4910591028189875,0.23685336112976074
3,0.9392833339487894,0.29986324519909924,0.19207429885864258
4,0.9536587984443288,0.3229663081488711,0.1832561492919922
3,0.9622587645736083,0.36560861051492827,0.23266267776489258
3,0.9830805401896607,0.1896415309380481,0.18721747398376465
4,0.9991380980277033,0.05995007920763744,0.23373746871948242
3,0.9079616556863562,0.47089268778406373,0.1867067813873291
3,0.9644961352692353,0.3534743531242732,0.19060850143432617
4,0.9973021645779836,0.08834341785052532,0.22823810577392578
2,0.9551320798315143,0.38825739178359303,0.23032188415527344
2,0.9857269375410299,0.1638153030482759,0.18267178535461426
3,0.9229915656129614,0.39984766148488055,0.1823408603668213
4,0.9406404326892757,0.35214898200372663,0.28603124618530273
4,0.9932111596939982,0.1252607632118682,0.18084025382995605
3,0.762518564814576,0.6105010615490504,0.31306886672973633
2,0.9747434383851311,0.2231245162824737,0.22937273979187012
3,0.96614271246481,0.3071439777382555,0.18369007110595703
3,0.9897316243273846,0.14218037774582545,0.18708038330078125
2,-0.15843783744357887,2.9890224646709833,0.3667724132537842
3,0.9697814900384695,0.27871392319446514,0.18292641639709473
3,0.8007251924139338,0.4317719929224878,0.18692564964294434
3,0.9533193788882326,0.3287273613759677,0.2258913516998291
4,0.9724382855447905,0.2500262996967399,0.27957987785339355
3,0.994190083453341,0.11601079351241429,0.18600225448608398
3,0.8839765689662347,0.46898808954019433,0.18456411361694336
4,0.9396454508348518,0.33340542387093713,0.2706267833709717
2,0.9294059720983511,0.3796766772869293,0.23037290573120117
3,0.9768595897019882,0.2683273160671941,0.18673300743103027
3,0.9914849046815842,0.12587593445963022,0.20020675659179688
3,0.43498612690665905,0.9513199354824073,0.18153953552246094
4,0.925560594786566,0.41140046115665696,0.2742302417755127
2,0.9487347046365572,0.315438783787426,0.18054461479187012
3,0.993642019802936,0.09597716257183139,0.18541288375854492
3,0.9982118728284914,0.09823708662199708,0.18590331077575684
3,0.9935279168753062,0.12247430988786978,0.19606709480285645
3,0.641729028721479,0.8065481990740675,0.18388652801513672
2,0.9829397728655511,0.2884156991208295,0.4020876884460449
3,0.7907305023626707,0.588453967634827,0.2403111457824707
3,0.9960678938451846,0.09399934791648264,0.18622231483459473
3,0.9995024267338518,0.0353868504879987,0.18917012214660645
4,0.999974509345247,0.019561706039166443,0.23675775527954102
4,0.985138376981572,0.18181250615365513,0.37253761291503906
2,0.9665267807849045,0.2728228422155599,0.32717370986938477
3,0.9555826958520405,0.3903500724220544,0.20424866676330566
4,0.9881755154760639,0.15908369828885105,0.2764565944671631
2,0.9683926847005935,0.27456688796224893,0.22964739799499512
2,0.942651276007479,0.6748479568606769,0.3820955753326416
4,0.8397337117471811,0.6116201735585745,0.1869220733642578
2,0.9730049990370319,0.2549061345909054,0.23505949974060059
4,0.9524456872024727,0.33023985957514734,0.18359827995300293
4,0.9452590254116793,0.3195337351856663,0.18065142631530762
4,0.7510792367359946,0.6699482281721562,0.23336052894592285
3,0.9919230165731235,0.16873685766936852,0.23747014999389648
3,0.9997690963003502,0.022597541358097446,0.18991661071777344
4,0.8332079483431917,0.4969303293698883,0.4256734848022461
4,0.9972931347308889,0.07713625176441685,0.23226332664489746
3,0.9714055799124065,0.2901745425785291,0.18325471878051758
3,0.662806264749158,0.7620310807228147,0.193345308303833
3,0.4268207984980091,0.6577486485107177,0.2442185878753662
3,0.9931130736616295,0.12771698584144475,0.18325591087341309
2,0.9981507023044409,0.07560366653299984,0.1875600814819336
3,0.9784541909714305,0.2955354062849193,0.19188761711120605
3,0.9855225301256532,0.18640182808485944,0.1832878589630127
3,0.7623497254492282,0.7352590246111522,0.18438363075256348
3,0.988780405250941,0.16039940145693105,0.18049287796020508
4,0.9973363587854953,0.08120920791104867,0.2685811519622803
3,0.6893246322136597,6.1389699216712685,0.18346953392028809
3,0.9511306062170318,0.31075027043053033,0.3418128490447998
4,0.9865840098381804,0.17578362984651555,0.2342395782470703
4,0.9353178432674613,0.37888878949921717,0.32271456718444824
4,0.8627183169755898,0.5612381199382787,0.2355966567993164
4,0.998974091110863,0.048831755940338784,0.32100391387939453
4,0.9054035063631504,0.37668122962748113,0.22940397262573242
4,0.8825952720403147,0.41084687009613785,0.2796146869659424
3,0.9811059162486638,0.20616137899970233,0.20197391510009766
3,0.9499694383384035,0.3064136145535426,0.2290959358215332
4,0.6305850286233536,0.7327598403614207,0.2316889762878418
4,0.9941357048557686,0.11877926801877978,0.27263402938842773
3,0.9871465746840947,0.14308152693448578,0.18355655670166016
3,0.9870315212849347,0.1822126476261008,0.1868572235107422
3,0.7900300684718046,0.6016231355166785,0.23212385177612305
3,0.9998867349818636,0.01720338848251642,0.232163667678833
2,0.966393546958994,0.32426863935179234,0.18493199348449707
3,0.8752369351313369,0.5203351911950632,0.18524932861328125
3,0.9105661112271478,0.4315184691280603,0.18426012992858887
3,0.9975622781831804,0.06333121926151965,0.18830418586730957
3,0.9939969315093293,0.10754582752179681,0.3045322895050049
2,0.9873887743068281,0.17024541103151797,0.3777785301208496
2,0.9849055701544347,0.2233824580651993,0.1902313232421875
3,0.889717538584773,0.4650251068924147,0.18859338760375977
3,0.864674637593969,0.5334437108531274,0.18592548370361328
2,0.9147773571942763,0.5326127986349576,0.24986028671264648
4,0.8454205978099685,0.5721392511231232,0.2305762767791748
4,0.9163544278648627,0.4235600500657106,0.2414989471435547
3,0.8839585100112985,0.3316548686204672,0.18973350524902344
3,0.8248111017149512,0.56650571401645,0.19195914268493652
3,0.8495476153022504,0.4400789657482007,0.19598698616027832
3,0.9334738669803967,0.5311866427285543,0.1942138671875
3,0.9793424362753141,0.2095622840682036,0.197434663772583
3,0.9915107892415511,0.18186207871814558,0.1824657917022705
2,0.9573102456611867,0.2007018889692421,0.23511075973510742
3,0.9445820964514458,0.34403718263763644,0.2828669548034668
4,0.9950451548173042,0.11089242752768189,0.18898892402648926
3,0.9895361987783797,0.1333362447442934,0.19345450401306152
3,0.7724814142024208,0.6282920743614128,0.19049763679504395
3,0.8056835319463582,0.7129248281795914,0.23290586471557617
4,0.9661721786507871,0.2685099317224049,0.2358245849609375
3,0.9939648018419119,0.10904413071776424,0.2085249423980713
3,0.629384001900761,0.8837053990946122,0.19298195838928223
4,0.9114470728781711,0.43893401679265864,0.2347264289855957
4,0.9969514916328401,0.07316119472481293,0.3802213668823242
3,0.9111119674458815,0.4194952718944946,0.19131994247436523
4,0.9115126686753369,0.44592440040548803,0.2934231758117676
3,0.8635178106816525,0.5097791577542033,0.18822932243347168
3,0.40240376513957843,0.9873974721748523,0.27226853370666504
3,0.9886779842020694,0.17657532793563682,0.18233871459960938
3,0.9475587091476313,0.30277054272173526,0.23337960243225098
3,0.9232352371347399,0.3283002046481366,0.2289876937866211
4,0.9869826529869459,0.1779017204148983,0.22732019424438477
4,0.9784423353808981,0.2255642496675897,0.18459177017211914
4,0.883321183484615,0.5024989076199537,0.22948431968688965
3,0.9508775408917352,0.2759336740517391,0.35021400451660156
3,0.9968815044526513,0.08513320306079408,0.19326090812683105
3,0.1966495881632218,1.0992711965419484,0.20574498176574707
3,0.9832610424270655,0.17801927056828454,0.19172334671020508
3,0.9940838885345732,0.11482546958535025,0.22883844375610352
4,0.9998048667916097,0.024061432954195057,0.232041597366333
3,0.7924536400961681,0.6165987339466878,0.2329273223876953
4,0.9068686472148498,0.45712815760054265,0.2334747314453125
3,0.9483443157972954,0.38713341981433463,0.1904597282409668
2,0.36075589735116265,1.0150157304528553,0.23104381561279297
3,0.9955989434152005,0.10313025806908305,0.1917572021484375
4,0.9969918525371891,0.08058191481775066,0.28692054748535156
2,0.9662613076958549,0.28101521607281665,0.19805526733398438
3,0.8064097248207515,0.6042353250523551,0.19758343696594238
4,0.9176648231389013,0.4314950530108243,0.2515907287597656
3,0.9867014440045817,0.20098602923273978,0.24505996704101562
3,0.9887866930996019,0.1337368598326155,0.20011067390441895
3,0.9437754674362412,0.36232559644860135,0.20262670516967773
3,0.9751603849051875,0.2261003156563242,0.21355938911437988
3,0.8581893235585824,0.5607889454553168,0.2482609748840332
3,0.8787707835589706,0.5285066862870821,0.1920323371887207
4,0.9084992773394168,0.403822031187151,0.23942232131958008
3,0.9990977224662998,0.08102567180528446,0.3677101135253906
2,0.9799729346840086,0.2247450325139934,0.25640273094177246
2,0.960341023848406,0.29772721663888774,0.19388222694396973
3,0.9904083697308597,0.13715015691779578,0.1927347183227539
4,0.7702177331670379,0.45164997910435517,0.2944304943084717
3,0.8918786937575061,0.4844698041417747,0.2567610740661621
4,0.9980509549254581,0.07174285351850314,0.29303407669067383
2,0.9902424701060922,0.22241516726873342,0.20571613311767578
4,0.7469079947631089,0.663746604253436,0.2012622356414795
3,0.8184171451101108,0.6109096716491635,0.2007002830505371
3,0.9113470441847076,0.4594973899528805,0.21099162101745605
2,0.8680180289733018,0.5180581399325728,0.31528639793395996
3,0.5685234781304539,0.8886218914671146,0.2054462432861328
2,0.9678632717187209,0.24379779875628213,0.1973881721496582
3,0.8600331773766305,0.43055582208489257,0.37793684005737305
4,0.9916652760811175,0.14948538329741978,0.2966303825378418
2,0.9724199388391218,0.24148735897986792,0.19600701332092285
3,0.8927319350897172,0.43382261970247926,0.2068958282470703
3,0.9543653848985115,0.4465956570404032,0.20284581184387207
3,0.7797270374630637,0.5536692035131388,0.18791460990905762
3,0.8892938950131867,0.5071616318642495,0.19092965126037598
4,0.9788319483365673,0.2169863436198747,0.23442530632019043
3,0.9500279012872662,0.34975675274860835,0.1893603801727295
2,0.9056854379147209,0.40477502510395963,0.29356861114501953
3,0.04722502475035828,0.9628180326878379,0.19892597198486328
3,0.8866720737087577,0.48963120999191845,0.19358062744140625
2,0.984796876583229,0.17315776490899165,0.23469805717468262
3,0.9999500072246074,0.03372084033056167,0.275249719619751
3,0.6211442398201955,0.7870081112691752,0.21212196350097656
3,0.9479149550559282,0.33896698688080945,0.20956850051879883
3,0.9803653677170346,0.22949783857330694,0.19975662231445312
2,0.9815720557621528,0.07732331446634014,0.33893680572509766
4,0.9869247874993723,0.17287288919086735,0.2402200698852539
4,0.9790391946123561,0.22262646010483456,0.3675839900970459
3,0.7493066048929913,0.7245608466624988,0.2374279499053955
3,0.9965244691256696,0.10246676276065839,0.1965317726135254
4,0.9144473448789504,0.4252963174171208,0.29505228996276855
3,0.9950688251833207,0.13893836648334734,0.20034456253051758
4,0.9786630173123794,0.21895835358716517,0.2958180904388428
4,0.9970247515779772,0.0721064705424746,0.28285884857177734
3,0.965513045898182,0.3202405146076352,0.2151317596435547
3,0.9909395878143104,0.1903241874242653,0.2125110626220703
3,0.6233870694762061,0.7173527376909073,0.21324563026428223
4,0.9996371850356162,0.03252743800111629,0.1942148208618164
3,0.977129269943044,0.25400963194973436,0.1934809684753418
3,0.7263478137617329,0.7114521165781384,0.18928146362304688
3,0.9999162593483235,0.023987837274964355,0.1876084804534912
3,0.8822766735817905,0.5139996152019841,0.1925644874572754
2,0.9493807764163631,0.16913051408548893,0.23969769477844238
4,0.9660970466283905,0.23769873739477182,0.1892228126525879
3,0.9993544068642057,0.04066564687533708,0.19693922996520996
3,0.8447411723912707,0.565839288730354,0.19233226776123047
2,0.9336099831307332,0.3823392365336937,0.1956787109375
3,0.518132940641257,1.0635279498322818,0.19539213180541992
4,0.8593144054325631,0.46457229112463183,0.24010610580444336
3,0.9740711778772115,0.24913006673279398,0.3673884868621826
3,0.7597578892388935,0.7062875038647944,0.20429015159606934
3,0.9569704033801574,0.25179393296877584,0.19708824157714844
3,0.9923424083895578,0.13167378094894994,0.21691322326660156
3,0.9876844089816453,0.15662318536413902,0.19879722595214844
4,0.7230076237425234,0.7303967279188808,0.24307823181152344
3,0.9963891194196506,0.07854815604496536,0.19991111755371094
4,0.743735220780312,0.7252451773303185,0.25169968605041504
3,0.9990041342429526,0.04379636895858567,0.19338703155517578
4,0.8952363202636091,0.47834871343201046,0.34047818183898926
3,0.9666390586413742,0.2758732398090439,0.19568634033203125
4,0.9997588537883155,0.05097125537615417,0.2409505844116211
3,0.8086862636791994,0.6161012406309816,0.2430877685546875
3,0.8911045014376774,0.475317881992803,0.19141626358032227
4,0.8634123419164487,0.5482169052128509,0.23790597915649414
3,0.9903140452238958,0.3824826573741081,0.1933298110961914
3,0.8730738609033308,0.5888013606633179,0.1899397373199463
3,0.9875030509208319,0.22761389303374913,0.19278907775878906
2,0.9525458590355682,0.3313213909557367,0.19485878944396973
3,0.12320423459903823,1.1224348019205153,0.1956772804260254
3,0.8539646267822357,0.4363448037098916,0.1887187957763672
2,0.9854889392968627,0.2620144642503536,0.18572211265563965
4,0.999805271416216,0.028871307982030612,0.2832820415496826
3,0.9899704019104226,0.19971297480979391,0.1873185634613037
4,0.9543393838602592,0.3149123540879681,0.23354434967041016
3,0.5507211516031959,0.6757698676472667,0.22633743286132812
3,0.8174821989005376,0.686993488290041,0.1864478588104248
4,0.8497671159713744,0.5553258766641556,0.2554445266723633
3,0.8578399853816989,0.3724444064529004,0.1935727596282959
3,0.9909999359984896,0.1372231526481533,0.19221115112304688
3,0.8463649007404327,0.6794345762433153,0.1896054744720459
3,0.7431871796455076,0.6913767975168502,0.18494749069213867
3,0.9145578718406655,0.41550556006592676,0.19553327560424805
3,0.4291958478409638,0.8915152272544327,0.20659995079040527
3,0.9984192471639246,0.05984557129646685,0.196760892868042
3,0.9942837449631469,0.09477600163637441,0.22716808319091797
3,0.9564626696468137,0.3066413000763925,0.19421052932739258
3,0.9856765080727975,0.21661316587227006,0.19732165336608887
3,0.9942306026376854,0.20565952573528753,0.34406566619873047
3,0.8924716146219837,0.5676838715519897,0.19465112686157227
3,0.3059539389589229,1.1961347585912796,0.1927323341369629
4,0.9595341937154539,0.29090158995962956,0.24583816528320312
3,0.8912266114985078,0.43891456875450274,0.19653749465942383
4,0.8647862370848751,0.5380616921474022,0.2408905029296875
4,0.9775624691646496,0.22399077443288476,0.30388593673706055
3,0.9917289539548944,0.15810372024357186,0.2049427032470703
3,0.9770116565909496,0.18981543756393465,0.2959277629852295
4,0.840574613271843,0.5905678953640322,0.2511749267578125
3,0.9867319946590409,0.14942715117563965,0.25665879249572754
2,0.978216301541208,0.2358840016587565,0.25969958305358887
3,0.9409247340727361,0.3116317004021202,0.21617507934570312
3,0.9785647422966295,0.2231717620012778,0.231370210647583
3,0.4237017706766157,1.0804457365673938,0.21496272087097168
4,0.9932255445955059,0.1418927082362706,0.31632089614868164
3,0.987036921646272,0.17384808646078123,0.1984848976135254
3,0.9631546970678285,0.31323663021230974,0.20225906372070312
3,0.9891603885807927,0.1654941385698536,0.23755526542663574
3,0.9915615831969304,0.12075070347793662,0.1976914405822754
3,0.8679739100537646,0.5425629733469803,0.262037992477417
3,0.9942722193127834,0.10697497336014321,0.35451626777648926
3,0.9970356302112073,0.07228401954583173,0.18715596199035645
3,0.9819933903776082,0.19387588989925617,0.24982690811157227
3,0.8171838582463219,0.5756845844791121,0.18808817863464355
2,0.9957919801672726,0.08574659644349854,0.20152950286865234
3,0.8369453926826125,0.5689551086601254,0.20386743545532227
4,0.9641165994283196,0.2847790468312715,0.3303792476654053
2,0.8705952035158816,0.5232313752404205,0.23292016983032227
3,0.9407012426344581,0.4477783767179512,0.1980888843536377
3,0.8858383003936262,0.5120862958541735,0.18840265274047852
3,0.9848050429264966,0.199896812674889,0.1893310546875
2,0.9655424943584948,0.2722381333195156,0.19277620315551758
3,0.970007310482249,0.29630478054325465,0.19437479972839355
3,0.9430347518376124,0.3601609509608041,0.2005600929260254
3,0.999719510183094,0.02768543762580486,0.2001631259918213
3,0.9969400190904456,0.07666291827997082,0.23528289794921875
3,0.9966446771609193,0.13195056010053433,0.19422340393066406
4,0.9891903263731987,0.15524119556197777,0.23945021629333496
3,0.6434088546285831,0.8180903828183033,0.1955268383026123
3,0.6083093807907488,0.8676480950444286,0.2483220100402832
4,0.9790962631607059,0.22358310792567698,0.24031305313110352
4,0.9937739451505652,0.11856234710113721,0.34313154220581055
3,0.7901693041129099,0.7171899926064234,0.19548439979553223
4,0.9936414207133587,0.12025473118539692,0.2016611099243164
3,0.9876411646407333,0.1984272400427361,0.21073246002197266
2,-0.014597780010890052,0.6380625824764812,0.2362654209136963
3,-0.17591580994073722,1.2539631678719938,0.18568658828735352
3,0.7661772003027436,0.7139335123730469,0.1842041015625
3,0.9976989449362249,0.06079939685044519,0.18195366859436035
3,0.6303453631262463,0.8331371158770571,0.2289719581604004
3,0.9103089280293817,0.43469168621075027,0.18215012550354004
3,0.9652845809333048,0.3716690414285248,0.18765640258789062
3,0.9207799422783403,0.3839573152186611,0.35964179039001465
3,0.9976797497902775,0.0697474805100641,0.18275141716003418
3,0.9066904090212483,0.4710902745496785,0.3079395294189453
3,0.5105536467761305,1.0961318350496676,0.18648481369018555
3,0.7335261208603708,2.108263896128691,0.18520855903625488
4,0.9111453410738505,0.4423231259326546,0.23586583137512207
3,0.9975930584088105,0.10622420632760142,0.22979187965393066
3,-0.6578340717146473,8.292106702785645,0.23867392539978027
3,0.9463670341125009,0.36850773210742166,0.21009492874145508
3,0.9268401250732232,0.3805766709150098,0.19305706024169922
3,0.9835087548910336,0.18771655578920265,0.18473553657531738
3,0.7992475570525864,0.5748784120411922,0.19624590873718262
3,0.8936594042400857,0.43398976146403373,0.19290685653686523
2,0.9830803709201577,0.18776946891536372,0.4050936698913574
4,0.9343949111834283,0.3787283254960904,0.19833850860595703
3,0.8478869661708835,0.5109398723811652,0.24555706977844238
4,0.9988492484617896,0.05235784060376396,0.23856520652770996
3,0.9684124298999406,0.2827261332038823,0.18560004234313965
2,0.9674266815597258,0.2690945765187645,0.24647021293640137
4,0.837658392030627,0.5762022619964277,0.3279383182525635
3,0.9878492127710213,0.16786699758612433,0.18906712532043457
3,0.35068672192502043,1.9911513284190256,0.1903247833251953
3,0.9885924260618304,0.158631338311285,0.3394436836242676
3,0.9994431466941779,0.06565369655366456,0.21116089820861816
3,0.9328128946023232,0.37867957898609755,0.1836850643157959
4,0.9917908678177989,0.13922997460136324,0.30304694175720215
2,0.9853096590284482,0.17230214083380438,0.2898881435394287
4,0.8838634798927252,0.4990735653790616,0.19346857070922852
3,0.9993014058903346,0.034050805345549016,0.1985466480255127
2,0.9664730363138683,0.3738054464280167,0.20222139358520508
3,0.9716922302340624,0.21130522902012586,0.19068074226379395
3,0.7104302751573749,0.5720351219240715,0.28971314430236816
2,0.925173850138085,0.2729061629682162,0.3284595012664795
4,0.9977282464781317,0.08096531640545297,0.18935799598693848
3,0.9777590955927167,0.20216037619522684,0.1950984001159668
3,0.9712959536097528,0.30960421866178045,0.18848824501037598
3,0.9861037564808004,0.1731216444113029,0.18905019760131836
4,0.8822476754062625,0.5053555461783996,0.2307753562927246
3,0.9870601207821367,0.1470423010948076,0.22056031227111816
4,0.9154658982274188,0.3893626052079859,0.24331140518188477
4,0.9999837341824539,0.02079533196254877,0.24921107292175293
4,0.9998462109798626,0.05630508343480596,0.25878286361694336
4,0.9230295732333582,0.4159693115304677,0.2521803379058838
3,0.5533671903594044,0.8649356775806472,0.24768638610839844
3,0.8405717681000003,0.3683816993670152,0.1842496395111084
3,0.9799625989650484,0.23341136298850848,0.18613719940185547
3,0.36819428072788174,2.4980082211978694,0.19444799423217773
3,0.9903629495502891,0.15152238170836022,0.24193096160888672
4,0.9649324534099754,0.2862462168454884,0.26311779022216797
2,0.9433927717284377,0.326650769202993,0.2833588123321533
3,0.8540528793551146,0.7106285431089524,0.1822657585144043
2,0.8248328240052593,0.6096353755217658,0.19347643852233887
3,0.9110473562911607,0.9034443692356401,0.20244741439819336
4,0.9989673620066678,0.051767008727482244,0.25802063941955566
3,0.8358120600845543,0.5945666563515614,0.2903468608856201
3,0.9461076791964924,0.3415977858746495,0.25810956954956055
3,0.9730152498896614,0.25002156959934346,0.20147013664245605
3,0.6253536009090945,0.7497807363455465,0.20005011558532715
2,0.980718292217676,0.19447318804309738,0.37665700912475586
4,0.9464824515924146,0.33250424022401964,0.20090508460998535
4,0.9913641671600574,0.14126436492475392,0.2551286220550537
3,0.9224464912716026,0.311299282657624,0.22166705131530762
3,0.9772550524157165,0.22849894089514378,0.27382731437683105
4,0.916252123218869,0.3759346494515917,0.21380162239074707
3,0.967693998613669,0.25410821130246136,0.21683239936828613
3,0.978694802463564,0.2233530213981864,0.25516533851623535
4,0.8126174629451997,0.5808389209911873,0.20326924324035645
3,0.9317278294381639,0.45050999403590264,0.1879868507385254
2,0.9839509839670291,0.1759828268087351,0.20020151138305664
4,0.9367094157778832,0.37950262040113797,0.2855961322784424
4,0.9241216853674651,0.40792895102469773,0.23194122314453125
3,0.9849730782905732,0.19366296478792241,0.18680191040039062
3,0.9305727134938966,0.4404588196756053,0.2866804599761963
4,0.899679556822376,0.3435024225659345,0.23702430725097656
3,0.8748938364644907,0.4525909633220002,0.19170570373535156
3,0.9211799084965373,0.45960108990436815,0.18907713890075684
3,0.9186650074109011,0.4825075032161861,0.1806640625
3,0.9997571872194356,0.023624104842494338,0.1852872371673584
4,0.9178605104433373,0.41870202857331223,0.2898867130279541
4,0.888317038594482,0.49743260433580827,0.5819008350372314
3,0.9629810926212268,0.29203700822402107,0.36168766021728516
2,0.9901075705286538,0.14725386898022313,0.22293686866760254
3,0.36873466944354927,1.1320280827905504,0.29099535942077637
2,0.9845060387212489,0.21110837594777268,0.1922144889831543
3,0.9940566077972615,0.11030861657362011,0.187516450881958
2,0.9235006036638057,0.25079208633167077,0.36854052543640137
4,0.9027560907865476,0.46120233154044743,0.17742466926574707
2,0.9790256953132029,0.17527588369048908,0.19013404846191406
3,0.9228495695412732,0.5005853588248109,0.22688674926757812
3,0.8134507468866478,0.5618144074598825,0.2170560359954834
3,0.19698117768770457,1.0645552657597008,0.2197411060333252
3,0.998924211103063,0.05491006263377391,0.21658802032470703
3,0.9992813603976296,0.05746606673049318,0.17418694496154785
3,0.5303552330845529,0.9687551589696605,0.18066167831420898
3,0.21744133411897126,6.798665059470952,0.17866921424865723
4,0.9482847340511621,0.3296517175108054,0.22518014907836914
3,0.6176236621869773,0.84946520018413,0.17359185218811035
3,0.8739232239305568,0.552683128637574,0.1746814250946045
4,0.9212823608765199,0.418779778036051,0.2605605125427246
4,0.9992670491165122,0.05300618672985714,0.21616697311401367
3,0.39034337695118027,1.024184458594434,0.2621324062347412
3,0.9816460437913818,0.2460646585711635,0.1764235496520996
3,0.8918199502261798,0.4608861767243611,0.17568469047546387
3,0.9746950559093764,0.22479694233751793,0.19010543823242188
4,0.8509172176153897,0.5750207559208194,0.18011021614074707
3,0.9144733253777285,0.4969352425086366,0.18091440200805664
3,0.7183959995910197,0.5867556616359949,0.18074631690979004
3,0.9991051761113479,0.04206406844501921,0.18080425262451172
3,0.9929461393501707,0.14544031433798144,0.1767110824584961
3,0.9473190794636333,0.3357538882193878,0.2197420597076416
3,0.9541535507246514,0.24853324729158954,0.22506141662597656
3,0.9351886967142103,0.4507971070937808,0.17992854118347168
3,0.9992670116811392,0.037915372684658576,0.18035364151000977
3,0.9898435290168737,0.19292870068610668,0.2917935848236084
3,0.8653969025230134,0.6145350420982214,0.18268275260925293
3,0.9978570401215178,0.08258581899304283,0.18602728843688965
3,0.8878492106765564,0.41233798894670487,0.2530832290649414
2,0.9978065747771472,0.06621460599278775,0.2780802249908447
4,0.9955749485389594,0.1083768733828548,0.2279646396636963
4,0.9466289573304186,0.3393644742623176,0.2527179718017578
3,0.6677294725417547,0.7413784366956878,0.18425393104553223
3,0.9966107106881433,0.07683988135468055,0.18442368507385254
4,0.9991615764999741,0.04055781289581168,0.29211902618408203
3,0.9612455093419635,0.2746946672318141,0.19185113906860352
3,0.5645727855547883,0.39970625483138583,0.23754382133483887
2,0.9768706356825634,0.20434145619720587,0.28217434883117676
3,0.9912181458060587,0.23315331350668278,0.18233466148376465
2,0.9714880632972237,0.2902156567798962,0.22879314422607422
3,0.9820234289946055,0.14223937091946198,0.18595647811889648
2,0.964394110596202,0.26801223417507875,0.2778739929199219
3,0.9462456186683877,0.3031022069641358,0.23372912406921387
3,0.7824318563878895,0.7336436261298904,0.22314667701721191
2,0.9950844214520639,0.11662713974505604,0.1841278076171875
3,0.8316438496667641,0.5915920689660323,0.3001523017883301
2,0.9596926275764995,0.2788457940371839,0.23432254791259766
3,0.7903326895884546,0.6227645946124911,0.19125866889953613
3,0.9615925730236083,0.2826557513726318,0.18395400047302246
4,0.9192227566782261,0.4260995679207729,0.23221945762634277
3,0.9994872084711647,0.03852653856174229,0.19165945053100586
3,0.9691651322133249,0.2900994062620199,0.19794440269470215
3,0.9614975392379373,0.34437905004222685,0.19449615478515625
4,0.979108975124667,0.219685592499473,0.1924448013305664
3,0.7248085884095377,0.734994368287624,0.1958763599395752
3,0.6691526703525041,0.6755749731548707,0.18890690803527832
3,0.9920024627751257,0.12376122185663894,0.18142271041870117
3,0.9994563065745621,0.034298158769002114,0.18558073043823242
3,0.9936963808108821,0.09570994234509948,0.23304271697998047
3,0.8875474783178215,0.4941641657571069,0.18527626991271973
3,-0.056059374714486174,1.5933807011231054,0.2346334457397461
3,0.7055950373118736,0.9057413702241559,0.19183897972106934
3,0.7100100486068907,0.6775267317858124,0.1915595531463623
4,0.8152366548420816,0.5601392071219113,0.23681235313415527
3,0.9166483409196894,0.43302704364435,0.18825173377990723
3,0.995122516444203,0.11227385921219438,0.18587541580200195
3,0.8787608146827153,0.37862934082229743,0.18397951126098633
3,0.4161901273659061,1.0975561016985431,0.19104957580566406
2,-0.7076181272960639,1.2975606292416006,0.2366640567779541
3,0.9940814663479183,0.17260782181071566,0.20342540740966797
4,0.7812413642846354,0.6492721281204394,0.4874258041381836
3,0.3942353356351643,1.014436732314412,0.1876225471496582
3,0.9406537421093923,0.46086194746505327,0.3366079330444336
3,0.8318790298125762,0.6880865275288287,0.19310736656188965
3,0.9524797406892764,0.3625368588592825,0.18698978424072266
3,0.9746255917974718,0.19079960765141712,0.18816280364990234
3,0.8896466880556543,0.47667207475850315,0.19112133979797363
4,0.9885076021358189,0.14441310611167396,0.23342490196228027
3,0.813384645556311,0.6397914000709053,0.18947505950927734
3,0.5363582881544466,1.1419248966157247,0.18656373023986816
3,0.9081348083000237,0.25610137768711433,0.22937512397766113
2,-0.5413359496875505,1.4311179500102817,0.18108057975769043
3,-0.05806752849586236,1.1313258114837645,0.29010701179504395
3,0.9580247418739024,0.34456830082605094,0.18402934074401855
3,0.8305401806810783,0.6007728040533359,0.18018269538879395
3,0.957103391488164,0.30645794619185474,0.19716715812683105
3,0.9105821323162584,0.42786909543276064,0.23016047477722168
3,0.9565509043176205,0.24972061523529165,0.18103694915771484
3,0.7826256145896462,0.5962554062782129,0.18607687950134277
3,0.9987398716812703,0.06362731313654735,0.19147157669067383
3,0.9675197232485416,0.2704811223982977,0.23499536514282227
4,0.920691098287207,0.4106527920550689,0.3771378993988037
3,0.9154481830414557,0.43930923187504806,0.17953777313232422
4,0.7605617759259946,0.6832718434558886,0.3676645755767822
3,0.05708440618695918,1.8265751622690412,0.23427510261535645
3,0.9982357300463239,0.11507636777385954,0.18419599533081055
3,0.9971877284246901,0.07577083103838061,0.1841602325439453
3,0.9860548448322596,0.17984563280039456,0.18535900115966797
3,0.7430336205267045,0.6978400446022992,0.18384957313537598
2,0.9475299487607077,0.3212430959362794,0.2728714942932129
3,0.9437629668641473,0.33913698256869873,0.18648171424865723
3,0.946648786768537,0.3564676542744282,0.19696497917175293
4,0.9994768517158955,0.039155236422918425,0.18501949310302734
4,0.9612939878550022,0.28870966008708515,0.27764058113098145
3,0.9980880820503281,0.059736975550703765,0.1865098476409912
4,0.9981257995896806,0.07030104880926125,0.18095088005065918
3,0.9627839848256757,0.3710990372890793,0.23234772682189941
2,0.981819427939091,0.1632178558802014,0.18454957008361816
3,0.8133301412194639,0.5508037135241316,0.18255233764648438
3,0.6565328327519598,0.962716404413337,0.17913174629211426
3,0.8894709277446962,0.4800831586573941,0.19080328941345215
2,0.9711982356021327,0.26145996223392626,0.36376452445983887
3,0.9001507280226413,0.4826687198791263,0.22215008735656738
4,0.9383345233865086,0.3568663968207703,0.26482152938842773
3,0.9962982977505325,0.07838390863978897,0.18048715591430664
3,0.9454227642014303,0.417535675438911,0.17665362358093262
2,0.9137757376824219,0.4445339186199799,0.23663902282714844
3,0.9539166275648987,0.4204981523153963,0.30504870414733887
3,0.9930467472748749,0.1191017217841619,0.22753190994262695
3,0.9899654657073795,0.14467255269768203,0.22002816200256348
3,0.9858450067101471,0.191413616297718,0.2701141834259033
4,0.9864269437027614,0.17542389807810488,0.27826786041259766
3,0.969016669812216,0.32526727887821755,0.1941204071044922
2,0.8026879254753309,0.5438643193682684,0.2399733066558838
4,0.9200530117633469,0.4205561846529184,0.27881479263305664
3,0.845857626168932,0.5526099797442429,0.18661904335021973
2,0.9776993453636369,0.24300446578804896,0.23375582695007324
4,0.9673449843722383,0.23299962576365726,0.23179244995117188
3,0.9175424298652275,0.4158770387585325,0.18455886840820312
3,0.9938404149964134,0.12005221788951316,0.18287301063537598
4,0.9520763719705166,0.32557506126307434,0.189347505569458
4,0.9624254839141337,0.27772989230802947,0.2328352928161621
4,0.8977438735985996,0.4795370455213447,0.18464016914367676
4,0.9560324808485818,0.30624997306762053,0.32277822494506836
3,0.5590574285581733,1.0191930393825503,0.23528671264648438
3,0.8573279995116091,0.5344647069481058,0.20428872108459473
3,0.9504614484840936,0.3167473867551385,0.23227810859680176
4,0.9990499129004606,0.0482760838392458,0.40178465843200684
3,0.9885021948790373,0.15401463794958434,0.2000439167022705
3,0.8182859554829456,0.6704538928809844,0.1917719841003418
4,0.9429181943195916,0.3351201083574406,0.2358083724975586
4,0.9435817480781103,0.3552594817999221,0.3380246162414551
3,0.9771553677529033,0.17111553449987058,0.24718594551086426
3,-0.6702435774365569,1.5655423572867484,0.19591093063354492
3,0.9421361217392725,0.3542353522882841,0.18900394439697266
3,0.6170479829306116,0.8593965100375072,0.20174431800842285
3,0.9270284532530666,0.4243299747114325,0.19482898712158203
4,0.8833353879100775,0.48838722780184124,0.18920540809631348
3,0.5643272197882583,0.9278318501178227,0.19607758522033691
3,0.9583924000527498,0.31354552725637536,0.1928110122680664
3,0.9982943285811017,0.06799099975068978,0.19391393661499023
3,0.9032929216751963,0.483645801866667,0.18943381309509277
3,0.8839116466745349,0.5361720641990759,0.21577763557434082
4,0.7700731596504626,0.6209426243941579,0.23395609855651855
4,0.9700640106377967,0.22024360509958948,0.2036128044128418
3,0.3940448139906918,0.9744436987911841,0.1871809959411621
3,0.9969719391448918,0.06415088635517899,0.18980836868286133
3,0.5272134976439797,0.8819641899371508,0.19740653038024902
3,0.9829097893868788,0.18688338351108336,0.3171522617340088
3,0.9884624738689597,0.14998225109486324,0.23711800575256348
3,0.9970098673251174,0.0711495737011982,0.1918494701385498
3,0.9816912858477107,0.2035590138737988,0.19383454322814941
4,0.8327499331075797,0.5950300254834879,0.2747151851654053
3,0.9284018926956387,0.42852270980578827,0.18294954299926758
3,0.8754755943136743,0.3420825290117469,0.1838524341583252
4,0.9740021317937051,0.22834713766057674,0.22815203666687012
3,0.9949932257793617,0.11316853186805673,0.1838514804840088
4,0.9191241155395983,0.4249443351071382,0.2740340232849121
4,0.9832425565905795,0.19497830113094758,0.2920703887939453
4,0.8860787039519904,0.5001941840135371,0.2729227542877197
3,0.9978035538170872,0.06275493094814306,0.19885993003845215
3,0.9670286572491978,0.27423178833385364,0.19199347496032715
2,0.9651934389780915,0.2587888003206369,0.3208158016204834
3,0.8669449602646568,0.7519552098642143,0.17929744720458984
2,-0.07983631913580745,2.4288440717174065,0.22844266891479492
3,0.9267596461700947,0.49442949903090444,0.18512964248657227
3,0.9886152173716932,0.16307043009147332,0.1849365234375
2,0.952439977058327,0.3844005243151879,0.23139023780822754
3,0.9871621191473995,0.18986711577499596,0.18570542335510254
4,0.9910859845970564,0.1343940546058685,0.2276148796081543
4,0.9900840037972405,0.15138231709712793,0.1866919994354248
3,0.9949413853308375,0.09230994335922076,0.1782233715057373
3,0.8624688498569444,0.6387402090827817,0.18426275253295898
3,0.7354693643679109,0.5932146729437906,0.20044350624084473
3,0.8489024204792883,0.5868265103962438,0.18436336517333984
4,0.9903871329283528,0.1508107278927637,0.3650994300842285
3,0.9867185385160858,0.21674717145953887,0.18527579307556152
4,0.9530954645183642,0.3122646159580819,0.1804344654083252
3,0.9125091288313203,0.5251246760452505,0.27643823623657227
4,0.758236554882225,0.7099193830347943,0.23651647567749023
3,0.8856863366248469,0.441235597214395,0.3360152244567871
3,0.9904860376784108,0.11624349048926037,0.19048166275024414
4,0.9611089119056293,0.2924908857244572,0.23234987258911133
4,0.9381273171659461,0.3634837935875753,0.3562202453613281
4,0.9071018605961478,0.44865327556150075,0.233656644821167
3,0.5616584722755111,0.8394710216934146,0.24585413932800293
4,0.7813298790112257,0.5224784197616269,0.19323396682739258
3,0.9868987136176115,0.16629423680836278,0.20482802391052246
2,0.691942245118982,0.4800592085596764,0.26129913330078125
3,0.9989523192768741,0.04962354847171708,0.1858532428741455
2,0.9486260784416829,0.28035264764843565,0.24389886856079102
3,0.9960192362481002,0.10706716738036656,0.19220304489135742
3,0.829032504757222,0.6000280887742105,0.23929429054260254
4,0.9322659217954938,0.38102507970913563,0.19487500190734863
4,0.9866801444381963,0.1739862751149395,0.18589091300964355
3,0.976625514701392,0.2467784967415649,0.19174695014953613
3,0.9878819230824804,0.1609894659050784,0.1912543773651123
4,0.9760583486409815,0.22448099450954292,0.1878495216369629
3,0.8144320855447521,0.7177510502220221,0.18982481956481934
4,0.8993398656171452,0.4690155764666618,0.1847693920135498
3,0.9641914885291736,0.2823666442375411,0.1935749053955078
3,0.6338318722827057,0.898947839433956,0.2422199249267578
3,0.9957069620145766,0.09845751453505695,0.23812198638916016
4,0.9588707496845444,0.2846613785794715,0.2104785442352295
3,0.9463390796091514,0.44335231010440607,0.19304132461547852
3,0.9823942839676307,0.19196326456515486,0.18649744987487793
3,0.9901989373576522,0.15541921698238714,0.31137919425964355
4,0.9709820900491588,0.2515130300123899,0.19621729850769043
3,0.9865108286326052,0.18598358584637661,0.1861116886138916
3,0.9151554298707765,0.39574152205466057,0.1844029426574707
3,0.706770462697547,0.8190483825082747,0.2820546627044678
4,0.775561425999574,0.6596656186499242,0.2766580581665039
3,0.8937061025113942,0.4360954010070638,0.19577956199645996
2,0.8592869636716509,0.5689496489381235,0.19527602195739746
2,0.9630768846516529,0.1926093311033742,0.28820157051086426
4,0.9931172132342978,0.1301289844305639,0.2731637954711914
4,0.6552907768824079,0.7030085868587271,0.18618178367614746
3,0.432531875949517,0.8916014186130293,0.18352842330932617
4,0.9556617034024422,0.31851529930797934,0.23251724243164062
3,0.9630745705523488,0.26436075506110507,0.19123482704162598
3,0.9615337839827724,0.2645761363973343,0.1850142478942871
4,0.7602089601832095,0.6830478320699536,0.2291088104248047
4,0.8059683274769733,0.42193132296492025,0.2777712345123291
3,0.4655089244985774,2.8101688717549167,0.27789855003356934
3,0.9963737687875301,0.09337080812193915,0.18044066429138184
3,0.9914220621052338,0.18045737302132556,0.18584847450256348
4,0.9790420649648433,0.21305305847173248,0.187089204788208
4,0.9967579034263083,0.09060404855845175,0.18850994110107422
4,0.9390534201524644,0.3547916153126928,0.2754535675048828
2,0.9971447274631782,0.08016276055492137,0.18321537971496582
3,0.8465340081366645,0.5887735741078588,0.18639612197875977
3,0.8271455538282071,0.44370203096760025,0.18332719802856445
2,0.9847484394398126,0.19156935647375012,0.22700262069702148
3,0.9971042445340182,0.0664617044150914,0.18585944175720215
3,0.9997914893899896,0.03813726891060224,0.19459795951843262
4,0.4491854656818512,0.8135075007971391,0.2761270999908447
2,0.9522044191069494,0.31169979826291894,0.25763487815856934
3,0.887747720064163,0.4114809261890829,0.18886780738830566
3,0.9996432476032249,0.027088906860485058,0.37627100944519043
3,0.525629391781679,0.8192340764388459,0.375537633895874
2,0.990186888087983,0.14887098329111473,0.19783544540405273
3,0.9975738916516393,0.07126222746195399,0.19257593154907227
2,0.7833301984636525,0.5249439258775392,0.1975691318511963
4,0.9914475067121779,0.1359215421073536,0.3324418067932129
3,0.5093562165392898,0.9778504212811707,0.19166898727416992
3,0.9716711477303075,0.2878797350453969,0.19265341758728027
3,0.961985477319009,0.2982638298056286,0.24003314971923828
3,0.9687424465976856,0.2698800950372058,0.1903829574584961
3,0.924828838624412,0.3847100050168262,0.23947906494140625
2,0.7772039033482485,0.6727795220794638,0.2880880832672119
3,0.9562401520040015,0.2738795960686134,0.19013404846191406
4,0.9991648291238083,0.0461729504504701,0.19553279876708984
4,0.8307327469215395,0.5932172363873112,0.19760370254516602
3,0.92222719248438,0.3872498764495613,0.23792791366577148
3,0.925099136019425,0.41772242088827777,0.23539519309997559
3,0.9419606648625635,0.3049580217766748,0.18987369537353516
3,0.9783797777460925,0.264639624495792,0.24118471145629883
3,0.8658146097074333,0.5569415180926495,0.18327689170837402
3,0.9981344132132193,0.06888506858912252,0.23216891288757324
3,0.8237538234219114,0.5090569725576405,0.3050668239593506
3,0.3849336053934509,1.3250012439734706,0.1852860450744629
4,0.9963907403655741,0.09102998216733783,0.27252936363220215
3,0.9677113011429409,0.2724904495705836,0.18484997749328613
4,0.9998849525572022,0.02785889788457546,0.18276357650756836
3,0.8591321459276801,0.5752139997244702,0.2783827781677246
4,0.7999682410109569,0.5692350526122785,0.23259878158569336
3,0.9615496175442193,0.2990472562193646,0.18685150146484375
4,0.9067634896220569,0.4528562154308022,0.3162393569946289
3,0.947250547734591,0.3495400572676986,0.20215940475463867
3,0.9148497679146322,0.4293890817707817,0.18711090087890625
3,0.9157672772623646,0.43699874112414067,0.18324804306030273
4,0.843012722456871,0.5586897591116525,0.2756235599517822
2,0.9094566374509747,0.4945653526229872,0.2286691665649414
3,0.9631854986298869,0.276260498471006,0.23053383827209473
4,0.9480794240828618,0.27753301550324716,0.2746436595916748
3,0.9251969064428816,0.4177819200051038,0.2298872470855713
3,0.9926361378120802,0.1259606163170521,0.4092831611633301
3,0.944665253703266,0.31097049313804015,0.23082447052001953
3,0.9110405570433704,0.4289063794265706,0.1869981288909912
3,0.9579283449751301,0.2504637166826283,0.23102283477783203
3,0.9888142937647783,0.19211749194097585,0.1832435131072998
2,0.9785767198908828,0.195748365733754,0.18273091316223145
3,0.5957797120870333,0.8839533395174665,0.18599987030029297
3,0.7527359281286813,0.7024987392473342,0.18288373947143555
3,0.9802383450984238,0.1566458566394831,0.252338171005249
4,0.8357657064846404,0.4613247952394262,0.27524757385253906
3,0.9001323295995699,0.4009835852374103,0.18226361274719238
4,0.9790917412149278,0.2188677249596395,0.1880655288696289
3,0.8656341925552491,0.38776574663854874,0.18185734748840332
3,0.977780380910928,0.2114367260313221,0.19303202629089355
3,0.9882589978136415,0.16499316148923734,0.28179192543029785
3,0.9941711875907607,0.10940448397209768,0.23322081565856934
3,0.4032189049111776,1.1604675110555147,0.19127607345581055
3,0.9950795897841417,0.14999010079600286,0.673520565032959
4,0.6448401886467031,0.7375661903221303,0.1896991729736328
3,0.9947749976146621,0.19612616697641297,0.19729852676391602
2,0.9939846808914172,0.08721760012026461,0.19076967239379883
4,0.9899691407956066,0.1548496509561764,0.18317842483520508
4,0.9997977052915799,0.05607781759618068,0.279125452041626
4,0.997917711115939,0.06533451790928281,0.18398380279541016
3,0.6690959962375529,0.7407317279180416,0.2012031078338623
3,0.9887560479680608,0.16451804853320398,0.2907266616821289
3,0.9994587294665525,0.030382278901453837,0.32968926429748535
3,0.9913521110269815,0.14086298094254449,0.19530200958251953
3,0.9398932354435879,0.43379935870387465,0.23482775688171387
3,0.9817435173667901,0.15365294967798568,0.19208240509033203
1,0.9877109394949292,0.2037370895901486,0.1924586296081543
3,0.44886845153392557,0.9646328179403538,0.23846912384033203
4,0.8912479963335876,0.40431252762605385,0.2881448268890381
3,0.9850381735953384,0.20028268446618996,0.18911170959472656
3,0.9992652253555433,0.03819061065744652,0.18780946731567383
2,0.9358394582594959,0.3683501787129391,0.19030523300170898
3,0.9900586424961918,0.13325500349549138,0.1907823085784912
3,0.8980470777238919,0.4591342073973839,0.30600976943969727
3,0.8629608348976586,0.529585627710144,0.18923139572143555
4,0.998908852418958,0.062041007241697116,0.20090532302856445
3,0.9613035920154288,0.3164997745453625,0.18355727195739746
3,0.7730582462327975,0.6089498539415482,0.23027420043945312
3,0.9879545167430492,0.16966104537319524,0.1871929168701172
3,0.9745198245847471,0.2417620643621007,0.18173980712890625
3,0.5678561387683174,0.9836848364650873,0.18860936164855957
2,0.9206978680301982,0.3777858624065253,0.18687033653259277
3,0.9753154724131652,0.18909035983179343,0.18497109413146973
3,0.30870037798453703,0.9329213443258532,0.18239593505859375
3,0.9216575667121593,0.30580820333407177,0.18536782264709473
3,0.6403001618783857,0.8570941140981927,0.1891944408416748
4,0.9999832345460639,0.03154004932912855,0.2734365463256836
3,0.617947283545127,0.8570324456191247,0.18662548065185547
4,0.8459449039272255,0.5092611537679982,0.18371224403381348
3,0.9480631563963714,0.3877491343650856,0.18327736854553223
4,0.9607801722176954,0.2677170008114311,0.18104314804077148
3,0.9886746562498582,0.1612525072994568,0.1849977970123291
3,0.9244601870450914,0.46859961005814266,0.2448270320892334
3,0.8507443730456149,0.5574977294550862,0.18529081344604492
3,0.9091081618172788,0.5131730139559406,0.1905512809753418
4,0.937658387709566,0.3736132696082966,0.230759859085083
4,0.9993829119110468,0.03588512938332022,0.23340892791748047
3,0.9964382964159435,0.07557719548304279,0.18821454048156738
2,0.8009084322029552,0.7750148403223112,0.18657708168029785
4,0.9930755573292483,0.11089393074370181,0.1899104118347168
3,0.6443993303171316,0.9951589886910714,0.1910877227783203
2,0.7193157472101708,0.865226294296015,0.2354137897491455
3,0.991997776436421,0.14073837131793243,0.33353304862976074
3,0.9957850984237457,0.10071151511290155,0.18528175354003906
3,0.9886401057923201,0.18208283009449933,0.1919248104095459
4,0.9167082694115705,0.3866051909056657,0.2330186367034912
3,0.9170015844278653,0.45079794686393754,0.19182658195495605
4,0.9367288263918553,0.36848140822987113,0.18528413772583008
3,0.9627763174179984,0.3017298617429586,0.20905256271362305
4,0.7820531120018758,0.6728858733079565,0.397327184677124
4,0.9727277366849807,0.24684199935661405,0.3304286003112793
4,0.9999601239101281,0.03911171334667153,0.2909667491912842
3,0.9316770665969122,0.46733794451986455,0.1859149932861328
3,0.9840165655137032,0.23286754873763577,0.18947410583496094
3,0.16277623856056195,1.4113235175419825,0.1852257251739502
4,0.9574915369070128,0.3015052771505083,0.18443036079406738
4,0.8619587930339998,0.3473572162071295,0.2893242835998535
3,0.9113242135488294,0.31298572491509674,0.18716645240783691
4,0.9894431900015977,0.16460517957569248,0.23682475090026855
4,0.9393397721949328,0.3342254071304125,0.18680953979492188
3,0.9976607149768437,0.06401609939466497,0.23140430450439453
4,0.8288350027205063,0.5324027532870453,0.24422788619995117
3,0.9895987366564122,0.15504059794492683,0.19286608695983887
3,0.7693842183740905,0.6650834293192821,0.5835099220275879
4,0.9601786953576832,0.29799037595852157,0.22916173934936523


==> data/Stock_Exxon_Prediction_Horizon_2.csv <==
rank_vals,rho_vals,err_vals,time_vals
3,0.9812244809219781,0.1932535580569117,0.20553064346313477
3,0.6017455172952741,0.8484387950758382,0.18320560455322266
4,0.9841879462054643,0.19611062365876508,0.2734670639038086
3,0.8639475223953891,0.5661521723944856,0.27541542053222656
4,0.8728600565575105,0.5992169873737813,0.19405078887939453
3,0.5632449190682103,0.839445906151483,0.17698907852172852
2,0.9478543888217223,0.36217922434940103,0.2198011875152588
3,0.8673561491028253,0.5695578104447035,0.17364001274108887
3,0.34903021834246784,1.162243839241518,0.17625737190246582
4,0.8455457823318626,0.5750789479306877,0.29397058486938477
3,0.8906266563581939,0.43398086263133306,0.17494726181030273
4,0.691454035300938,0.6800031547898576,0.17455482482910156
4,0.9234293839891995,0.38365241462752075,0.21527743339538574
3,0.8965836718318837,0.4859940015153664,0.17948174476623535
3,0.8891283881714188,0.504097492955613,0.1780261993408203
3,0.9431754289978609,0.32414763500272303,0.2614727020263672
3,0.8627179194655347,0.6843123569470699,0.17947602272033691
3,0.9990730895465628,0.04108261349077496,0.1738724708557129
2,0.9158173890781226,0.5117115368995717,0.17633724212646484
3,0.7372725288361408,0.7440840156207511,0.2229297161102295
3,0.6330335310769509,0.6814494032682215,0.18553709983825684
3,0.8994781984867387,0.4535125249150314,0.18192267417907715
4,0.6816480456648655,0.7044064847182794,0.3099346160888672
3,0.7570673683336869,0.7778605176538032,0.22022247314453125
3,0.7307405863001932,0.8107096348540139,0.1814126968383789
3,0.9643484796201724,0.20744684054503307,0.18259692192077637
4,0.9665472994504475,0.272226413207416,0.18388986587524414
3,0.890753907904373,0.4832195497834432,0.18412065505981445
4,0.6660309419391067,0.6796966316802547,0.18223881721496582
3,0.9267322987929889,0.47872562621958337,0.18084144592285156
3,0.7989553518803508,0.6863174329134764,0.3630077838897705
3,0.9251018775042292,0.44420066384805085,0.22673940658569336
3,0.8710879639231911,0.45742472294698067,0.17863130569458008
3,0.9338309192905853,0.4855366595942836,0.18537640571594238
2,0.6930800212639513,0.8351768425941775,0.18342375755310059
3,0.99971058107182,0.02785136565122898,0.18339753150939941
3,0.9726624134560037,0.27899223675563145,0.17900681495666504
3,0.977818668557687,0.21904020428744056,0.2222301959991455
4,0.8917395309492239,0.36770692012571754,0.18545269966125488
3,0.9559462433305265,0.2845868427888784,0.2305285930633545
3,0.807085219408568,0.6634952479479492,0.18718314170837402
3,0.7106516097251856,0.7064359978277808,0.175262451171875
2,0.8774034336183282,0.5682024304268904,0.18145108222961426
2,0.9190735203031061,0.480113884697401,0.1819305419921875
3,0.6856674187650411,0.6035098526700858,0.22821354866027832
3,0.9229017888586691,0.45170190793576587,0.18089818954467773
3,0.07220952296549726,1.3322827082626243,0.17522168159484863
3,0.7449183275454031,0.4827535297157507,0.1795666217803955
3,0.726676756579368,0.5903035199576404,0.18175888061523438
3,0.5059951169211682,0.9438500649124346,0.21375632286071777
2,0.9334165638937237,0.3526500607442736,0.21285200119018555
3,0.7182376990508127,0.7525208116968668,0.2097182273864746
3,0.9797128891352223,0.21253790363847175,0.16650819778442383
3,0.812020930487889,0.6495569243375359,0.17180848121643066
3,0.9552673784697024,0.3249990853148377,0.20847296714782715
3,0.9152361008322597,0.5267299317246616,0.17268061637878418
4,0.8420627060241997,0.6496898779546113,0.2956705093383789
4,0.9182701230198731,0.4169711656535825,0.16841912269592285
3,0.8649575242339631,0.5455846024188857,0.16643810272216797
4,0.9901972625287416,0.16397433300085354,0.4155395030975342
3,0.8984040747064578,0.405027699097839,0.2953016757965088
3,0.8267987571335671,0.7025755179338619,0.2121584415435791
3,0.927091095600896,0.3875069388727443,0.1668863296508789
4,0.6326045830372813,0.8192555478507398,0.2952845096588135
4,0.9659120818785557,0.26227493464406915,0.2123732566833496
4,0.8941975056737814,0.5053004326824633,0.17023086547851562
3,0.9663941977640447,0.26375165259505057,0.16912269592285156
3,0.3114929513996164,0.9244996331500831,0.17123794555664062
4,0.9449767534738926,0.3384533808158873,0.2143230438232422
3,0.654402135195217,0.6906018675210848,0.210693359375
3,0.9480399906351848,0.3437588481656662,0.1670849323272705
3,0.3132265142107232,0.9907810658409734,0.17057132720947266
3,0.9123440499725307,0.3510065637031424,0.21088457107543945
3,0.9318869142213186,0.3720114046632899,0.17104029655456543
3,0.9110223081636982,0.4150815001990309,0.1669464111328125
3,0.8163353437132456,0.6247518662240823,0.1699979305267334
4,0.8731637070567708,0.45961331288026336,0.17089152336120605
3,0.8024903402962862,0.7060596998007618,0.1757044792175293
3,0.8058313078642733,0.5571929258460309,0.2568166255950928
3,0.9802309231405903,0.19254416397147125,0.17599725723266602
3,0.9247168754574521,0.4424657154698306,0.1685171127319336
2,0.7296590795426725,0.7050885550968509,0.16765666007995605
2,0.947481976672752,0.23394366435953823,0.21788573265075684
3,0.9403994324642608,0.3534526621663437,0.17476606369018555
3,0.45377689023322787,1.1933899896387141,0.1746208667755127
3,0.44593061354238195,0.8456080231607278,0.18250250816345215
3,0.9352450134155049,0.3666278505942966,0.1766204833984375
3,0.932934397706491,0.3604001219466476,0.2189469337463379
4,0.9486950713927035,0.31214400618199123,0.466930627822876
2,0.9807346841452641,0.1951889363423845,0.2238633632659912
3,0.27572594218355084,0.9543677067711328,0.17036676406860352
3,0.519305684668731,0.9380215378493593,0.34667277336120605
3,0.9505963300074499,0.3458407034589967,0.17273545265197754
2,0.9366830732344583,0.3840174655176288,0.21485352516174316
4,0.7922978260307576,0.5997311105699211,0.17075324058532715
3,0.9953672047742135,0.100852330377548,0.21099114418029785
4,0.8462727051711915,0.526105224782001,0.216078519821167
3,0.8763315844152162,0.5015562458747294,0.17072558403015137
3,-0.05715652417704006,0.8660335290802615,0.17175793647766113
3,0.9906840312246505,0.15325591042138031,0.17232203483581543
3,0.9650171071095738,0.310903593463306,0.1665177345275879
3,0.9259695660042074,0.373739891241307,0.25752735137939453
3,0.9410493454124519,0.32647006930022354,0.17162823677062988
3,0.6667952618110798,0.754124934156518,0.1758878231048584
4,0.9961921587680248,0.1047753582820466,0.2578549385070801
3,-0.09574162507036349,1.030841282331022,0.16776609420776367
3,0.554275751142343,0.7940659591333948,0.21528291702270508
4,0.62334803865895,0.7469833184484995,0.2092444896697998
4,0.911767645646346,0.3715757325435937,0.17046165466308594
3,0.8008825244168155,0.5881356878740399,0.2693064212799072
2,0.9761909442559185,0.20996469039674218,0.1748967170715332
2,0.9976024707203967,0.07135237849508391,0.21238183975219727
2,0.9692582433789992,0.26774529437010847,0.21216940879821777
3,0.9358951418500044,0.3677411633982896,0.16696524620056152
3,0.8087853467877942,0.6717211084151998,0.25354838371276855
4,0.9541046594591824,0.33688875884292435,0.18456149101257324
4,0.8854124453139365,0.45670527061364824,0.21117615699768066
3,0.7038632277596848,0.7809006151970899,0.37323760986328125
3,0.7451110933602005,0.677541832459998,0.16811752319335938
2,0.9857926121260823,0.16240626666117294,0.16930365562438965
3,0.9815668105268411,0.22683519525592952,0.16936135292053223
2,0.987427307440727,0.23754919280647954,0.2654898166656494
3,0.9556935441155376,0.41282587002634674,0.17087054252624512
3,0.9692079720764654,0.2919873698808788,0.17105960845947266
3,0.6667218622142258,0.8797588754893727,0.18151116371154785
3,0.9672499971076263,0.24314752335237644,0.17204880714416504
4,0.6731649110418693,0.6218991711462892,0.2547738552093506
3,0.9930851056798499,0.1837887899215628,0.1700601577758789
4,0.8558290857649915,0.5425350882931806,0.2510089874267578
2,0.9522182010058599,0.36862923185292834,0.16953587532043457
4,0.9095975211321753,0.46656829753497286,0.2928929328918457
3,0.9140120894802424,0.37254964399211954,0.16693925857543945
3,0.7218395163972889,0.7390389567679782,0.21307682991027832
3,0.9786852750043009,0.15822869134294154,0.1662454605102539
3,0.9645378983831574,0.23654357773020007,0.16869044303894043
2,0.9649027031083734,0.18262711835542084,0.22063517570495605
3,0.732217584003526,0.7116817843804534,0.1845085620880127
2,0.9498770228744217,0.2598972624130215,0.17539286613464355
4,0.7083838456239394,0.7946542325906125,0.2159261703491211
3,0.7753279697881921,0.6496152702267131,0.2149970531463623
3,0.8675632628816323,0.5649321864080629,0.21378493309020996
3,0.9375101341991322,0.30249212048220325,0.17788290977478027
3,0.94423009447447,0.3961863365877446,0.17255592346191406
3,0.9047463090412157,0.4203419356442106,0.21459746360778809
3,0.9905732765159432,0.12509420937833937,0.21424007415771484
4,0.7317043414822401,0.6862299527032641,0.3029186725616455
3,0.9213376688536746,0.384505852900952,0.17417311668395996
3,0.7301332767349763,0.7012858388370564,0.291980504989624
3,0.9487517515933517,0.329989727117923,0.21877336502075195
4,0.4995980682042164,0.8702190216671928,0.22211384773254395
2,0.40365624632475305,0.9996445916224477,0.2145063877105713
3,0.9339679383215462,0.3863609608719913,0.2669191360473633
4,0.9672269960651753,0.30327398695357477,0.21813416481018066
3,0.7807399301327542,0.6782826211662003,0.2147383689880371
3,0.9287666273848909,0.3705069784487749,0.1733701229095459
3,0.8196951437979461,0.6228276317698914,0.1708393096923828
3,0.8583908035585824,0.5279614964628402,0.17772746086120605
3,0.7264602451633985,0.8707153725767336,0.1883540153503418
3,0.9746779889049149,0.2838867689409048,0.23105812072753906
4,0.9099738413194501,0.40169074380251346,0.302584171295166
2,0.9838604613031753,0.21863367979673845,0.20880794525146484
3,0.7682993981487746,0.6431053658042623,0.17329144477844238
3,-0.11545999907246687,0.9568978149048544,0.21733736991882324
4,0.7962327074107689,0.7781205243273996,0.16817808151245117
3,0.7633577221022178,0.7578155076757707,0.16812348365783691
3,0.9967899100825991,0.10260921675690218,0.16850590705871582
3,0.999001712279532,0.046306833264853534,0.16684293746948242
3,0.961615912930019,0.3717765219375615,0.17027950286865234
3,0.9921121415141555,0.13899083611074184,0.21216893196105957
4,0.7977614549554348,0.6265859155316145,0.21535897254943848
3,0.8425792613557458,0.5116383608583254,0.16974973678588867
3,0.8324866092896713,0.732228731901732,0.17212295532226562
3,0.6583050776212919,0.8067047504010155,0.1711883544921875
4,0.8686197109589062,0.47717349012244265,0.24842119216918945
4,0.9532825093706315,0.3540520326581731,0.29534912109375
3,0.6595452785687418,0.7493987009609326,0.1683063507080078
4,0.6143000706989992,0.8152322605707168,0.2117617130279541
3,0.07393016292841892,1.0353152894898274,0.2841355800628662
3,0.9563497469091594,0.3091891690097267,0.1679832935333252
4,0.7388335353517417,0.6019427655350501,0.2184913158416748
4,0.9943463346675226,0.1042619082032326,0.23182439804077148
3,0.32661612366672543,1.069982102886424,0.1710052490234375
4,0.9761230853363586,0.17031619173682655,0.1693720817565918
4,0.810211509951016,0.5656115422761712,0.21198606491088867
3,0.9361471938787271,0.4187226854614299,0.17401385307312012
4,0.8978142825862565,0.47302644988296466,0.20895147323608398
4,0.9908071001129816,0.14173395066465358,0.17018842697143555
4,0.9507981682003176,0.33316362263146154,0.2149057388305664
3,0.9022672663456935,0.5071110374719691,0.17345309257507324
3,0.9924277528884219,0.12900351597977555,0.17285728454589844
3,0.6518230870170107,0.7589737023352303,0.21625304222106934
3,0.60639712273021,0.7866327577399321,0.17235708236694336
3,0.7817428448050275,0.7021097419741641,0.17335200309753418
3,0.9089643442415278,0.3548393479063929,0.17657041549682617
4,0.7036328398385076,0.7196824510338773,0.1723024845123291
3,0.6603137991871157,0.7966780096172424,0.17158746719360352
3,0.8423302149142922,0.5522144324938253,0.21722054481506348
4,0.937733230389827,0.3259095999518912,0.21473240852355957
4,0.9608753737032324,0.27662650040668985,0.17528367042541504
4,0.9304871523653031,0.38390880025013635,0.22156691551208496
3,0.9996675507181265,0.03725186658992706,0.16964435577392578
2,0.9836878749789034,0.2411324632381403,0.21677112579345703
3,0.3046366857275752,0.627142022908857,0.17522192001342773
3,0.6905786587331404,0.6165800333097,0.19062185287475586
4,0.8822308273068297,0.44884641141990944,0.21574831008911133
3,0.8386379711313322,0.6258010611290665,0.22023940086364746
4,0.8680855286564905,0.49649764994740053,0.25608348846435547
3,0.9123940073249004,0.46917822975673457,0.22027111053466797
2,-0.5921308974216796,1.0892957023262788,0.17525529861450195
3,0.993279410397827,0.14221259704149197,0.3068959712982178
3,0.9420038070662774,0.3479698675884135,0.17490792274475098
2,0.9000652648278354,0.4580507963575718,0.1727001667022705
3,0.833724027439378,0.5556344474631331,0.21785593032836914
4,0.740269536662752,0.7032392638268624,0.2635776996612549
4,0.8475586812614478,0.4857270343001632,0.2753276824951172
4,0.8499402910015534,0.5374218552567761,0.26726627349853516
3,0.8327246182142234,0.7112130957975406,0.17849040031433105
3,0.883673479093365,0.5504876103575935,0.18519234657287598
4,0.8235818765462966,0.5306442437855805,0.2260148525238037
3,0.9543658873495771,0.31168123506640133,0.26785731315612793
3,0.8844365700794461,0.2983554665832277,0.17252278327941895
3,0.65583506220934,0.7489779384058104,0.17428159713745117
3,0.7997544442831781,0.6534967004056175,0.25660014152526855
4,0.5873068769008168,0.7300111591068785,0.30901575088500977
3,0.9802645706384369,0.24909434537958086,0.17505836486816406
3,0.9466484455252779,0.31613977507554214,0.17503762245178223
3,0.8120526372686103,0.7244836826571879,0.172393798828125
4,0.9439865926890746,0.24322257506877992,0.17276883125305176
3,0.2165176966503594,0.87164008415783,0.21693634986877441
3,0.9282302488015809,0.4049964402685862,0.17556095123291016
3,0.9218721421271692,0.4490615345325566,0.17197012901306152
4,0.8653751433705222,0.5716759213742217,0.21813511848449707
3,0.7558376132149505,0.7153044618667643,0.2217569351196289
3,0.9447408108006058,0.37366981852831643,0.30802035331726074
3,0.8017084929451059,0.6287959601864773,0.29903244972229004
3,0.31707876793653217,1.0442862638657613,0.17058396339416504
4,0.8906955256182411,0.47487472754382576,0.18326997756958008
3,0.8706046641400284,0.5354780522682447,0.1830148696899414
4,0.8207090923383819,0.6006460740694414,0.45125436782836914
3,0.9711991472334784,0.32336877866337743,0.18982958793640137
3,0.8010488579592163,0.5991571004632736,0.1891765594482422
3,0.8930633783060349,0.5356354473725975,0.1806046962738037
4,0.6881133371624526,0.8621081276725814,0.1992344856262207
4,0.9266606382148942,0.49577776750805463,0.2286980152130127
3,0.5200282408786339,0.8550695403879734,0.18531489372253418
4,0.9265404258298351,0.3911377221452729,0.18315911293029785
3,0.7829331279478344,0.5007450770748132,0.2302541732788086
4,0.9952577513820473,0.10787582943286765,0.22414636611938477
2,0.9145257930138707,0.44887093460084443,0.18332862854003906
3,0.8897833718781643,0.45191649911741827,0.18966221809387207
4,0.9191280377021551,0.4517728927185656,0.18181729316711426
3,0.8598944297941727,0.4886874472296793,0.27477431297302246
3,0.9495140765787752,0.31709158772238755,0.18520808219909668
4,0.9697603876399056,0.27491525463619876,0.2598423957824707
3,0.8433612638887058,0.5812187494802855,0.18120455741882324
3,0.9565598613529795,0.4220443026220287,0.27481555938720703
4,0.9702578886225797,0.2736506266989892,0.27611827850341797
2,0.9687738851519913,0.2692541168317609,0.22753119468688965
2,0.9803282587795358,0.21310236219717324,0.17225146293640137
3,0.8587181918210199,0.47378054011830517,0.1780247688293457
4,0.8912858753644886,0.4202479009116353,0.31689929962158203
4,0.9916160261158814,0.13059074726145883,0.17367291450500488
3,0.6116778695514807,0.7205468216470327,0.22212767601013184
2,0.8427274279910292,0.5621179655028568,0.1743488311767578
3,0.9350885572140879,0.41311818786457033,0.1772773265838623
3,0.9818770477216476,0.22639473455983555,0.3140897750854492
2,0.15081380406043238,0.9701563280207214,0.17831659317016602
3,0.9121229050570085,0.414317588567155,0.2950325012207031
3,0.8650889423082716,0.3958043015428642,0.17174124717712402
3,0.6981824607518984,0.711391919121504,0.1721816062927246
4,0.891415413116241,0.4446588820482668,0.2563779354095459
3,0.8801218747832183,0.46360628187943015,0.17158937454223633
3,0.6741395747765031,0.7202125601568246,0.16989827156066895
4,0.8795931793140209,0.428842559473487,0.21280193328857422
2,0.9310534464420691,0.3755603942612123,0.1714496612548828
3,0.9212667234013242,0.36823471807647706,0.17762136459350586
3,0.9768513508857328,0.2289573620504403,0.16962838172912598
3,0.9096571308910278,0.5137118190234725,0.17497801780700684
4,0.9325686120674084,0.4063751615575908,0.37714219093322754
2,0.9582582404029879,0.29463190858374017,0.16852068901062012
3,0.9481385363462687,0.27363418300551406,0.1734468936920166
3,0.977024928391504,0.23683752161411,0.1732170581817627
3,0.9934777767981505,0.12288234382064406,0.1715693473815918
3,0.6554658225662358,0.7327102881273692,0.1689908504486084
2,0.8730388808913075,0.5619951585656997,0.17234516143798828
3,0.33345643983008993,1.1105953796091195,0.17913103103637695
3,0.9930832550080617,0.13272424665007937,0.17095446586608887
3,0.9963020762367203,0.08123398603179773,0.25696563720703125
4,0.7862528296758661,0.6669785159831728,0.2544128894805908
4,0.872267978387263,0.48777055995374424,0.18529033660888672
2,0.9832315434157207,0.2382605206211119,0.30118274688720703
3,0.5058133257083668,0.8636507234505915,0.16977930068969727
4,0.9102958445510327,0.3971411718636309,0.21305632591247559
2,0.9542098777248065,0.333055191440389,0.17352747917175293
2,0.849513916113108,0.5906501214238633,0.2985246181488037
4,0.6271884993635469,0.7613905791939247,0.25058484077453613
2,0.7940422422262354,0.674434251253379,0.3732445240020752
4,0.7738710538370166,0.636993556243878,0.21481943130493164
4,0.8697219858978855,0.45784238550611245,0.2558116912841797
4,0.7588510421112381,0.6830863863410035,0.17037200927734375
3,0.7493548500883433,0.7520354164480585,0.17228412628173828
3,0.7616767980905824,0.78910739598491,0.21563267707824707
4,0.8397998068906068,0.48826836319730843,0.21589088439941406
4,0.890177214003639,0.39739454520352485,0.2560594081878662
3,0.7072461913089707,0.727232647674972,0.16940736770629883
3,0.7436045843193753,0.6445978976346993,0.1736910343170166
3,0.4896748309817747,0.6544291350736788,0.17037248611450195
3,0.9920565214287063,0.13264203183470918,0.21198678016662598
2,0.9852309628023285,0.2084778610206045,0.17313742637634277
3,0.7895981006270578,0.6267245083225248,0.17527222633361816
3,0.9102588228077618,0.4829564977123837,0.17401504516601562
3,0.8589808193417622,0.5744453069801673,0.17347955703735352
3,0.9712688954980013,0.25271442374587866,0.1844630241394043
4,0.8271333886185028,0.5898304057328015,0.17393279075622559
3,0.9763040946471638,0.2075729967899216,0.1745622158050537
3,0.9695236870179259,0.2552899271564687,0.17633700370788574
4,0.9640447652050738,0.3115461143019371,0.17362499237060547
4,0.9257951973212014,0.3865011791534134,0.16930699348449707
4,0.7938750228303405,0.5921498245871958,0.21278643608093262
4,0.980743022863556,0.21855579477398132,0.1690213680267334
4,0.869315480393066,0.47871048632934987,0.2113513946533203
4,0.7699030138344455,0.6115827902265778,0.2141730785369873
3,0.9901981154884334,0.14279023606506586,0.21909141540527344
3,-0.24098327830509772,2.473014306022338,0.1687030792236328
4,0.5962418210755618,0.7409603475086181,0.21966981887817383
4,0.9765814654682636,0.2596653700187598,0.17073678970336914
3,0.9828290621169317,0.1658105599151407,0.26004934310913086
3,0.627813172090013,0.9269931356776845,0.17294883728027344
3,0.8636055546038646,0.49152828305505125,0.33674192428588867
3,0.8996208527338979,0.47578570972062967,0.5290524959564209
2,0.8907107743929978,0.5137287072588639,0.22566437721252441
3,0.41923410195579686,1.040021723388073,0.17950773239135742
3,0.8828178148704151,0.5427303303885042,0.1823408603668213
3,0.9990443720001637,0.04213906265108414,0.17632222175598145
3,0.9816097010810957,0.1772985500480292,0.17839407920837402
2,0.9617561869896458,0.28678303052693804,0.23113751411437988
2,0.9267204278890906,0.42873079150731225,0.17159342765808105
3,0.912002872231184,0.4035927787518348,0.16901946067810059
3,0.8485315317688609,0.5530912613161221,0.2097005844116211
2,0.598370181675995,0.8396181112350203,0.17294812202453613
4,0.7671271274562049,0.6460768258069808,0.2941732406616211
4,0.9070411079798554,0.4300730377347548,0.16647768020629883
3,0.9295060500280055,0.2543933532886324,0.17038440704345703
3,0.8171456198307785,0.5857392961616852,0.16766357421875
3,0.827307300743015,0.4679430479235728,0.16744184494018555
3,0.8866520514924205,0.5374414905487082,0.16945362091064453
3,0.9677410936503714,0.2721983131648765,0.21099853515625
3,0.9542921391769629,0.34873861948325524,0.1670398712158203
2,0.9320749683662032,0.32163409947380467,0.20958662033081055
3,0.9581931833017704,0.33690707057421737,0.17299866676330566
4,0.9925398157487685,0.1244126415880704,0.20839428901672363
3,0.9397835304780224,0.30443286990956275,0.2549445629119873
3,0.563903605841033,0.882460737136321,0.16682887077331543
3,0.5675246853611663,4.766194313141371,0.1675093173980713
4,0.9418170394498159,0.41042799817533365,0.21151399612426758
3,0.9915259046335856,0.11599300353230538,0.1706535816192627
3,0.7947091283514233,0.6174551576406171,0.1734614372253418
4,0.8906234565480993,0.45159308695958955,0.3729398250579834
4,0.9098791287994674,0.3616197434125828,0.27850770950317383
3,0.6702464712630315,0.8407137846170326,0.1692798137664795
4,0.7835411152597879,0.6135201593216476,0.254866361618042
3,0.40630935951690983,0.9092898577053025,0.21394085884094238
3,0.4309154255562869,0.8991858948142905,0.1664106845855713
3,0.9165231002877977,0.4939046648967135,0.17160391807556152
3,0.7111195086229516,0.6706145384838995,0.16980481147766113
3,0.6726108164058732,0.5936947803421199,0.1750173568725586
4,0.9263468487148337,0.4614447528017167,0.2702901363372803
4,0.7389089633247149,0.696207319624695,0.21973872184753418
4,0.714814456731369,0.6368232992901262,0.3114895820617676
3,0.3843456101123856,3.9371025511954527,0.17313027381896973
3,0.9608520835655057,0.31071501800158247,0.22422122955322266
3,0.31622441559610803,1.0273632199833032,0.21931862831115723
3,0.9915228183504134,0.1615987181107944,0.21839451789855957
3,0.9311947377496279,0.45317605528139004,0.1770768165588379
4,0.931698853768649,0.396068394501047,0.18011021614074707
3,0.5683225348812804,0.8535816051353838,0.1765758991241455
4,0.7684070455834318,0.6329856953073408,0.18010592460632324
3,0.883797804737063,0.5702076063542257,0.1776752471923828
2,0.3926476497037066,0.9946911573273215,0.17767667770385742
3,0.8431252511729678,0.5320478070579117,0.17371916770935059
4,0.9966232681568641,0.0865644110150616,0.25122928619384766
2,0.966039820511836,0.27892825621356937,0.21283578872680664
3,0.814715844453146,0.5962424838046766,0.1709134578704834
4,0.8239772265320389,0.5644256084053845,0.22703814506530762
3,0.8708792386388314,0.5895729542704263,0.17684340476989746
3,0.9418565661114005,0.393204974557497,0.17519092559814453
3,0.7936305754102501,0.6189216359869922,0.17394638061523438
3,0.9765575488993596,0.2072299339286551,0.29030704498291016
3,0.872658682782473,0.5333828793426282,0.1731710433959961
3,0.9096480073695019,0.4275970342882756,0.1827404499053955
4,0.9092363010363503,0.39778344178119474,0.17867445945739746
3,0.9702018480752772,0.24124594253440718,0.1778707504272461
2,0.3581356884053121,0.944393937771812,0.17368507385253906
2,0.961495903316546,0.2849905289012303,0.17681384086608887
3,0.9897030544855002,0.13967864978870576,0.17255759239196777
4,0.6819895989931524,0.5905939576407054,0.21236801147460938
3,0.8679311317408628,0.527364401582768,0.17219281196594238
4,0.8123420282434651,0.6173462750446355,0.2539193630218506
2,0.9751158719335965,0.30814859965574654,0.16874146461486816
4,0.7513929093708877,0.6856409588091871,0.34072375297546387
3,0.4350979989188327,0.9142168083626641,0.1907510757446289
3,0.7584506659771111,0.6593326184079954,0.18301606178283691
2,0.7960168680956039,0.6122061174246779,0.16976666450500488
3,0.834889195604721,0.6972617228816589,0.17049574851989746
2,0.9689388805775728,0.2394705621134951,0.1721515655517578
3,-0.07475451201238766,1.2244258636119925,0.16743206977844238
4,0.9195852601438127,0.4459747603863129,0.21278738975524902
2,0.6392118612912676,0.6648971245044203,0.16971921920776367
3,0.9036328848726137,0.39321252293132486,0.17153072357177734
3,0.9512844914528877,0.290234542572317,0.16857004165649414
3,0.7356061524022595,0.638477970575094,0.16803908348083496
3,0.9222036054471223,0.403867869709723,0.21349382400512695
4,0.9565737241493442,0.3368245088715424,0.21022582054138184
3,0.8264497658027214,0.577418518299478,0.2109060287475586
2,0.8128498081676946,0.5629986233997841,0.1708545684814453
3,0.13847289129309603,0.9471651740612684,0.16839027404785156
3,0.8847891248426762,0.47690641448197724,0.16967511177062988
2,0.6846163103014655,0.6379241131704364,0.17006683349609375
3,0.999844209504151,0.04289948400196563,0.17170333862304688
3,0.7006753366876708,0.7209884888287408,0.29541826248168945
3,0.8435402304341766,0.5595589576628728,0.2329118251800537
3,0.9499409094404929,0.3305521222692695,0.17876267433166504
2,0.9127233141344948,0.25369623244211775,0.2579987049102783
4,0.7064949075162108,0.6993149980142391,0.2551138401031494
4,0.9278104831059062,0.37381993141078573,0.17169594764709473
3,0.9180128826840931,0.3928485078701598,0.1802518367767334
3,0.9826772723635178,0.18710732326181198,0.18632936477661133
4,0.7911093929671958,0.7108374775795115,0.1663804054260254
3,0.9993078176614552,0.050137308906108825,0.17580604553222656
4,0.9423770947039256,0.38254968775311304,0.1773970127105713
4,0.9706121495993524,0.23788817750443164,0.22454571723937988
3,0.23308228189692334,1.3856506455035842,0.1762392520904541
3,0.38597403938018837,1.0690073653669607,0.1820056438446045
3,0.6911040704024279,0.6246549599675424,0.18114233016967773
4,0.3789055026816569,1.0128471795225227,0.17476820945739746
3,0.8486528201407243,0.5531773330332759,0.22597551345825195
3,0.850439140086514,0.5516594340329438,0.18167591094970703
3,0.9949094463935513,0.11634573102454733,0.22345352172851562
3,0.9494818132858619,0.32856694835652395,0.224592924118042
2,0.92632569640627,0.25354057894492926,0.18384790420532227
4,0.8989175084558827,0.42627792577538537,0.18428421020507812
3,0.8189199764913083,0.6079076094211947,0.18480157852172852
3,0.9043377401394876,0.47780914066557373,0.1878516674041748
2,0.9386718746414828,0.39085465205747655,0.17643094062805176
3,0.581992314342924,0.8059938033831681,0.22491884231567383
4,0.8549187226421978,0.4921606544760896,0.1829371452331543
3,0.9858593651343137,0.18169464732389135,0.1803267002105713
3,0.9694163480670036,0.4730973973809146,0.19169187545776367
3,0.8283694630355093,0.5349701187747102,0.18272161483764648
3,0.9697035206043888,0.2715959656904263,0.17564058303833008
3,0.8472233994166187,0.6270835705583546,0.17580747604370117
4,0.7253761561832403,0.7976764574366634,0.3937239646911621
3,0.6754754893940225,0.7621330863023292,0.2357313632965088
4,0.541713421935999,0.8447902052560001,0.3643200397491455
3,0.9870578358836887,0.18177743680573136,0.18210768699645996
4,0.8987301103094729,0.48585817713138824,0.28363895416259766
3,0.9588026595658099,0.2955553394312632,0.23320913314819336
4,0.9145021080517497,0.43312804912734915,0.18796491622924805
3,0.8366694227400342,0.6405700073309085,0.19278931617736816
3,0.9499383422433033,0.3734452443838401,0.22484087944030762
4,0.6505449450573779,0.7589860323136899,0.1908855438232422
3,0.8695431602236374,0.7384514066687335,0.19028162956237793
3,0.815468326567535,0.54554732592557,0.18820405006408691
3,0.863371561348302,0.5201485316700771,0.37253856658935547
2,0.9675587371724674,0.27679107096793726,0.1777188777923584
3,0.3569134704441159,0.8930741657006843,0.17442655563354492
3,0.9406455425513002,0.32135704785824043,0.16994285583496094
2,0.7845751724864976,0.6117417292679351,0.17707180976867676
4,0.9374149668688179,0.3418226040186414,0.25246644020080566
3,0.9892628164539683,0.16490756118623676,0.17952489852905273
4,0.772080976226201,0.6205313268084852,0.21184849739074707
3,0.4269135679212533,0.7964042385781035,0.17679882049560547
3,0.6344516260555693,0.8422072699496422,0.17563772201538086
4,0.8473627501766807,0.5529937799279409,0.230025053024292
3,0.05079284561405207,1.1008794057607663,0.18652033805847168
3,0.748562813445451,0.7288216569591037,0.1883232593536377
3,0.9363741613178354,0.39338184004798465,0.18763184547424316
3,0.6239958809177433,0.9172374657434761,0.21929240226745605
3,0.9686351072270615,0.29781543896428786,0.303952693939209
3,0.43209486505874956,0.8518288994995835,0.17532873153686523
3,0.9865966066705479,0.19857500445397985,0.17754411697387695
3,0.9787058305601566,0.15376204747905148,0.29546332359313965
3,-0.15531080139972755,2.075045094132306,0.17628169059753418
3,0.8085956124674931,0.636611936027481,0.17268896102905273
3,0.5208916027618521,0.8543542797192911,0.1687488555908203
3,0.9498818000110817,0.3823675575430263,0.20890235900878906
3,0.6630484927138734,0.741657841977548,0.20826458930969238
4,0.9495420173024074,0.3009945647433138,0.3830599784851074
3,0.3579149518618921,0.9593353630568204,0.17018985748291016
4,0.8050345352985436,0.5994451822250751,0.16811013221740723
4,0.916769061660921,0.46487839133043596,0.20920705795288086
3,0.8042988267853938,0.6106821891545964,0.1702742576599121
3,0.8221457217652609,0.5090062402071192,0.21170353889465332
4,0.8283777623606405,0.5949183298161246,0.318115234375
3,0.5174016247149728,0.8494863834718113,0.16673541069030762
2,0.8906696159318019,0.4763304804021561,0.16966009140014648
3,0.8105208799693641,0.5641841434957653,0.17256975173950195
3,0.9651692847261064,0.28550103635609064,0.16773343086242676
3,0.5809665403083815,0.9734933909807565,0.17983055114746094
4,0.9933524651599381,0.13640865501369748,0.2164769172668457
3,0.9823672489424151,0.19244629872913638,0.16836333274841309
3,0.9643654499807236,0.2891410511597388,0.169694185256958
3,0.9876179869591393,0.16050636298877996,0.17417168617248535
3,0.9924688249516155,0.12242994468502039,0.16814875602722168
3,0.7756420564061368,0.6247325424411108,0.2174372673034668
3,0.9297290042883514,0.42304343153138857,0.17261576652526855
3,0.8569541253039619,0.4427277511195451,0.1718158721923828
3,0.9738387489542158,0.23009575329745272,0.22182250022888184
3,0.9251221982465891,0.4471281489202728,0.16811490058898926
2,0.9950240844206136,0.09136508951064023,0.17345666885375977
3,0.9394276549984222,0.3306315012514506,0.1700727939605713
4,0.9555547430215695,0.33766187056525104,0.29575276374816895
2,0.8633250078310376,0.5359574096077894,0.2898690700531006
3,0.8682628236144486,0.5484190632313102,0.18956327438354492
3,0.836318807019793,0.6516130617791254,0.16981863975524902
3,0.5330251369246916,0.9648543935331562,0.17111682891845703
2,0.9705747563038382,0.2577284448570284,0.17286014556884766
3,0.8772425029221294,0.5817636835615444,0.17050528526306152
3,0.9367068714011288,0.37204846272370184,0.17423582077026367
3,0.9297658647445297,0.37100304652239574,0.21494722366333008
3,0.9926023972247368,0.11469309049326709,0.174238920211792
3,0.9836878144254797,0.23364176844434317,0.17400193214416504
4,0.975024911091327,0.2625868794434659,0.21912431716918945
3,0.6601187445759586,0.7787512483527932,0.17463374137878418
3,0.5960530142318642,0.8673678058640377,0.1709120273590088
4,0.9798162168193688,0.21682455687799096,0.2536325454711914
4,0.6304926854364353,0.8059474594740764,0.29213619232177734
3,0.9157795030077001,0.4820141287191496,0.1667470932006836
4,0.9683210561547188,0.2833601290180891,0.16803574562072754
3,0.9804852101962176,0.22454687520567462,0.17044973373413086
2,0.7220194913634418,0.27909994709414654,0.1681363582611084
3,0.25894173327614606,0.9144296983895862,0.20915794372558594
3,0.8499840690823423,0.6387813727794476,0.20925021171569824
3,0.9737018277372771,0.23189950469108045,0.1893625259399414
3,0.5347261162432593,0.8508578464783552,0.20948219299316406
3,0.9314421223620123,0.3587482841626933,0.1701359748840332
3,0.9672669433865678,0.26902088360617843,0.16665005683898926
3,0.8802296191593948,0.4364571717544226,0.1679978370666504
3,0.9972726295867317,0.07332651594864437,0.3313448429107666
3,0.9219099788639642,0.42779407245859297,0.16617107391357422
3,0.8571397913777108,0.5985938512940641,0.16545867919921875
3,0.8875046781014044,0.5360968624605359,0.16806697845458984
4,0.8778041043769861,0.48683891035176297,0.17043304443359375
3,0.9251110433564619,0.4445097509348944,0.33100390434265137
3,0.6486024348739143,0.7611666988100049,0.17059063911437988
3,0.49485592688156255,1.0059284612044896,0.17020797729492188
3,0.9042429518811341,0.45842859477096637,0.21644949913024902
3,0.8934932990836801,0.5180753672484865,0.1758558750152588
3,0.8310206326250992,0.5225869982185897,0.17191314697265625
3,0.9394053643664965,0.34917808510364573,0.1687021255493164
2,0.9788108370389856,0.2426498888852904,0.2123548984527588
4,0.9368890646123059,0.3881431634468684,0.2098994255065918
3,0.8311850918906052,0.5218449171164129,0.169266939163208
4,0.9661980087419033,0.24643463981530314,0.2690591812133789
3,0.8765439539155738,0.4891346671227502,0.17153596878051758
2,0.9248810217401822,0.41987030608897924,0.2550625801086426
4,0.7898638911754918,0.7138026691969857,0.2457878589630127
3,0.9561354939695457,0.3429187010773988,0.18076229095458984
3,0.22212376961424,2.5041243978343104,0.25629234313964844
3,0.9562358900690388,0.3266033058593134,0.17598557472229004
3,0.9320715777523815,0.35896500774632795,0.17862224578857422
3,0.9475048882046483,0.3396702016341783,0.2687101364135742
4,0.970858235142231,0.2813973410853566,0.29689908027648926
2,0.979743102246073,0.2021345239915628,0.2126908302307129
4,0.8453279093586814,0.617985322950668,0.2121729850769043
3,0.9479849414776167,0.2926915710275688,0.16650819778442383
2,0.9393573854683821,0.4301783959563725,0.16823768615722656
3,0.9504072903336378,0.2613448232242841,0.16811156272888184
3,0.702608060108736,0.5989278276774486,0.1691300868988037
2,0.9350056972404238,0.25338521314327694,0.46993279457092285
4,0.8665239879308966,0.5318023931822113,0.3722696304321289
3,0.36859228514118575,0.8867398741856152,0.16723895072937012
3,0.9640134462577836,0.3230475538792491,0.21426033973693848
3,0.9764817634041989,0.2191090556467875,0.17279767990112305
4,0.5712352766856986,0.7973780716495107,0.21265053749084473
3,0.5867037015158718,0.8701787541255542,0.17044639587402344
4,0.8240115776558384,0.6082209374214914,0.17350411415100098
4,0.9715478532184698,0.2396982909016593,0.21555089950561523
4,0.9918720410060936,0.14826703007263517,0.29382920265197754
4,0.7078982506227012,0.709311719675036,0.22826457023620605
3,0.5460709931192443,0.8681326328211179,0.21169185638427734
3,0.9158969339262901,0.27379137267372267,0.211181640625
3,0.9827164770383496,0.1744048048911416,0.1653451919555664
3,0.9747692328665016,0.22773162887296935,0.1686413288116455
3,0.5015917424121399,1.0341858687386951,0.16964983940124512
4,0.9652795470049756,0.2889718288647411,0.2926900386810303
2,0.18321811249693198,0.9769289910128088,0.2107532024383545
3,0.9507889749356038,0.30803917819933874,0.16707372665405273
2,0.8528889429045681,0.6013219176677527,0.16535258293151855
3,-0.2994339709781669,2.5186046304059344,0.16910409927368164
4,0.9882059914816107,0.1795968678218807,0.21312499046325684
3,-0.04776678907124607,1.2751687028232586,0.17070984840393066
3,0.9918708024513878,0.13026164449361702,0.1686546802520752
3,0.9420275639832552,0.3822471137066135,0.1701200008392334
3,0.4978073679119675,0.8103427597263894,0.16698336601257324
2,0.8953620298548063,0.4658785790758228,0.1665024757385254
4,0.9484904480336901,0.4054883813349701,0.24679231643676758
4,0.9872797370943887,0.16012183738683497,0.16503167152404785
3,0.8979770854608307,0.3990526025992263,0.1675887107849121
3,0.9757310635539871,0.24391390464091134,0.16589045524597168
4,0.9226336734746168,0.3728699304630875,0.36746692657470703
3,0.8718147099238728,0.48128771963028605,0.17859339714050293
3,0.4214470986422401,0.9955617222628752,0.19617390632629395
4,0.8259856319838672,0.5787290872935602,0.3452446460723877
3,0.9694462564954015,0.2986252491518891,0.1798863410949707
2,0.9718577866929519,0.22496571252086317,0.17086315155029297
4,0.895731779911027,0.44443715003335477,0.21584558486938477
4,0.9261796740658665,0.4161708221497285,0.257781982421875
3,0.9599443074100817,0.2793661412175673,0.21293330192565918
3,0.671180980289482,0.8283471389810327,0.17393708229064941
4,0.8946761069331578,0.38993882640851485,0.1692807674407959
3,0.5695071057156722,0.9642968832502922,0.1732492446899414
3,0.8593563788031221,0.5301228910623461,0.17795133590698242
3,0.9577910981575735,0.39778123675767985,0.17960834503173828
3,0.8887357652296453,0.5617225612435707,0.17151618003845215
4,0.908074146068532,0.4284456937423119,0.26172590255737305
4,0.8006139175175315,0.5939631674947664,0.3356471061706543
3,0.8475246489417956,0.49636981890229187,0.2083148956298828
2,0.9714710925706652,0.23744781531669412,0.1686711311340332
3,0.8068542810789842,0.6966026494048602,0.17397761344909668
2,0.846687142275634,0.604861586167579,0.17266201972961426
3,0.7318271796057865,0.8201267257689121,0.21525120735168457
2,0.830301954093727,0.42352260615915505,0.2992880344390869
4,0.8975391223637212,0.4658332332330711,0.34763264656066895
2,0.9219733067235157,0.4267290052625955,0.22002005577087402
3,0.32739394699413354,5.83419713222554,0.1876370906829834
3,0.6744316291151907,0.6973706659443704,0.2110884189605713
3,-0.013505054455552437,1.1391523776245767,0.1737067699432373
3,0.9887489754223686,0.16476400090293353,0.28865599632263184
3,0.9140273861961897,0.3941625278043611,0.1708507537841797
3,0.7189392921950909,0.8213488797294991,0.25461483001708984
3,0.4353262231206299,1.1597026861584951,0.16818594932556152
4,0.9470178062786845,0.32961104091487986,0.29671597480773926
3,0.9805444551966577,0.2094553000493392,0.21246552467346191
3,0.9328831689727999,0.3997620074226639,0.17250323295593262
4,0.8789719712258401,0.4819160586091362,0.17143988609313965
4,0.9453926518987502,0.35228182866036156,0.21321940422058105
3,0.41943541499788206,1.00083539747593,0.1688401699066162
3,0.9192343937177646,0.44712213533620376,0.1680614948272705
3,0.9153654566136361,0.4156871182117068,0.21126341819763184
3,0.9770711490837201,0.2064716211589993,0.16856813430786133
4,0.7513550626437813,0.6443946026342712,0.29570555686950684
3,0.9160383273837724,0.4845880504060015,0.16856122016906738
3,0.6442690437739595,0.6496984116037394,0.16676783561706543
3,0.8754410820719449,0.47167718813597037,0.16933894157409668
3,0.9619622900073328,0.24871491960272862,0.20907258987426758
3,0.9512428437410195,0.329895382123503,0.1703495979309082
3,0.9193629379563019,0.3218666328451481,0.16919422149658203
3,0.9482640029201033,0.4384381122983419,0.19273114204406738
3,0.9860427905916659,0.18196036725070136,0.21082425117492676
3,0.7085928747011585,0.731718830171445,0.1677696704864502
3,0.865312705084447,0.4965448411958948,0.21447062492370605
3,0.5395692764579958,0.8784610275455244,0.16725468635559082
3,0.8589488861236807,0.4640973119962882,0.16902756690979004
2,0.9982356457727077,0.05955902141362796,0.20896577835083008
4,0.9604424177878169,0.3155539419555232,0.20803260803222656
4,0.6783861068947872,0.739347253360203,0.16861510276794434
3,0.8171005254972568,0.644262865610309,0.20850443840026855
3,0.9154696906180034,0.4118172154595247,0.16768383979797363
4,0.7713525684206997,0.6130485855667671,0.3350656032562256
3,0.8047608759910739,0.4987384263251944,0.18161725997924805
3,0.15195547011985616,0.8291188829645726,0.17719197273254395
2,0.970798215343311,0.22871605893335992,0.23539352416992188
3,0.9421366107228055,0.3921278049111658,0.1762218475341797
2,0.9738588920895141,0.23710467581498362,0.22024798393249512
3,0.7216053479593438,0.8299692651781239,0.22023797035217285
2,0.9606070308562136,0.2793441883785058,0.30835390090942383
3,0.9639917100374608,0.2454175375000205,0.20066261291503906
3,0.831841201996428,0.5718944168271931,0.2169194221496582
2,0.9903929181278291,0.1628611549942998,0.17389869689941406
3,0.9328133181715743,0.3785233027150364,0.2636392116546631
2,0.9590618559195395,0.2815788896298941,0.3110818862915039
3,0.9088800132623525,0.4483368584378895,0.17577815055847168
3,0.9838035657013888,0.1995227275545546,0.1741030216217041
4,0.8937368446053615,0.44520951982399987,0.21660399436950684
3,0.9874698259080882,0.16518603034942725,0.17238855361938477
3,0.9379974528670807,0.37107753532130183,0.17506909370422363
3,-0.10379110458330226,2.088420737658988,0.17221546173095703
4,0.9243945865202778,0.379743148423963,0.2590188980102539
3,0.7322889195475338,0.7334700434542828,0.17800641059875488
3,0.8752474060583443,0.4083142809535076,0.22425079345703125
3,0.9867486743812273,0.20610008985856498,0.17601370811462402
3,0.9091081461504168,0.46055988145938237,0.174271821975708
3,0.9503826962470037,0.2978851509314094,0.18419218063354492
3,0.9201513792333657,0.553023430244605,0.33983755111694336
3,0.5945406698861093,0.8350062076231192,0.17464566230773926
3,0.9200257807089655,0.4005860027852984,0.22225475311279297
3,0.8801388584900504,0.5051936608293399,0.28923559188842773
4,0.8147714037188201,0.5592013002732971,0.21395230293273926
3,0.7516946399072103,0.6641101479948908,0.17382407188415527
3,0.9051852881959886,0.5172848521103248,0.19241929054260254
3,0.9130197142558041,0.3769748632524142,0.17174291610717773
3,0.5989014464072026,0.9446688399358658,0.1707439422607422
2,0.011826607281853816,0.9650311989772323,0.21234655380249023
3,0.65406980386604,0.747301221517777,0.17066168785095215
4,0.6919877403594406,0.8507888764018976,0.2566230297088623
3,0.3961708329769502,1.0312783950702142,0.1729586124420166
3,0.6317590304614789,2.760566985093369,0.1747298240661621
3,0.7845877039064479,0.7811189077087374,0.17021703720092773
3,0.9472370282014787,0.3555897999108256,0.25667905807495117
3,0.9708889252319026,0.22975850702846498,0.16995882987976074
3,0.8814528188372249,0.49667768490833364,0.1699965000152588
4,0.9809535346449146,0.20993821336835497,0.29908204078674316
3,0.799419605226287,0.7430619472511726,0.16916108131408691
3,0.9453265359911216,0.34864168085010816,0.17053651809692383
3,0.4680310640069042,0.5991738880815202,0.20874786376953125
2,0.42773197765413795,0.6163966286029967,0.17073988914489746
3,0.2834613554706322,1.1424672178481152,0.21305155754089355
3,0.8711605608736173,0.49033762057321917,0.17029452323913574
3,0.8829642331655522,0.5128578666377422,0.1690840721130371
3,0.970651778069156,0.23936148064608942,0.16975665092468262
3,0.9227304173279447,0.44331729856187985,0.16824030876159668
3,0.5713358393011596,0.8353617368586612,0.21193933486938477
3,0.7255350026464497,0.7062079789048759,0.17856192588806152
3,0.9835753535341233,0.19257466565212772,0.16542863845825195
3,0.18402652917505058,1.0626531863929105,0.2481536865234375
4,0.8740433898513083,0.4624990198208445,0.16605329513549805
3,0.8817632059822342,0.502312030935022,0.17267918586730957
4,0.7682180538162124,0.6855281609929231,0.21976733207702637
3,0.4992548215756439,0.9989792432252407,0.28977155685424805
3,0.8979193106103239,0.4663966166009183,0.17199420928955078
3,0.9871478734131254,0.18331998080434264,0.17372608184814453
3,0.5901590447871871,0.8244838177072439,0.21137356758117676
3,0.8289686974042512,0.5857918268457308,0.17745327949523926
2,0.9650326477778017,0.26165301099646854,0.21640324592590332
3,0.9718616789501252,0.2727440090041026,0.16962623596191406
3,0.9570457299942268,0.3263783830609584,0.1731412410736084
4,0.861639705923108,0.4764432153860504,0.3100306987762451
4,0.9182355245862728,0.45195567076314186,0.2264575958251953
3,0.913719742738928,0.4281945490516583,0.1687319278717041
4,0.9743319278645681,0.22327907968129382,0.2615790367126465
3,0.9705220770523219,0.36013890119844455,0.19749736785888672
2,0.966812869996969,0.3573029378227612,0.2522876262664795
3,0.7120118053520621,0.7088517144202566,0.26015448570251465
3,0.7013228766400298,0.7807038814040056,0.2462172508239746
3,0.6820055752323552,0.7239141128364741,0.24053192138671875
2,0.892029821321792,0.4871679894535469,0.18096017837524414
3,0.9429728207331648,0.32984441873971243,0.1864304542541504
4,0.919170535565427,0.38235210469218067,0.2291243076324463
3,0.7165051561185808,0.6947397824588909,0.18700027465820312
3,0.8836573380172855,0.4748387281645486,0.1922764778137207
2,0.9007141026569753,0.4673765283625787,0.1869983673095703
3,0.45182554327407787,0.8565610027392042,0.18129920959472656
3,0.8603244366759716,0.5760782733907477,0.18009209632873535
3,0.8162740223989235,0.6745388245438101,0.18644142150878906
3,-0.19124114941854567,1.3496743109210492,0.18368172645568848
4,0.8506435282463429,0.5896194826800808,0.27171802520751953
3,0.9636716917998551,0.30785277332803695,0.21473002433776855
2,-0.20949270988199453,1.2007258535325094,0.1884162425994873
4,0.6440519161093803,0.764322091275457,0.3894155025482178
3,0.853351148100798,0.5397729268468862,0.18938136100769043
2,0.969289933515046,0.3897972373166677,0.19097113609313965
4,0.3667958784835005,0.7609671039641173,0.23126888275146484
3,0.7173660022370513,0.7838847895454499,0.24031591415405273
3,0.9953875891982604,0.09945121368577363,0.19726967811584473
4,0.9160220669972063,0.3977881373905251,0.2837789058685303
4,0.8933360685829212,0.42769457816215417,0.18628334999084473
4,0.9033163271558542,0.49630331329870264,0.2753329277038574
4,0.8623532321065324,0.4884127789789269,0.33101367950439453
3,0.4932618664115764,1.1342472172820646,0.18284869194030762
3,0.9124691005643438,0.4385720203319766,0.19000005722045898
3,0.9019672411381913,0.4095008982709217,0.2578854560852051
4,0.3790626245042491,0.9910063561734629,0.18827533721923828
3,0.8260427186398335,0.6920697944289488,0.18520164489746094
3,0.7584673529851566,0.733157029471175,0.18558597564697266
4,0.6625434644649304,0.6808507595140413,0.33551812171936035
4,0.867620605276979,0.4931087431631784,0.2957034111022949
3,0.9439924475206883,0.2925897190326544,0.1867818832397461
3,-0.7978979558655057,2.2987613263340854,0.2388145923614502
3,0.9090556575979651,0.47077885592538127,0.1821587085723877
3,0.6792911189624655,0.6948019495166544,0.1884002685546875
3,0.9092353789860571,0.5944439591701355,0.2689335346221924
4,0.8794356191651206,0.5278203225667932,0.23038125038146973
3,0.7929271526933372,0.7246899000607453,0.18535184860229492
3,0.7338623510599662,0.702558635482609,0.18958568572998047
3,0.5656994818251502,10.055738687995495,0.18567657470703125
3,0.747262479797548,0.7009856384628623,0.19292426109313965
3,0.9453068735626554,0.35231022741398643,0.18886518478393555
4,0.6472115489932173,0.6875765710278982,0.24031972885131836
4,0.9004940304764724,0.42647026786039444,0.29851365089416504
3,0.48836677551364677,0.9080817752525704,0.33777809143066406
3,0.6495232656100463,0.6623218340823108,0.17312073707580566
3,0.6984932846011641,0.8574374673256036,0.16834092140197754
3,0.7885314812546207,0.6786467333535889,0.16811203956604004
3,0.5220798388066149,1.2183541738162285,0.17017650604248047
3,0.9975557321069718,0.06600113738853107,0.17244482040405273
3,0.9817036391233352,0.19963411201030923,0.20970892906188965
4,0.7592543559981163,0.7728328172863604,0.4256467819213867
3,0.9655181558817431,0.3161485541408258,0.22440528869628906
3,0.7465800360775694,0.5213703358518188,0.1825253963470459
4,0.9718219696115258,0.25527967472546736,0.29785585403442383
3,0.6176802703066894,0.797169022165729,0.16734075546264648
4,0.7138842347693006,0.7011090036228106,0.21449995040893555
4,0.8990747795642979,0.4343110585296656,0.3471219539642334
4,0.900149992428822,0.49863789529165803,0.1652822494506836
3,0.9736682412344616,0.24126306829932476,0.21364903450012207
3,0.9060364899901946,0.4323914261407434,0.16796207427978516
2,0.9633444278624023,0.2634954545504525,0.37770557403564453
3,0.5026309907370111,0.8935774694086723,0.24746131896972656
2,0.23557654450584112,0.9456268682896134,0.16542530059814453
3,0.4348387916907851,5.706284590215267,0.16680479049682617
3,0.6996898058636292,0.8137881366824145,0.20633602142333984
2,0.964023024590951,0.378338947080347,0.2142806053161621
3,0.9735194346809227,0.24217259109071362,0.17209649085998535
4,0.9676723465143398,0.23005982249603962,0.1722722053527832
4,0.9558988103701481,0.2938247880637453,0.17182469367980957
3,0.938890161081218,0.3613152041282064,0.28001928329467773
3,0.471001501358828,0.9714957744253586,0.17441606521606445
3,0.572065007427777,0.7262317230351106,0.16594791412353516
3,0.8485530966996212,0.585852988691215,0.1683509349822998
4,0.9738057154866326,0.2256188396451008,0.1657886505126953
3,0.9420096102526402,0.38682099329165726,0.16435933113098145
4,0.9449775893834128,0.3648547766088051,0.16398000717163086
3,0.3623588992232771,0.9143056791892215,0.16427826881408691
4,0.48436756141017856,0.8766725572302715,0.1636970043182373
3,0.927699219590972,0.358730910183731,0.16796541213989258
3,0.9657770002413394,0.217242898564547,0.20814132690429688
4,0.955130336655488,0.33790365766220304,0.20510506629943848
4,0.9222313767325353,0.4441135094232953,0.28783655166625977
4,0.8831693220147947,0.48155118383993245,0.16417455673217773
3,0.571227370161142,0.8673219161797626,0.20649337768554688
4,0.6686685846046233,0.573379549726168,0.16735601425170898
3,0.9864062031645912,0.1880883874858267,0.21098542213439941
2,0.5800819643510493,0.6255898704945358,0.16665220260620117
3,0.9260267100199865,0.40675043491926716,0.16822528839111328
2,0.9383668080609971,0.30172398569606845,0.20547699928283691
3,0.8926890459988048,0.5303490307509597,0.16356754302978516
3,0.694498281064576,0.8215130969000332,0.16281819343566895
4,0.8343960253728508,0.5491428433238413,0.16864752769470215
4,0.9266145801383053,0.3759435538094894,0.2517566680908203
3,0.9718725898533755,0.29117222637183704,0.16997456550598145
3,0.4716754154097077,0.8773537978563489,0.2078688144683838
4,0.9233289316466525,0.37162755383495094,0.16634559631347656
3,0.7758640016447456,0.6985294225531523,0.1731400489807129
4,0.892524604699748,0.5210933467750154,0.2974555492401123
3,0.6965850215520095,0.7632990744280317,0.170684814453125
3,0.5644340752906718,0.8910789297875975,0.17888617515563965
3,0.9847845433915242,0.1720517770057469,0.27814292907714844
4,0.8642482588434784,0.4443409581833483,0.21721363067626953
3,0.9062953220941115,0.4137096139352793,0.17043709754943848
3,0.9563999908868299,0.3189671172075091,0.16749882698059082
3,0.7289824165284544,0.6323796312226253,0.17065167427062988
4,0.971437015062413,0.25451916447797074,0.2103252410888672
3,0.8714839610024268,0.46010238050445584,0.17093205451965332
3,0.924217149781702,0.38354201377506014,0.21251511573791504
3,0.7954647036997736,0.5245436626731699,0.1674811840057373
4,0.7740834127103724,0.6941929000057891,0.21066045761108398
3,0.8551533144191901,0.48306636228239197,0.16634178161621094
2,0.6641799989922043,0.8321697190017041,0.16915202140808105
2,0.9566205168235318,0.20391398749635262,0.16994094848632812
4,0.8747859344872976,0.4806550413499226,0.33251214027404785
4,0.6230119478344088,0.707405621372813,0.256040096282959
3,0.42964254709284727,0.9166098608568412,0.1657397747039795
4,0.9005845133578055,0.5369793766543093,0.25443172454833984
3,0.4645518109689059,0.8755764077573152,0.16757726669311523
3,0.9735529725049384,0.19885582721476053,0.16757607460021973
4,0.7660410411984321,0.6869233054577327,0.2962055206298828
4,0.7639377171602083,0.5229619678650391,0.21075057983398438
3,0.5607339802616497,2.1702455811043464,0.3299295902252197
3,0.8245482845172348,0.5678822225655684,0.16612672805786133
3,0.819626459862512,0.6482935729483528,0.20637822151184082
4,0.9797618472556536,0.21475876261694157,0.2919003963470459
4,0.9959340281456855,0.09887995624430694,0.2061936855316162
4,0.8222991015869718,0.5059894789021776,0.4441099166870117
2,0.9965040081266899,0.08980302109049804,0.16348767280578613
3,0.887356595750708,0.48196305030499087,0.16530203819274902
3,0.8547823716874227,0.4304961481629944,0.16911649703979492
2,0.9805382285465911,0.21098198803424761,0.1666088104248047
3,0.9575719889518898,0.28412880168612686,0.24744677543640137
3,0.9249538227953626,0.3914240103600391,0.20502352714538574
4,0.34272134794294207,0.8286192875062223,0.21584582328796387
2,0.9424206568665655,0.39961445625741826,0.2068026065826416
3,0.896243472257385,0.41525762797960936,0.16634488105773926
3,0.9659355275686583,0.258279917445968,0.16398859024047852
3,0.8729851491866341,0.4154239077894406,0.1639704704284668
2,0.9930661220352315,0.13419675420688423,0.1638939380645752
3,0.981686074648817,0.19281114026001386,0.1659693717956543
2,0.3920899496200385,0.833667306009262,0.16370415687561035
4,0.8054863116126211,0.6064495940371583,0.2910573482513428
3,0.7503330919600494,0.6179874790898813,0.16597843170166016
3,0.8267651643756969,0.582665686123428,0.16612768173217773
3,0.7455459660555106,0.7922593590176672,0.1658790111541748
3,0.9806257188428384,0.2239801111277037,0.1658327579498291
3,0.7809014223454035,0.6106648473325514,0.1642906665802002
2,0.8335173166800461,0.5930641062167332,0.16401195526123047
3,0.9971804354502914,0.08043666078039795,0.20439624786376953
4,0.948714233801797,0.3343821945355067,0.20311665534973145
4,0.8165227275242554,0.6828374714565021,0.2065296173095703
3,0.9420462738339477,0.3588777873420531,0.2512693405151367
3,0.9013768319622563,0.43833221517181364,0.20334863662719727
3,0.9057356837016445,0.4115019130779607,0.21174025535583496
3,0.43495865957932167,0.9214053608708666,0.16689395904541016
3,0.8910475784410062,0.4561828101650555,0.28955554962158203
3,0.990426463284407,0.14949498858959787,0.191605806350708
3,0.784336146523832,0.6066807215211177,0.21090149879455566
3,0.4595883894657362,1.1668447734503302,0.16958856582641602
4,0.9945210292232897,0.10218743617590083,0.25546765327453613
3,0.9593132620137039,0.2812240145675348,0.16761994361877441
4,0.9529266309791337,0.27861570331220187,0.251953125
3,0.8918839165756653,0.5067602179287506,0.16901206970214844
4,0.7845617765128441,0.573637498014272,0.21053290367126465
3,0.9769023026093239,0.2611300099801119,0.1705014705657959
4,0.8626510803897627,0.6190074352169577,0.21642470359802246
3,0.7615065075673491,0.8833081156922907,0.1693286895751953
3,0.5469322814035578,0.8440415951229359,0.17467284202575684
3,0.9400641030319555,0.37133078634040345,0.16682147979736328
4,0.8452515307032569,0.5750096276320629,0.2539205551147461
2,0.9211057310115269,0.48668812085081303,0.2176506519317627
3,0.9678040896364603,0.2798529835307602,0.17042160034179688
4,0.6033369159786109,0.7337471673941286,0.1645212173461914
3,0.9196625263075274,0.40432564201343807,0.17515039443969727
3,0.9661616228464007,0.2936777018700754,0.16494226455688477
3,0.9819786421602094,0.17683011091862993,0.16735577583312988
3,0.9760004877149356,0.2264245100558857,0.16753578186035156
3,0.9919849678784813,0.1444805928582411,0.16852927207946777
3,0.9125051739468407,0.5249562380319347,0.17383170127868652
2,0.9712403188174225,0.226325255387226,0.18663668632507324
3,0.8629995223835396,0.524344593686756,0.16711664199829102
3,0.6919694817586878,0.7498193067513109,0.20526695251464844
3,0.9716486871311543,0.24169119685850088,0.16440963745117188
4,0.836558152860549,0.46086402789235315,0.2028486728668213
3,0.8612437337650027,0.4899503505095794,0.604508638381958
4,0.9181927003850319,0.46541784808664666,0.16677045822143555
3,0.7912576441064195,0.46461792243722777,0.1636805534362793
3,0.9416336926226706,0.383352816494579,0.1643509864807129
3,0.8910611876509964,0.445283097308974,0.1645064353942871
3,0.9857409470737013,0.16927158524502628,0.163832426071167
3,0.7387716069184349,0.8103879670365631,0.16422820091247559
3,0.3293151469933486,1.0576767669774962,0.1641092300415039
4,0.34972009926135567,0.842784143622337,0.1632528305053711
3,0.929945627313621,0.5521761116990267,0.163191556930542
2,0.954472860710452,0.3262232397175597,0.16299867630004883
4,0.9802329347894897,0.23146735792908424,0.2082996368408203
4,0.9872902894680555,0.16662444732513543,0.16465187072753906
4,0.9348384223414801,0.3916521032158249,0.2879822254180908
3,0.6816757739658471,0.5950450128439627,0.1641404628753662
3,0.801835581655204,0.5809395013260029,0.16375303268432617
3,0.9424137677209604,0.3467571619075867,0.2033851146697998
3,0.888952888761488,0.547261623310937,0.3527553081512451
3,0.9604984971942077,0.2793991957833099,0.16372966766357422
3,0.6009829464457029,0.7513824694677242,0.24510622024536133
1,0.3071229674874602,0.9609102652990941,0.16249918937683105
3,0.07957746980990116,1.1150552560020146,0.16277313232421875
4,0.748923725097411,0.6439506212391436,0.4042973518371582
3,0.7208330966694498,0.8317425014102765,0.1621239185333252
3,0.9873430823911871,0.14835610354579115,0.2020554542541504
2,0.9000572179175039,0.4945003252503265,0.16164350509643555
3,0.9710605770178194,0.24163871534184478,0.16789603233337402
3,0.920322094619419,0.40014396929116025,0.16195440292358398
3,0.9389945259666137,0.3523770637739149,0.16820597648620605
4,0.9908637509557092,0.16174373915348786,0.442533016204834
3,0.9467082237251778,0.38347542026774595,0.2122185230255127
3,0.80871065434433,0.547236259707044,0.17325401306152344
3,0.9708015927801271,0.2483122240571485,0.1748192310333252
3,0.8214681825540622,0.6688233486665811,0.34111714363098145
3,0.5126748498419894,1.0326483640616648,0.17223167419433594
2,0.9098712494190357,0.5189758121366572,0.19219446182250977
3,0.9410140028379314,0.3243501420794519,0.16806864738464355
3,-0.06562039597802803,1.1218092531389796,0.16493558883666992
3,0.911258905984231,0.34187875246944327,0.16573190689086914
3,0.5764694728488255,0.949729760819867,0.1764214038848877
4,0.9658080312031854,0.2828353065224339,0.17044520378112793
3,0.654083833188588,0.8213426049647841,0.16967225074768066
4,0.8500932212407436,0.5075701742781009,0.28591370582580566
3,0.8537406942234076,0.5411761922397216,0.21080470085144043
4,0.9148295608779897,0.36134234198347126,0.29578351974487305
3,0.8272638423088117,0.5370205296227099,0.17145323753356934
3,0.8923867613792268,0.4709244494821724,0.20859169960021973
3,0.8520126512991842,0.5567033320693172,0.16499614715576172
3,0.9632762256659851,0.2883898779721921,0.2029573917388916
4,0.8771133523535856,0.48001357500457026,0.2058703899383545
4,0.9952640633398574,0.10897554666529156,0.24797725677490234
3,0.9885192279545233,0.16390378106320455,0.1704568862915039
2,0.8209613620851421,0.6376117334546582,0.20976567268371582
4,0.919184474915668,0.36023581590917547,0.24988222122192383
3,0.593933832945989,0.9933933432371479,0.16306352615356445
2,0.4220734532496083,0.9640559189606064,0.16254425048828125
3,0.9284580946547324,0.35106014708228006,0.16341400146484375
3,0.9854602645207495,0.16933472217770507,0.3202040195465088
3,0.9548106001245017,0.3613703375334973,0.2583127021789551
4,0.9136107997159116,0.38770833939320165,0.36958885192871094
3,0.9376123401279265,0.37489768004631424,0.24560880661010742
4,0.8868809266357087,0.4496440551943073,0.2539355754852295
3,0.8701523290947937,0.5200821994723265,0.17362523078918457
4,0.7603273983190797,0.6834219380293604,0.17061281204223633
4,0.9230249223526927,0.37825566549899386,0.1766211986541748
4,0.771225834217974,0.6103440622796582,0.17535710334777832
3,0.8402248585623429,0.6039112852477092,0.18181157112121582
3,0.9001725249695403,0.4922213082390911,0.26253199577331543
3,0.7448694614644704,0.7047067792881684,0.17635536193847656
4,0.7894250757998515,0.6219893682957763,0.26101183891296387
4,0.7041311132088414,0.5535449870857094,0.3915739059448242
3,0.8839737459145476,0.36418541846997043,0.21007728576660156
4,0.8568063621226047,0.529681802662589,0.16491937637329102
4,0.9044042527440688,0.3888271096927663,0.24419498443603516
3,0.9943683381066079,0.09565456056095226,0.16426753997802734
4,0.776878131496873,0.6457964373053938,0.20584559440612793
3,0.9608823547541462,0.30840338960374275,0.1633617877960205
3,0.8174734056103049,0.6156877551534963,0.166731595993042
4,0.9506104413581214,0.38190669179510917,0.2836339473724365


==> data/Stock_Exxon_Prediction_Horizon_3.csv <==
rank_vals,rho_vals,err_vals,time_vals
3,0.8967033802257744,0.5408241654644839,0.22517132759094238
3,0.6126933803388899,0.9101552113842923,0.21910738945007324
4,0.9644263183104224,0.31862112234531254,0.21989798545837402
3,0.8793629046512238,0.5773943464628503,0.22077035903930664
4,0.7813145841427055,0.6541119724491244,0.17366600036621094
3,0.7136088653894308,0.7123063588059668,0.17006349563598633
2,-0.32004397963317244,1.06474875772226,0.17050647735595703
3,0.7703078995659844,0.7524026115616593,0.1707017421722412
3,0.07511185370694393,0.9343154701796361,0.17311763763427734
4,0.7980617092622797,0.6087532647231478,0.22659850120544434
3,0.8814668355490959,0.42940128919859455,0.2158222198486328
4,0.7104135458823062,0.6628999097240535,0.22449231147766113
4,0.5511173994564018,0.9251153208275735,0.2284564971923828
3,0.6293623502979748,0.9792083325510147,0.21663737297058105
3,0.8811721584486188,0.5401200984428864,0.17269039154052734
3,0.9222848748466446,0.3808911598565341,0.21283841133117676
3,0.10333380762561846,1.1042887610740495,0.17093753814697266
3,0.9080663373031683,0.37445741624417556,0.2166450023651123
2,0.9455814207169027,0.432374894623504,0.17229819297790527
3,0.6481893313084367,0.8093795957156718,0.17603754997253418
3,0.7050966346723079,0.6287514322525648,0.1696760654449463
3,0.8838511349079352,0.47739965801168743,0.17444086074829102
4,0.5731571479149322,0.8479102647010046,0.21147584915161133
3,0.5860507689858345,0.7719483203967369,0.16868376731872559
3,0.6273643516202759,0.8195433709098566,0.21001219749450684
3,0.9564139314985711,0.25773336091577737,0.1710519790649414
4,0.8442887471409667,0.47159751933389693,0.2546241283416748
3,0.7461817427580519,0.718260463581998,0.16849541664123535
4,0.6783743578202803,0.6810361079401235,0.2105395793914795
3,0.9593073312265101,0.3224745894376301,0.1702713966369629
3,0.7994648936358989,0.7772933806092931,0.2954599857330322
3,0.9120672891605095,0.4329052401990501,0.17048311233520508
3,0.8889354198154137,0.43845475020113567,0.21099853515625
3,0.6107328924263472,0.853620466345956,0.1674644947052002
2,0.11863278919380002,1.391836284539896,0.16950011253356934
3,0.9936811420369759,0.13401596609362157,0.16853094100952148
3,0.7373786127941467,0.6712908688840685,0.21060967445373535
3,0.9601069259065491,0.27446705588049225,0.17009210586547852
4,0.8318569856788408,0.44219730617707165,0.2105875015258789
3,0.9078731909067407,0.4048193744875504,0.21195173263549805
3,0.6300685218971451,0.8112100869266671,0.1881883144378662
3,0.5026196197486753,0.8937175698970635,0.2968330383300781
2,0.8760095003760768,0.5838610929885406,0.21448278427124023
2,0.4560443369625305,0.9152144554035845,0.2526130676269531
3,0.6215693891532418,0.6664702336916766,0.24904870986938477
3,0.8070307651181177,0.5940976697964557,0.16800642013549805
3,0.4947930396896343,0.9090699464344191,0.1672801971435547
3,0.5891377348175957,0.5878768554429709,0.20993423461914062
3,0.7824871398079201,0.5262550976662349,0.1701817512512207
3,0.4004082599877335,0.9556080008260551,0.3389744758605957
2,0.8727683513104362,0.4835068751023644,0.27911949157714844
3,0.7374927489167661,0.7373371089107336,0.16539859771728516
3,0.8585327864707316,0.5249680542906925,0.20050263404846191
3,0.6146078790948164,0.7871358450810356,0.20038366317749023
3,0.9688673287125177,0.27881160337887506,0.20357418060302734
3,0.34118798898004565,0.8958148067210326,0.20250749588012695
4,0.8497642119356318,0.6465703429659531,0.19925785064697266
4,0.7779837861032561,0.5889361897689135,0.2413654327392578
3,0.8359013421065974,0.6205511133899784,0.1602180004119873
4,0.9759702262798959,0.2752233256120695,0.20359063148498535
3,0.9009921680157965,0.39994566137749576,0.16119885444641113
3,0.7808425765293716,0.6963472035474297,0.20065808296203613
3,0.886015996116359,0.46168275819327176,0.16130948066711426
4,0.6669260497685509,0.8210900098738443,0.2079029083251953
4,0.7571028794466987,0.7224152192179456,0.16971158981323242
4,0.8099925467470132,0.5796652708359609,0.2914748191833496
3,0.9627111049269755,0.2871748815372697,0.15808987617492676
3,0.609239206971193,0.6337903521633499,0.1580204963684082
4,0.8895545763433718,0.5073217625386119,0.15496397018432617
3,0.599033423155501,0.687631394479296,0.1552877426147461
3,0.9466873260659622,0.33721981255733047,0.1590137481689453
3,0.5090290245611686,0.8375899766161109,0.23822784423828125
3,0.9654536511236763,0.24591057263586327,0.16011762619018555
3,0.921495425088183,0.41400677085071663,0.15798449516296387
3,0.8797990607707304,0.4362223369571403,0.1595900058746338
3,0.8226346574700754,0.6334992922563002,0.2372450828552246
4,0.8398233744341885,0.5101273250721292,0.1600477695465088
3,0.7207986711915293,0.739331236848915,0.16279101371765137
3,0.5526869874358251,0.7645968330577855,0.16470623016357422
3,0.5824132954764244,0.8180081185931463,0.19887733459472656
3,0.309732126691509,0.9552243746323311,0.15971899032592773
2,0.767342917588976,0.6712106149430136,0.1655101776123047
2,0.8952773101538088,0.42576265370584476,0.15748882293701172
3,0.9307643539164628,0.43263991893823195,0.1611769199371338
3,0.23233690273627544,0.9440969316209199,0.19643521308898926
3,0.5327843640826514,0.8278438058914166,0.1988358497619629
3,0.8164999121333076,0.6381705261927555,0.15779733657836914
3,0.7674576264297868,0.6857467777833401,0.1600189208984375
4,0.8199088948252616,0.5982317106512848,0.15882444381713867
2,0.9576402615191123,0.29329757549321495,0.15825843811035156
3,0.6605297175653737,0.7990529640674708,0.1580796241760254
3,0.5106973797194219,0.9258422268337846,0.15754413604736328
3,0.30528300948600234,1.1354160397545339,0.16091060638427734
2,0.870946209142941,0.5681673072684107,0.15935516357421875
4,0.6639876077245492,0.759634760697636,0.19688200950622559
3,0.9951134135470631,0.10067971869573197,0.15717363357543945
4,0.7752487829521235,0.6337568118044704,0.1573026180267334
3,0.8491558163497639,0.6734019977851475,0.16610193252563477
3,-0.3136347009280114,0.9508636767422763,0.20374751091003418
3,0.961049361384971,0.2670076521626442,0.16536736488342285
3,0.9655796611291075,0.2985359208189149,0.24749994277954102
3,0.8720301105357848,0.5159545719844241,0.2083265781402588
3,0.9474865547050161,0.3204786469842507,0.16083621978759766
3,0.6516199655262896,0.7623363919631911,0.15717482566833496
4,0.8612122633727797,0.5810668966626773,0.23358750343322754
3,0.3278300958518406,0.9076736510295637,0.15776824951171875
3,0.27851395538432167,0.903356987020288,0.1558825969696045
4,0.6094765056025784,0.7483507568396943,0.2718946933746338
4,0.9051406645051975,0.39278904719407837,0.232954740524292
3,0.8379689908022342,0.5415422269274397,0.1562480926513672
2,0.9458343787395059,0.3068740919631228,0.15492534637451172
2,0.997414143544839,0.07549106233922118,0.15840578079223633
2,0.9633952968834505,0.2996470167460906,0.15802860260009766
3,0.7595984869295885,0.7621806745029099,0.1578080654144287
3,0.7322346576460143,0.7885899636044154,0.1978614330291748
4,0.749540983470677,0.6549003342096066,0.27011656761169434
4,0.8849753796915215,0.47637532090518814,0.1564333438873291
3,0.35975610740826447,0.910192070012923,0.19938206672668457
3,0.7823897915414547,0.6892658014006527,0.16318964958190918
2,0.9870572944180431,0.15413438815565145,0.19613099098205566
3,0.9881710224575856,0.19555880680694415,0.19543862342834473
2,-0.23514275093968665,1.2821762679969015,0.20019078254699707
3,0.5363214157459949,0.8273811407550955,0.1612250804901123
3,0.9532525540558503,0.33356316356014615,0.16225433349609375
3,0.33567309153073793,1.0389616867362814,0.19877934455871582
3,0.9752734807243583,0.2923042302644187,0.15941858291625977
4,0.6444519937120783,0.6358721795576947,0.1944725513458252
3,0.4929119809749909,0.8847707720821708,0.15764760971069336
4,0.7946880770653206,0.60316972169729,0.23757600784301758
2,0.7076157249994945,0.7296902362907601,0.15680170059204102
4,0.9217133122844138,0.5607144736728038,0.1577003002166748
3,0.9215664699713385,0.34384543463146744,0.1603848934173584
3,0.679376906155703,0.7403647532280274,0.1583702564239502
3,0.9237465773274406,0.33288107107821135,0.19523859024047852
3,0.9318115884679422,0.29502252126091855,0.15613484382629395
2,0.9611261999403421,0.202355498617231,0.23683619499206543
3,0.7406781084105316,0.6025215824021332,0.1568315029144287
2,0.9480589896840791,0.31507164676202004,0.16249418258666992
4,0.7781591085580487,0.9010373869097186,0.20056796073913574
3,0.5221242716565794,0.9158451479950847,0.1610567569732666
3,0.8197879795605363,0.6882834221965622,0.19463157653808594
3,0.42227770194201153,0.8684633725422544,0.23201537132263184
3,0.9462941700297748,0.39439929219930403,0.2007436752319336
3,0.9164428917581456,0.38560930977832814,0.1596667766571045
3,0.9581078917037603,0.2774019511697164,0.19863533973693848
4,0.7248966132034542,0.7176380671312906,0.19568729400634766
3,0.895212798709799,0.4437051072542264,0.15831899642944336
3,0.4219725120764642,0.9040320029342007,0.1600048542022705
3,0.9620221003415247,0.2949607684423726,0.15650010108947754
4,0.499290123019656,0.8690955699398119,0.28031086921691895
2,0.27519181172759255,1.0373629592688463,0.23763346672058105
3,0.47540772740114257,0.8479212012473655,0.15498971939086914
4,0.87072909121047,0.7513524241660703,0.27132081985473633
3,0.6251695575760301,0.8377824128858867,0.1557939052581787
3,0.5099094504369898,0.9590558503971597,0.1560649871826172
3,0.7347365248792022,0.6918560258349518,0.19671368598937988
3,0.6318818630869911,0.8622512904776298,0.19790291786193848
3,0.7445904404042384,0.870926180765127,0.2793731689453125
3,0.8753447034526907,0.4695760935184045,0.15662860870361328
4,0.9045169113978881,0.4122899922843014,0.2721545696258545
2,0.8440915461613999,0.5969946498220738,0.34838199615478516
3,0.7518354468032442,0.6582283592622956,0.15877842903137207
3,-0.17170543549489434,0.9778763632679975,0.19342803955078125
4,0.6624678075596513,0.8277995185644902,0.23288726806640625
3,0.7746786873353444,0.8196954333418466,0.19454574584960938
3,0.859258108912639,0.5032373313646853,0.1580049991607666
3,0.855190812571383,0.5517773931085301,0.20053458213806152
3,0.7012800218247567,0.7056730712961946,0.19526052474975586
3,0.9758354957245567,0.19970113471028345,0.19481396675109863
4,0.6779312720045004,0.8378325534785803,0.15670347213745117
3,0.93745865003164,0.32296949984373347,0.19489431381225586
3,0.6020499105435961,0.8887528088700187,0.15860247611999512
3,0.7127995874020902,0.7279251575395368,0.19513940811157227
4,0.7973192108451971,0.6220773173662948,0.15528178215026855
4,0.9208169314437878,0.38836215424965,0.23159146308898926
3,0.7562695696445088,0.6501828364801977,0.15558314323425293
4,0.6182539160246068,0.8062585195688513,0.1575624942779541
3,0.07713297508040594,1.029892498700256,0.19625353813171387
3,0.9570191118198351,0.4566774081801077,0.1569371223449707
4,0.5726162940514464,0.7620162300286202,0.31661295890808105
4,0.9253276878760476,0.3819523071403736,0.21900081634521484
3,0.34058238859369333,0.9315324547490891,0.15772151947021484
4,0.8052782446290127,0.5067908062457009,0.24191570281982422
4,0.7657952465105088,0.6101542115452303,0.19447565078735352
3,0.9490023569599892,0.459627569111413,0.16197991371154785
4,0.8875565988040307,0.5290913240826027,0.16330623626708984
4,0.982825456739442,0.17691317308411086,0.27744555473327637
4,0.9279110788267446,0.379215535501026,0.16899800300598145
3,0.7925843821851242,0.5904539488293571,0.30938148498535156
3,0.9921832928403789,0.12864686493703556,0.15807604789733887
3,0.6197475580353546,0.7840054917881452,0.20260119438171387
3,0.6467904215943394,0.7751335422396782,0.1594374179840088
3,0.7429560959661318,0.7669082253848971,0.16008830070495605
3,0.691382713967274,0.5178636394270035,0.16221857070922852
4,0.6430112425104338,0.8151702550818034,0.1928269863128662
3,0.759841122518861,0.7602152836232244,0.15604352951049805
3,0.7973291525385036,0.5890191605599572,0.15651917457580566
4,0.9115044311608875,0.40950283299578977,0.16167998313903809
4,0.8910934457111624,0.4764501566592396,0.20955562591552734
4,0.8886893743303612,0.5292859695059167,0.2360231876373291
3,0.9903626387528265,0.14240833749709383,0.1627824306488037
2,0.6419178964805891,0.7555994068813844,0.16596412658691406
3,0.18945920307762007,0.8215344085311681,0.18795228004455566
3,0.656695729459811,0.6849398673263102,0.16654205322265625
4,0.8130968204421133,0.5516228379931999,0.24511194229125977
3,0.8194955085311721,0.6083756247750702,0.1608266830444336
4,0.7572249979819805,0.698820263418905,0.2391347885131836
3,0.4334689045209534,0.9008795094730674,0.2872939109802246
2,0.974452284386579,0.2092477509097438,0.1595606803894043
3,0.8005666574859277,0.694718910758221,0.15810775756835938
3,0.13550486902381212,1.1440383256881956,0.1567215919494629
2,0.8722815818944949,0.5444055481073304,0.28191208839416504
3,0.8030324449794463,0.5948569797672293,0.1575489044189453
4,0.40969031908421694,0.8634066692657368,0.1960616111755371
4,0.6625904927349744,0.5870142453717494,0.27166152000427246
4,0.7940232230385987,0.5756309287642962,0.23661351203918457
3,0.8209592910870943,0.752480202839546,0.1640005111694336
3,0.7218037073784748,0.6906340168733982,0.2336263656616211
4,0.8234554179748211,0.530993608044236,0.252277135848999
3,0.9456801630359501,0.33189369837439314,0.15517425537109375
3,0.9232299091805203,0.27654732163141976,0.16257452964782715
3,0.3705695034836477,1.0388300406429807,0.20229601860046387
3,0.601350701105974,0.8966257088812933,0.15694665908813477
4,0.36694630886714574,0.7798632283826649,0.23322653770446777
3,0.9102034656672416,0.4938457022911496,0.16161322593688965
3,0.8131162557585361,0.5619231596725431,0.16209721565246582
3,0.5626488982782377,0.8408013556853434,0.27471184730529785
4,0.6505107796411693,0.6308927640319002,0.21626687049865723
3,0.12673041031331905,0.9250620885278839,0.19307541847229004
3,0.9539498772845815,0.3611185163977183,0.156982421875
3,0.897139489305507,0.47883815736362817,0.1973879337310791
4,0.8679223001824005,0.6412947831723086,0.19313383102416992
3,0.7606850925002675,0.6280615470804309,0.17370367050170898
3,0.8124759311209321,0.7292289153260771,0.15882205963134766
3,0.8646238224949276,0.5058453263372819,0.15605497360229492
3,0.5645174646807142,0.8342238394305892,0.15581822395324707
4,0.8654854454411292,0.5215112836827553,0.1930856704711914
3,0.5843297493347643,0.7251787801733113,0.15874385833740234
4,0.5874682767540949,0.7517536178863442,0.1540062427520752
3,0.9617999877632117,0.3872364631663304,0.15535902976989746
3,0.7922098644294507,0.5984946125456256,0.15819430351257324
3,0.8833933880952825,0.5558294279201378,0.19367575645446777
4,0.5350559132300351,0.9016490642262753,0.15528082847595215
4,0.6706630712445637,0.7123285794115048,0.23469042778015137
3,0.5384102924731041,0.8364393836553472,0.2720611095428467
4,0.8065104299724,0.6357014287560244,0.19637799263000488
3,0.8385050124638667,0.4084966035896656,0.16814565658569336
4,0.9481239282439577,0.3740335211272791,0.23747968673706055
2,0.9041804110614909,0.4635872667739439,0.1952199935913086
3,0.748064460289311,0.5518066941518038,0.1969468593597412
4,0.895549074741801,0.47729001808519017,0.15685224533081055
3,0.8254872529527761,0.5305675716703612,0.19567275047302246
3,0.938002571193622,0.38147621529780174,0.16473746299743652
4,0.7716871629705565,0.7910419861435641,0.18142914772033691
3,0.8347815992884762,0.5610064477800296,0.1609201431274414
3,0.6047410284895266,0.9175690880334235,0.1597146987915039
4,0.9679916215956085,0.3051998590326882,0.2440955638885498
2,0.9361411476417412,0.589167818536754,0.20743775367736816
2,0.8753310557648697,0.47264289120912795,0.21006178855895996
3,0.8382453578307679,0.5245308143842311,0.23556113243103027
4,0.8713951175067547,0.4789531512790123,0.24080634117126465
4,0.7674305818369767,0.6887095424654822,0.16240215301513672
3,0.6028038920754196,0.7407986325990159,0.1632676124572754
2,0.82189906394188,0.643592549523844,0.16997432708740234
3,0.9598860826103316,0.2925237822174338,0.3228185176849365
3,0.7453302747229947,0.6880388079687534,0.1618947982788086
2,0.1510962248536852,0.9941192173313756,0.16044354438781738
3,0.620038155573538,0.782326456162405,0.20026397705078125
3,0.871891408928067,0.3419233175223523,0.3669915199279785
3,0.7283339932572067,0.6848492429577037,0.24797368049621582
4,0.8783590551218479,0.5215554697355295,0.19488310813903809
3,0.9363642813598635,0.35947182848050835,0.15729069709777832
3,0.6947551963153725,0.6865493586808971,0.284895658493042
4,0.8401349826829313,0.4929755862229646,0.3113429546356201
2,0.9303738665587339,0.35821000299451156,0.15961766242980957
3,0.8838920907726149,0.4371958570204434,0.19621539115905762
3,0.7770678450184776,0.7024407092361413,0.1611776351928711
3,0.5490928846080123,0.7929187013443612,0.19553256034851074
4,0.9180103661925756,0.4206093213721704,0.1585066318511963
2,0.9633141266752789,0.30335929130106953,0.15813255310058594
3,0.6258291585190321,0.7206775603412408,0.15697002410888672
3,0.9441325682843762,0.33484633137199693,0.16131949424743652
3,0.8896954347313258,0.4442316050391863,0.2333362102508545
3,-0.06409181200277236,1.0746056293471338,0.1943347454071045
2,0.6618225849263004,0.8084056710109931,0.15660309791564941
3,0.08333153705629828,1.1638562131805066,0.15886330604553223
3,0.7269867788079806,0.7929430060283278,0.15805864334106445
3,0.9701372945477716,0.23502600671308851,0.15623164176940918
4,0.7835310079886957,0.7449722779072881,0.19761919975280762
4,0.731373926458665,0.7311067092228911,0.1947939395904541
2,0.9739985418360936,0.26944087013597795,0.23643779754638672
3,0.4763014001050305,0.9227187634573603,0.4622538089752197
4,0.6825055026067285,0.7556415318061516,0.27596187591552734
2,0.9012932425442937,0.46771470988560776,0.1590127944946289
2,0.3135412534372822,1.2277634353946876,0.25917959213256836
4,0.4438968576959017,0.8782191532289626,0.2421584129333496
2,0.34488570167558713,0.9747865085934398,0.1922600269317627
4,0.7766972299659023,0.6384198982983099,0.2737712860107422
4,0.7697682046013182,0.6257605950689432,0.15598273277282715
4,0.7691271520632339,0.6841350644488456,0.2330620288848877
3,0.7415139487890621,0.7132125076601414,0.19430136680603027
3,0.8506296519895336,0.7370596112586189,0.15626978874206543
4,0.6583676477974728,0.6162861303784332,0.15585565567016602
4,0.8913017731387589,0.4030703043808955,0.2743391990661621
3,0.7203740019617821,0.6903984263716766,0.23769044876098633
3,0.8022996875206074,0.5559147968291629,0.1971149444580078
3,0.5347272820065057,0.5927813646850015,0.15421795845031738
3,0.8487112425406415,0.5242143074880614,0.15694046020507812
2,0.9798641917054063,0.24815785110215383,0.15491771697998047
3,0.8013395513327316,0.6110133771087375,0.15642666816711426
3,0.664760040182226,0.7469893467403685,0.2006058692932129
3,0.8269884650429937,0.6590429331980107,0.15570354461669922
3,0.8774493053915814,0.4669184399630413,0.1579761505126953
4,0.8405738740788018,0.5909353389580936,0.27318453788757324
3,0.689968948882506,0.8005204409845774,0.20097041130065918
3,0.9448701207912064,0.3098167549473089,0.15685319900512695
4,0.9166276053514695,0.6025203770322941,0.19844722747802734
4,0.5059079761590808,0.8430127632313251,0.21514582633972168
4,0.3724800586071678,0.8640355141954489,0.2321643829345703
4,0.981232084169888,0.23035416982604923,0.23249101638793945
4,0.877755495069753,0.5057234188995173,0.23502421379089355
4,0.7437110684987439,0.6976061119995542,0.24171972274780273
3,0.993139440024736,0.11786694484268889,0.15766406059265137
3,0.5137952552013612,0.824159218476031,0.15855121612548828
4,0.5895937151353496,0.7401315237959953,0.15578413009643555
4,0.8807045127627745,0.6226590081399797,0.23273515701293945
3,0.9219651130436077,0.45226608140000735,0.15570878982543945
3,0.7666134692913177,0.7928693907326986,0.16228914260864258
3,0.8166311868193158,0.5175506661713588,0.16365551948547363
3,0.8726305671794906,0.49353221044590007,0.15877556800842285
2,0.723843098150885,0.717392717456767,0.1557755470275879
3,0.2814208534015031,0.9828552754378042,0.15722084045410156
3,0.7837259576613922,0.6033114033618356,0.15570330619812012
3,0.552579768906345,0.7794005523171572,0.15716218948364258
3,0.9483580936408416,0.2910311788691958,0.1575939655303955
2,0.9120903687315187,0.4437834596484941,0.16074109077453613
2,0.6683025887599868,0.7280093756222602,0.15908288955688477
3,0.7207723997999719,0.6700000244695506,0.15646576881408691
3,0.9310347257724135,0.41794316985714647,0.15516448020935059
2,0.7897577887590562,0.6907176320894827,0.1563739776611328
4,0.7700707293278921,0.6443502483608851,0.1565561294555664
4,0.5810610651435367,0.8134253664600378,0.22085785865783691
3,0.5256870868558706,0.6063102814820459,0.2342395782470703
3,0.8078731532146963,0.6038820764472208,0.15549325942993164
3,0.6584943382884745,0.6492285324220117,0.15648674964904785
3,0.5034951237794754,0.8322070447811899,0.15565824508666992
3,0.9684107981106959,0.24922507235422212,0.2689180374145508
3,0.8774490709483634,0.7900929206577665,0.1550428867340088
2,0.7110898363781875,0.5663124311319248,0.23495960235595703
3,0.8259342833336989,0.6520747458264777,0.19466280937194824
4,0.7472490492668517,0.7274680021418783,0.1924130916595459
3,0.9516402799994815,0.2766781406474731,0.155411958694458
3,-0.11572661821264596,1.0832791209084789,0.1568610668182373
3,0.5608593282966342,0.8176709648520442,0.15605378150939941
4,0.8708950710173793,0.4917940339524045,0.23647522926330566
3,0.9931663101866536,0.12132991969221853,0.19638442993164062
3,0.8007965336485525,0.6100482787936917,0.15569329261779785
4,0.7969751381423772,0.6983478861514041,0.19312310218811035
4,0.8580619062240824,0.40839869620169217,0.2713923454284668
3,0.5820380701384921,0.8752988089419558,0.15792202949523926
4,0.7437769823337789,0.6711564856825253,0.19491314888000488
3,0.3018158453974991,0.8768805905503441,0.19341564178466797
3,0.39103443838560237,0.8939927656055832,0.16018366813659668
3,0.9403927246406437,0.6740177827121477,0.1593780517578125
3,0.8292664708163862,0.6391019655530393,0.20495223999023438
3,0.7500093849801404,0.5458559538464919,0.18242645263671875
4,0.7815548766503755,0.6185518564393391,0.19793057441711426
4,0.7346050907930892,0.7321655242089018,0.3573331832885742
4,0.6496802613874839,0.6938601826418769,0.23712587356567383
3,0.46934325715651093,0.8523495650705394,0.15812253952026367
3,0.8601912973607745,0.6257906974444319,0.16562151908874512
3,0.2870047702073764,0.9707245273208923,0.2365877628326416
3,0.847978812884875,0.5393839927024776,0.20241308212280273
3,0.3752346163989803,0.9361003963869254,0.24286293983459473
4,0.9339136090928593,0.42781313863233256,0.2785007953643799
3,0.6901368497200594,0.8230424221156005,0.16159701347351074
4,0.6705230740971514,0.7583725395202696,0.1994171142578125
3,0.9119264233379843,0.5155812701922836,0.16072463989257812
2,0.5821492710215928,0.8340361893425153,0.2033987045288086
3,0.8552718814216694,0.5100247785436974,0.15728473663330078
4,0.6493436671677196,0.7458499533996006,0.3222043514251709
2,0.974123809560228,0.25738855509578146,0.1578047275543213
3,0.8033241475650285,0.6470607396225112,0.20396971702575684
4,0.7520162397025255,0.6811218205921564,0.27831053733825684
3,0.9002263749020055,0.5547953691072374,0.15893244743347168
3,0.6343360070460525,0.9538888554125211,0.16074132919311523
3,0.7699313636857255,0.6492387021904418,0.15816903114318848
3,0.9658209645176585,0.24751380316248406,0.2028048038482666
3,0.7714126171017603,0.6915177317717657,0.1836862564086914
3,0.9172061970504245,0.4220899200111728,0.15865659713745117
4,0.8024229040766538,0.5253338428941862,0.19977760314941406
3,0.9863504607238196,0.16729536538959813,0.16243505477905273
2,-0.009169970051338941,1.1392780143469428,0.15661907196044922
2,0.9375815227140374,0.4116116313952102,0.1569993495941162
3,0.9908067327084431,0.12510612742627855,0.23429226875305176
4,0.7067784359279866,0.6100121239892178,0.23429465293884277
3,0.6735140843539269,0.7197742812433054,0.19841766357421875
4,0.7435889046704385,0.6750506830373524,0.15799403190612793
2,0.975964165013863,0.274139602662779,0.15813255310058594
4,0.7391631633328795,0.7532145273965866,0.15857672691345215
3,0.7496594172708169,0.6543187581424067,0.15746140480041504
3,0.7571298179733311,0.6605802911824966,0.15776848793029785
2,0.8875403256934385,0.9803812748192549,0.15923333168029785
3,0.6948581277533392,0.7917428848644926,0.15763211250305176
2,0.9704389919797104,0.25204661285838775,0.15895485877990723
3,0.20387484420089064,0.9744108290814747,0.19715094566345215
4,0.7948088049667931,0.6059423334507317,0.20339536666870117
2,0.4668968562192773,0.7257060828456514,0.16269898414611816
3,0.8784098143267395,0.43337241612800226,0.2117748260498047
3,0.20359839657238638,0.8572196806020606,0.16536307334899902
3,0.5010915809852677,0.8981040424030505,0.16123032569885254
3,0.9180460810279673,0.4184996875351547,0.17159271240234375
4,0.9485742192557489,0.37659130718835593,0.15665936470031738
3,0.6845030924694457,0.7147603332436326,0.2354264259338379
2,0.675414361364917,0.7049955452098764,0.15987801551818848
3,0.47482640693590694,0.695048360075551,0.15555429458618164
3,0.9112895791054683,0.45636234884233196,0.2741506099700928
2,0.29609328633177034,0.9765712403011234,0.15663409233093262
3,0.9978313149445875,0.0787041358771893,0.2347698211669922
3,0.7183990395652663,0.7071434904016541,0.15653705596923828
3,0.8484062662712304,0.5443604317431309,0.4641120433807373
3,0.891428241514283,0.5032809938677992,0.15889501571655273
2,-0.2390023106766335,0.8079027190801493,0.19689083099365234
4,0.4128928275319684,0.8635476650682041,0.27588725090026855
4,0.8451529210194706,0.5696157771994219,0.2774546146392822
3,0.8267476255298205,0.5655876860728956,0.159226655960083
3,0.9977406635335399,0.0824013429455259,0.16042304039001465
4,0.7279389135913963,0.7370842026617875,0.20975518226623535
3,0.9822280284370233,0.472646788195661,0.1589674949645996
4,0.8107228756290776,0.5702961312072728,0.23841333389282227
4,0.9652758607849105,0.28830466407661853,0.19985651969909668
3,0.4810916191945074,0.8122637919059181,0.1824817657470703
3,0.9223333837547827,0.6402380640782372,0.16642117500305176
3,-0.14631413812761435,1.1913292447415333,0.16214561462402344
4,0.31399386417606984,0.924242084106962,0.23678064346313477
3,0.8473626600016612,0.5699081153360533,0.15912604331970215
3,0.6234975541377262,0.7719485026492,0.2387101650238037
3,0.9881878626763182,0.1648158428073757,0.16202259063720703
3,0.9499945608526109,0.4021986564147219,0.19945192337036133
2,0.8887553008204689,0.36886135735319003,0.1644730567932129
4,0.9028128548064346,0.4713684431462439,0.1991562843322754
3,0.787621112788794,0.6491957226085484,0.19572854042053223
3,0.9207610719417139,0.4664241821918866,0.16428565979003906
2,0.8566152177327725,0.5399430477943273,0.20970654487609863
3,0.7096758430715556,0.7186113958257978,0.1655898094177246
4,0.8684264044834888,0.47566286552294074,0.20402240753173828
3,0.9846037438102238,0.19796603160410028,0.16376090049743652
3,0.5508076830554622,0.8667378176423324,0.4850020408630371
3,0.8759041476337246,0.45510221920337657,0.16201472282409668
3,0.9527871135005714,0.3026574422015344,0.20298004150390625
3,0.8304703434333649,0.656347883440907,0.16388916969299316
4,0.7230659786465371,0.7935600054994226,0.16405034065246582
3,0.6445526185085221,0.8078143507413478,0.20101332664489746
4,0.49457530139860023,0.86835501988236,0.15843439102172852
3,0.7820292286884253,0.7445853307231403,0.23670220375061035
4,0.826770219652381,0.688004039705794,0.2049558162689209
3,0.962989793206556,0.31124883036789736,0.19968414306640625
4,0.7950564071127627,0.5995842697798028,0.23526501655578613
3,0.834104698318841,0.6064465762469019,0.19479703903198242
3,0.8278839505562606,0.5423933432007374,0.15714073181152344
4,0.6065773814634013,0.8027954508054409,0.15785646438598633
3,0.9153127697839086,0.7153224214723932,0.16006112098693848
3,0.8278640280301951,0.5455278252090434,0.1560502052307129
3,0.7697157643459936,0.6386157920584159,0.15676617622375488
2,0.9558805159619925,0.48216698010221626,0.15671277046203613
3,0.21960959333253854,0.9866775366539043,0.15618443489074707
3,0.9157872458994571,0.32328777737349607,0.15749716758728027
2,0.3769770960326632,1.124894346991924,0.2752714157104492
4,0.7496975604422831,0.7006663444245311,0.23687100410461426
3,0.5765344326219225,1.0029193079984433,0.15871930122375488
4,0.7743750521749043,0.6227774499321381,0.23512506484985352
3,0.43021855881315085,0.8256757065167697,0.1983962059020996
3,0.8582407983355578,0.6646773832055964,0.27837252616882324
4,0.8239505163045815,0.5719128034769425,0.19543790817260742
3,0.6989183740490537,0.4187994497884489,0.2369682788848877
3,0.7584449250061057,0.7487766605497068,0.23433566093444824
3,0.9549722431241817,0.3752012012698868,0.15644049644470215
3,0.7216635494506867,0.8087492266455866,0.31154799461364746
3,0.9237272577725577,0.3705177364853343,0.16794514656066895
3,0.5274618841967885,0.8299469542051034,0.15974974632263184
3,0.8862927938543095,0.44644873548305447,0.15914654731750488
3,0.7346981928048761,0.565477450479251,0.23761916160583496
3,0.3998077581463564,0.9069478446454103,0.19934701919555664
3,0.7849161535224407,0.5976547867976993,0.19936537742614746
3,0.504730551068929,0.8697967034859171,0.24797487258911133
3,0.9703545769688388,0.2876910151087971,0.15988612174987793
3,0.6390429510085701,0.7565091373429127,0.1980457305908203
4,0.9498960671697848,0.2997877728758063,0.31565403938293457
3,0.3417248961094289,0.8860417325555242,0.15813255310058594
4,0.8048292990351605,0.607193339824886,0.24359583854675293
4,0.6999326591531504,0.7141098203611167,0.2931630611419678
3,0.7581792493734738,0.6626441174140215,0.16112399101257324
3,0.5893428681949774,0.7804737279912257,0.16188979148864746
4,0.8290219108173434,0.5932553919941366,0.23812365531921387
3,0.5008093585174691,0.8637448154424336,0.16102838516235352
2,0.9631049958338723,0.3058464956187019,0.16187810897827148
3,0.4185563690765428,0.9956202871720681,0.16147446632385254
3,0.8120987734024362,0.6239505517238848,0.20719671249389648
3,0.6365964788678719,0.8264639486356719,0.2010359764099121
4,0.8226194620498412,0.6522400685537143,0.20197057723999023
3,0.859480786052567,0.6064406986294584,0.16763854026794434
3,0.7942407991902855,0.6056082386682975,0.26448798179626465
3,0.4460585157811834,1.0208774896011983,0.2505185604095459
3,0.9914373549902115,0.13882351915726013,0.1687638759613037
3,0.7605143125881854,0.696184216547626,0.20050334930419922
3,0.21086847295361552,0.9678482787561428,0.16146183013916016
3,0.8434661763734321,0.45453224273199644,0.2090744972229004
3,0.7415466217557383,0.7348860242418725,0.2036278247833252
3,0.6617362023291947,0.7476604410246914,0.16252541542053223
2,0.9942967482990357,0.0979053690783171,0.20932745933532715
3,0.518850093633954,0.9407867608200452,0.16011738777160645
4,0.9571775339281676,0.3530773238740296,0.27802586555480957
2,0.799796046986791,0.620837580311534,0.15843820571899414
3,0.9018758106197589,0.46633577622042155,0.19952130317687988
3,0.6776371591501054,0.7499789010548235,0.6337502002716064
3,0.30538528378572327,0.9542770805744628,0.15777277946472168
2,0.8364773840148442,0.5866102420224724,0.15621590614318848
3,0.7371413736783925,0.6585399116919234,0.16217947006225586
3,0.9138989265769397,0.4565504192775905,0.19698786735534668
3,0.9219038924885615,0.39227094777434973,0.20418310165405273
3,0.9384840706451637,0.3834790611249733,0.15952467918395996
3,0.8323686407779622,0.5430587188244816,0.15812373161315918
4,0.9622126109509994,0.3418722486696478,0.23704123497009277
3,0.696634821653077,0.7258172648357174,0.16026926040649414
3,0.5824560320779857,0.8753709422214043,0.17240381240844727
4,0.9820469871706698,0.20446537230940237,0.31635522842407227
4,0.6601821690805442,0.8036700341257629,0.15784263610839844
3,0.7598329923575149,0.7216812804083684,0.1589369773864746
4,0.7687938881665427,0.6260990436579081,0.19742774963378906
3,0.44001996172073776,0.9172836118941504,0.1591014862060547
2,0.8353496510465103,0.16814077965793767,0.19748163223266602
3,0.26446599466699144,0.9208876554861946,0.15784287452697754
3,0.6892817885134912,0.7574751033055996,0.15729856491088867
3,0.6133204468452916,0.7806049682521842,0.19649958610534668
3,0.740720392981467,0.6826566432432823,0.1956644058227539
3,0.7927357432924561,0.6402756929377085,0.15823626518249512
3,0.8845542929558254,0.45115587091909526,0.23933696746826172
3,0.8648799485516248,0.4589942004759286,0.15922784805297852
3,0.6360269767734298,0.8367952453078163,0.15957260131835938
3,0.8750643772793779,0.49731653605884624,0.235182523727417
3,0.6434079880182154,0.9243796959661995,0.19520974159240723
3,0.7848133350464251,0.6689122262606682,0.47106170654296875
4,0.7330111702549743,0.7524487542707254,0.3279283046722412
3,0.48774851297297833,0.8678174047212056,0.16538286209106445
3,0.44479749481185465,0.9127026748270894,0.16046619415283203
3,0.5993791586030746,0.8747563889552812,0.18000221252441406
3,0.7421826858123303,0.7308275852800836,0.1635279655456543
3,0.7828137077484553,0.804559276611772,0.1591205596923828
3,0.16782436155078873,1.0379589302067196,0.16373157501220703
3,0.9116449232433709,0.39837368584577093,0.15959572792053223
2,0.988527222910537,0.19465487740496187,0.16162610054016113
4,0.9450660499735918,0.39378866129318274,0.19898080825805664
3,0.8312597096169996,0.5397631991312183,0.19818830490112305
4,0.9328374346197994,0.32472604541131966,0.2782552242279053
3,0.8041981014551794,0.6233416541385126,0.2182331085205078
2,0.8464026074983323,0.5279585881550446,0.16312766075134277
4,0.8340390745296121,0.8152407116293159,0.2427535057067871
3,0.8010479699499373,0.6260455070796294,0.1662743091583252
3,0.58845592706895,0.8990947954319114,0.2457137107849121
3,0.8561928678432464,0.553242610604701,0.15962958335876465
3,0.9067630141647425,0.4158148034464485,0.16119742393493652
3,0.9040593885742656,0.4098050793632924,0.16221070289611816
4,0.7935285751213269,0.6037430910572715,0.2381899356842041
2,0.9742105798787128,0.2285054120117816,0.16443729400634766
4,0.8499309468427624,0.6235222176162627,0.28285813331604004
3,0.962405800350768,0.2724635875628616,0.17823076248168945
2,0.3981735721587236,0.9384453461926707,0.1607804298400879
3,0.8999118292916414,0.37060723333123385,0.3175358772277832
3,0.6870973481594581,0.665756363983934,0.20064568519592285
2,0.9260052625141643,0.2658466516972229,0.3248405456542969
4,0.8440174132601526,0.5518733591961101,0.31492137908935547
3,0.20361172059448499,1.0072518292476218,0.15920376777648926
3,0.7779533890896846,0.7445108605329602,0.2345278263092041
3,0.6264521889001307,0.7677558048885975,0.15846776962280273
4,0.5664809546514605,0.801756783065099,0.23451662063598633
3,0.7554463100358308,0.6508185431783889,0.15734243392944336
4,0.7877659269248829,0.6304453623551641,0.2066972255706787
4,0.8551028555943745,0.4899732909926021,0.15621161460876465
4,0.8929388462400848,0.4669225360798298,0.15822505950927734
4,0.6856777948582224,0.7273478092231241,0.19751906394958496
3,0.5790810810026088,0.8520158931051963,0.19586515426635742
3,0.9170083079091059,0.2772691345557888,0.15843677520751953
3,0.9400187839003782,0.3162335101618308,0.2351832389831543
3,0.8059097159900233,0.7533800097707949,0.1974015235900879
3,0.7827962703349526,0.6196186119685779,0.23517441749572754
4,0.8052766644225743,0.7545655072535405,0.27806591987609863
2,0.10110983104210543,0.9838412236054891,0.21223139762878418
3,0.10504956833163535,0.8648370924085066,0.15737652778625488
2,0.8517398033779151,0.606214968602125,0.1780562400817871
3,0.48023265289528105,0.8880862153365766,0.15531587600708008
4,0.6851930278356629,0.8848328889885587,0.19608616828918457
3,0.4597955453769066,0.888172700332964,0.5091714859008789
3,0.7739088837492324,0.7531727638911789,0.16585636138916016
3,0.7800544638365184,0.6147642196770234,0.2009739875793457
3,0.535695217962262,0.7970882805783053,0.16301894187927246
2,0.7756114690927334,0.6426699212850799,0.15778589248657227
4,0.7684391252059596,0.5938924760964244,0.3127894401550293
4,0.8361267822172709,0.5755479221235691,0.19527792930603027
3,0.8318735449496593,0.5719171007516406,0.19713735580444336
3,0.9536913349502815,0.30141174050361935,0.2035682201385498
4,0.8323021230302332,0.47774469290418164,0.17351889610290527
3,0.05233772667000807,1.0695286433773765,0.16089105606079102
3,0.31306526482062297,0.9947465199323999,0.1994304656982422
4,0.7956255576711275,0.6788922210753132,0.19672822952270508
3,0.8262564774655153,0.5423204378672879,0.20680809020996094
2,0.9725157534055108,0.22335921799635225,0.1626603603363037
4,0.7286841698919291,0.6921783406197396,0.2847862243652344
4,0.7713117973996026,0.8563136802854896,0.16145062446594238
3,0.9838965883630886,0.18678372327782208,0.22530031204223633
3,0.8012913619559509,0.5929595890888284,0.2418360710144043
4,0.9009250212719954,0.4283760886446044,0.2477405071258545
3,0.2604594813326657,0.8895408097713048,0.19787263870239258
3,0.8624866699134668,0.5375117918685738,0.15868711471557617
3,0.970086398254557,0.32215530409348164,0.1588270664215088
3,0.5448532832645122,0.8417322929085355,0.27668237686157227
4,0.5846478156512906,0.8104136747954385,0.3176610469818115
4,0.7446115305753521,0.6554705051468579,0.23891782760620117
3,0.8224334624152234,0.5275193930562793,0.19669103622436523
2,0.9550507505227669,0.29935031216806507,0.1622469425201416
3,0.8093912614494849,0.7030144099801395,0.15891695022583008
2,0.25487562516701795,1.012274943296906,0.23621702194213867
3,0.8755224670926232,0.7598846152388495,0.16102361679077148
2,0.9375531915258003,0.26399783385204434,0.47853875160217285
4,0.8854375509350795,0.5802033508269895,0.23880243301391602
2,0.8778573701359447,0.4954195633573314,0.19763422012329102
3,0.5080532437347798,0.9149760614392927,0.16122817993164062
3,0.6104583387790349,0.779824676504063,0.15892314910888672
3,0.27948063798545925,1.0513497118193442,0.19578146934509277
3,0.996907131881064,0.08819017912376331,0.1586308479309082
3,0.885642185219095,0.44900687805107375,0.2357797622680664
3,0.7539410340292866,0.8287612208684069,0.1591639518737793
3,0.5694458417319356,1.042269279322313,0.1803748607635498
4,0.8541465986747033,0.46715234221790597,0.19467401504516602
3,0.8056728355688753,0.6240153789371458,0.15832185745239258
3,0.8363426149730642,0.6095405445248073,0.1569063663482666
4,0.8799249796251755,0.5093536428075631,0.1967601776123047
4,0.7837570896888033,0.5995043133010944,0.2340407371520996
3,0.532966514952964,0.7860525822332858,0.15694856643676758
3,0.4005155913190084,0.8533836474929732,0.19700121879577637
3,0.9245927020719561,0.39745832520949875,0.19815301895141602
3,0.9699134946854772,0.2298133099671798,0.15709233283996582
4,0.5322680719756708,0.8154661409372755,0.27134060859680176
3,0.9237882625590447,0.44398163375777544,0.1575181484222412
3,0.5564184713474271,0.7104089864283634,0.15752387046813965
3,0.9080493114348342,0.41571194342420953,0.2317943572998047
3,0.9756745996201913,0.2432705714688495,0.19626808166503906
3,0.7907140726412756,0.62999390648118,0.15662550926208496
3,0.7599010064946493,0.6334041938993209,0.1588747501373291
3,0.904732257723651,0.4469427502220713,0.19568228721618652
3,0.8065143336009241,0.5845183013285257,0.15913081169128418
3,0.8762617184620061,0.5500136191463963,0.1579420566558838
3,0.7858656226710669,0.6041925200122175,0.15984201431274414
3,0.5841306210579166,0.8583188625825549,0.15642166137695312
3,0.5129173629316808,0.8317675601228989,0.15781283378601074
2,0.9946655576167508,0.10636658882805869,0.15786385536193848
4,0.9591930448480358,0.29345155668291417,0.21273279190063477
4,0.6881052979511856,0.7462116588353779,0.19661355018615723
3,0.6662900470346217,0.791891453687172,0.16078615188598633
3,0.3612711402213825,1.1785833760003965,0.1626451015472412
4,0.7198986898524378,0.7206695795607755,0.16418004035949707
3,0.7349284117039104,0.5571340163832439,0.1639552116394043
3,0.49408710298421643,0.6221694337243721,0.16822481155395508
2,0.9646362308698244,0.25031016040854676,0.1686110496520996
3,0.8715850264447723,0.6543421301544688,0.2953314781188965
2,0.9118269261356259,0.45483970432643117,0.17120718955993652
3,0.7227085335050849,0.54334279502729,0.20331239700317383
2,0.8703086366538065,0.5048540001338089,0.16798734664916992
3,0.9362597446029485,0.3252902754680008,0.17457818984985352
3,0.8473989265752354,0.565675032127741,0.2569749355316162
2,0.9649896167434431,0.29426307334422247,0.1701052188873291
3,0.6488639268435107,0.7613995092485377,0.2093350887298584
2,0.9331326678778549,0.40233238364796553,0.2058553695678711
3,0.7382400082537481,0.6204900706144887,0.17270874977111816
3,0.8849530705537093,0.500888622516757,0.17306828498840332
4,0.7696824875159944,0.703563349957533,0.1763448715209961
3,0.9226583370114281,0.35001208769312725,0.2137010097503662
3,0.8929005349082954,0.448142555192773,0.16855478286743164
3,0.598615587550845,1.0016620637767055,0.24169301986694336
4,0.8379404417062859,0.6019587244839449,0.179426908493042
3,0.8359930201425011,0.6347413157301072,0.21070337295532227
3,0.4683840225656141,0.9091354819595439,0.16920042037963867
3,0.3236219410336074,0.9210485402121296,0.17214202880859375
3,0.8765975874133187,0.5478479325356767,0.17205333709716797
3,0.8850728558348844,0.4994032610461695,0.49072837829589844
3,0.8395306652730375,0.6528098360996409,0.16570830345153809
3,0.6859424485020023,0.7354262233431679,0.1709914207458496
3,0.20398230168178713,0.9840772001758533,0.21189570426940918
3,0.6112958920801389,0.9864119045974116,0.5428352355957031
4,0.7592412878748863,0.6860404460946188,0.16711807250976562
3,0.7865486680642525,0.6269591323315046,0.15812921524047852
3,0.6029085943625281,0.7967013585428724,0.19748520851135254
3,0.8024689812997214,0.4467478929661885,0.15801000595092773
3,0.4968180011622561,0.9450786541653985,0.19976353645324707
2,-0.005948720111119711,0.9678625121672729,0.16036701202392578
3,0.3472289312413242,1.0153433956136206,0.1571788787841797
4,0.7950656529008845,0.8902083680683646,0.2370750904083252
3,0.5314726192963279,0.78696777527349,0.20793962478637695
3,0.5044281828408345,0.8512427086541903,0.17069625854492188
3,0.6716786502140821,0.8613120516612215,0.16997861862182617
3,0.938112075693852,0.3725403217245925,0.21171951293945312
3,0.9247973726426687,0.40921817932823573,0.17330527305603027
3,0.8039065299168775,0.6302370418977773,0.26401829719543457
4,0.9823354581195962,0.22081578465596488,0.20810651779174805
3,0.7720236905673302,0.7634349405406554,0.1667802333831787
3,0.9473600263966073,0.39227137733702516,0.16626453399658203
3,0.3462683172867612,0.7202758876580339,0.16748714447021484
2,-0.37006462928634914,0.8603531128024331,0.16568875312805176
3,-0.1620050713828033,1.2328696454090444,0.17409849166870117
3,0.5900628343382968,0.8529198197172541,0.21457242965698242
3,0.8653533831232896,0.5430564916357871,0.17697715759277344
3,0.9705838426516046,0.2614686457352139,0.21424078941345215
3,0.913011077239503,0.3700525971764254,0.17025089263916016
3,0.5193933258783855,0.951267336382031,0.16576051712036133
3,0.5687177097310011,0.9183979131882195,0.1757216453552246
3,0.8736567887479673,0.47904182710912296,0.17563533782958984
3,0.629621350133201,0.8608108737018995,0.17086577415466309
4,0.7204916019504789,0.6557706804470744,0.29349684715270996
3,0.912358643820396,0.4392121513710665,0.16112637519836426
4,0.7319504402496646,0.7014827428363757,0.35863304138183594
3,0.26892585251798584,0.9941886519943433,0.24009227752685547
3,0.445561937003247,1.0035999508853701,0.16868090629577637
3,0.4077622890030643,0.9416999814910672,0.21630859375
3,0.5066117076505734,0.8666981593317863,0.16462182998657227
3,0.8482680158614672,0.5604438030749971,0.17734503746032715
2,0.8163309768077065,0.5670418592016249,0.15867209434509277
3,0.9410631840808686,0.3002949728671822,0.1633439064025879
3,0.8833236455490707,0.5149625656890614,0.16023921966552734
4,0.812360265788884,0.5907435083828241,0.2401425838470459
4,0.6645915522867049,0.7198313909624064,0.2778770923614502
3,0.688419949235997,0.613526224356421,0.16924071311950684
4,0.8318939452752198,0.5147587761074142,0.15837478637695312
3,0.6653673668429473,0.852219188255657,0.16178417205810547
2,0.9696639656913798,0.22629790415874163,0.4364008903503418
3,0.6247771150254463,0.9469623656739917,0.2403578758239746
3,0.7163945042246781,0.7051456729071108,0.16146230697631836
3,0.5898735256270919,0.7763600029855215,0.24236822128295898
2,0.8792595809302106,0.49967075738638783,0.1629788875579834
3,0.9342319209096371,0.35298143753669264,0.16246747970581055
4,0.8082352493251782,0.5636404307291717,0.24452924728393555
3,0.7872525455831989,0.6302924138815431,0.23911499977111816
3,0.8632344886210447,0.5046146951432612,0.15958476066589355
2,0.9053831753622644,0.4577562624835138,0.16626715660095215
3,0.5377783028376021,0.806200487443589,0.16142749786376953
3,0.8308976770452946,0.7395064202919406,0.24355792999267578
3,0.6436847974890991,0.7811952918982984,0.18115901947021484
3,0.4021796975430014,0.953392053666756,0.15859341621398926
4,0.8183663669256815,0.6087870917990814,0.2417609691619873
3,0.7555023433083832,0.7593184292328415,0.19753646850585938
2,-0.09239962580747109,1.2099474175208669,0.19621062278747559
4,0.6288951431078861,0.7792566597198981,0.16335201263427734
3,0.842885923033028,0.5507881269913225,0.2376844882965088
2,0.7256144480656087,0.9021841851941687,0.19641971588134766
4,0.2827182385435022,0.8439367584286882,0.15957379341125488
3,0.920010708320075,0.5543163838050978,0.19487214088439941
3,0.8549182464218188,0.5602017289163853,0.1964867115020752
4,0.8104314702572741,0.5911746614078193,0.2728540897369385
4,0.7874188356640293,0.628021778891878,0.23470091819763184
4,0.9117683661709457,0.5593801689259617,0.27722859382629395
4,0.7862588415525681,0.6315094751112751,0.2764153480529785
3,0.14352969230596038,0.966031007876184,0.31256914138793945
3,0.8326668115977468,0.5852415336598398,0.23881196975708008
3,0.8983130689242728,0.42804552843578614,0.15671324729919434
4,0.7500173021385581,0.7599460971745453,0.2019803524017334
3,0.8691689669053962,0.6119599795272244,0.15903854370117188
3,0.6613887837198001,0.7612989433169013,0.27416396141052246
4,0.6210771761130449,0.7030485757192652,0.1964435577392578
4,0.8498631621825433,0.5231929256737924,0.19667291641235352
3,0.8270802736020313,0.5505240775159145,0.18337535858154297
3,-0.4123132479336155,1.1524074741801438,0.5093402862548828
3,0.8824287013527408,0.4772252828280639,0.1565265655517578
3,0.6564628961564647,0.7175119107408886,0.1956191062927246
3,0.8621716714228815,0.6967034451104074,0.19513988494873047
4,0.6668227563788603,0.7153240001198652,0.2752861976623535
3,0.8574740310905757,0.5623621971435158,0.1862030029296875
3,0.8139218302174358,0.7004677922179379,0.18763494491577148
3,0.5335185710547713,0.8592212851204577,0.18228507041931152
3,0.529856449845779,0.8482035005488608,0.2262730598449707
3,0.7985851694405929,0.6514267042893325,0.17496705055236816
4,0.6396149445279854,0.7073458359590415,0.23853421211242676
4,0.9044007615035454,0.4661938189235735,0.21429920196533203
3,0.6624053397829516,0.8639240294662907,0.15715956687927246
3,0.5850469682828591,0.6663957727717911,0.1946094036102295
3,0.34410051612407117,0.995973567125588,0.20442509651184082
3,0.6781339547480786,0.7709673197673114,0.15503978729248047
3,0.5482615602260639,1.1499994347056777,0.16307950019836426
3,0.9944333235902942,0.09884433819446897,0.1575632095336914
3,0.9764091176233933,0.24627149243539373,0.1645345687866211
4,0.8666325010378116,0.8388317847061106,0.2765684127807617
3,0.9816700315348101,0.2434559210990775,0.15933752059936523
3,0.6445067229106084,0.5623062912244066,0.1627488136291504
4,0.9079743434929993,0.3863769179868853,0.16296744346618652
3,0.5900306142892907,0.8116579986291415,0.1610093116760254
4,0.7077954908137721,0.7090490337362259,0.15792012214660645
4,0.8948623536454936,0.45684578162322376,0.2773134708404541
4,0.8093972437286466,0.5974694909479574,0.2022407054901123
3,0.9696853045099567,0.25012701134129856,0.19623017311096191
3,0.7733851452210893,0.6582324610269604,0.16212987899780273
2,0.9584728506610551,0.3197180328604489,0.15635156631469727
3,0.5220645667432633,0.8850744509916455,0.16077876091003418
2,0.19421149931980122,0.9910721377763466,0.16064000129699707
3,0.48245649856499295,0.8702835965733218,0.16065669059753418
3,0.746297192918911,0.7830277557108741,0.19927453994750977
2,0.8895062258249853,0.480814778498633,0.1947331428527832
3,0.7501577202362818,0.7501270627836173,0.15837931632995605
4,0.9204144999205601,0.3808080946272353,0.2025446891784668
4,0.8558513740797423,0.5618226869801477,0.31554579734802246
3,0.8841535414692254,0.5446461346472544,0.32520461082458496
3,0.2785956850058577,0.9937149199194019,0.2668180465698242
3,0.4875938678252337,0.7981745231001527,0.48412561416625977
3,0.7968549425133218,0.7182080872096225,0.1931760311126709
4,0.9375338867198216,0.36148084197364716,0.19299769401550293
3,0.8059436937770298,0.734674038595269,0.191145658493042
4,0.9462192676074148,0.40225620512834415,0.1938488483428955
3,0.4582274056826219,0.9626228037193131,0.15853643417358398
4,0.4849994191281806,0.8764795846815079,0.3071770668029785
3,0.925858921677173,0.3603998228514206,0.1528000831604004
3,0.7573611238906252,0.6443271175998787,0.1541590690612793
4,0.9795816233580958,0.3649683169069614,0.2283928394317627
4,0.9017304990189244,0.556161730497835,0.22965478897094727
4,0.7309422811788027,0.7529040588252042,0.19183778762817383
3,0.5152075602022749,0.9294292036673024,0.15586042404174805
4,0.42565543075169704,0.7666528187840919,0.18993210792541504
3,0.9847843112797492,0.19373154736222953,0.15386652946472168
2,0.3241557947455058,0.8694992582732612,0.15671038627624512
3,0.9378022291746829,0.3757024323481691,0.19181275367736816
2,0.9252879814793551,0.33245251715442325,0.15487122535705566
3,0.8304634557644368,0.6239756671022624,0.15644145011901855
3,0.10106875668170977,1.1069171270375613,0.15404105186462402
4,0.8613949819374838,0.5061836132622559,0.1898176670074463
4,0.9202673499968728,0.3878149338960971,0.18992114067077637
3,0.9875519392981775,0.16538893077373817,0.47646117210388184
3,0.5339098123597177,0.8356609199276167,0.20495176315307617
4,0.9158694276445765,0.3979021087480777,0.20206570625305176
3,0.6790549255110548,0.7530029783080163,0.2139904499053955
4,0.8573511269447102,0.7592685549089021,0.22876405715942383
3,0.7316226463435207,0.7349379910909517,0.1898810863494873
3,0.2279188403425588,1.0486442774038143,0.16212940216064453
3,0.8163105596909463,0.5679757692859448,0.25428175926208496
4,0.7972996675161746,0.552660743985376,0.2720458507537842
3,0.8698850043354603,0.4742185991296184,0.15459275245666504
3,0.9047148043039411,0.4281138716839296,0.17108607292175293
3,0.5208579823611467,0.8321874093593922,0.15465617179870605
4,0.956552943448429,0.3352127657420393,0.19807839393615723
3,0.5230218708085114,0.8283000883108804,0.15827727317810059
3,0.4621322727850443,0.8937904796702555,0.16379189491271973
3,0.3594048133770404,0.7868751090985089,0.1533653736114502
4,0.7991620009554743,0.8117837546546427,0.19568538665771484
3,0.7854448819202702,0.6235293156979194,0.18680858612060547
2,0.17632696332521478,1.0120778687937841,0.3187847137451172
2,0.9506621344228712,0.3461696844959122,0.15606355667114258
4,0.830363125704892,0.5938796352903936,0.2837944030761719
4,0.5885743064610878,0.7643422866783177,0.19222474098205566
3,0.47135487149346095,0.908935388547839,0.1577162742614746
4,0.9205096087580451,0.5601961270012706,0.23170971870422363
3,0.564404453216395,0.856907822125463,0.15608763694763184
3,0.9449307319784739,0.3902491814400543,0.1535634994506836
4,0.730758778758484,0.7027817390376093,0.1964108943939209
4,0.6743993458209663,0.6696609063882498,0.22757792472839355
3,0.5646296220650031,0.8975866277730112,0.15296339988708496
3,0.7377756559205806,0.6805279397769604,0.19187641143798828
3,0.8372543778984237,0.573373156944505,0.15397930145263672
4,0.9548667990877936,0.34262551052285184,0.3174624443054199
4,0.8326155803296832,0.5827798382529257,0.26357126235961914
4,0.8127548505996874,0.5193970539043085,0.190598726272583
2,0.9616180936740466,0.2787562425851995,0.2646353244781494
3,0.8676572445689322,0.49285877135586115,0.15457987785339355
3,0.8402631220330682,0.4286044551607252,0.19821739196777344
2,0.9553563859032443,0.3162406144637181,0.1498582363128662
3,0.7633486712877683,0.6676158439516484,0.15312933921813965
3,0.7748864388185903,0.6437317705449883,0.1876358985900879
4,0.3471451048559948,0.8295981871120616,0.22523188591003418
2,0.9105460832009145,0.383388534120017,0.19237375259399414
3,0.6927913011809923,0.6314211937126336,0.1883859634399414
3,0.9273823069458035,0.36800670133094193,0.190399169921875
3,0.9079769367457762,0.3809797166642338,0.15057682991027832
2,0.9709758553732848,0.3086062282155334,0.15024733543395996
3,0.9300909718741471,0.3707803764770815,0.15200567245483398
2,0.14453076677329815,0.9813489327433847,0.15027713775634766
4,0.7766756407868709,0.6270667121970855,0.1534407138824463
3,0.7418052972662197,0.6268225290041225,0.1511995792388916
3,0.7727269666399612,0.6702664092977136,0.16615891456604004
3,0.776710686023698,0.7761814510493389,0.1921844482421875
3,0.8273606698021632,0.5646647963903946,0.1906263828277588
3,0.8310689247897021,0.5863912526507041,0.19031357765197754
2,0.7285640847238735,0.7116997027386749,0.1518266201019287
3,0.6127553111500599,0.7661593839719221,0.15495753288269043
4,0.7940809078547191,0.6109891222329776,0.27065587043762207
4,0.6294807521019744,0.7965270574750744,0.2662835121154785
3,0.8232013067922923,0.6253319916487627,0.21274685859680176
3,0.8852285493252592,0.48788514078108147,0.2068943977355957
3,0.25303387070984507,0.9641780175331657,0.1521141529083252
3,0.309982513497676,0.985472144781557,0.19100284576416016
3,0.8322786029471964,0.6262975940112196,0.15538382530212402
3,0.9513960012748274,0.2845470183927886,0.19098234176635742
3,0.7975124138102758,0.5457882295676114,0.19046902656555176
3,0.7788304649269485,0.7709926415532785,0.1537764072418213
4,0.9268648878627584,0.3793843168588615,0.19408345222473145
3,0.8390700322188451,0.5638641288280336,0.2807643413543701
4,0.8934865705823104,0.45169696301819,0.23154139518737793
3,0.7207336139180969,0.7879396263122758,0.16324853897094727
4,0.7069258813578264,0.6234959068690255,0.2704589366912842
3,0.9581466379423765,0.3589408506308321,0.15831208229064941
4,0.765749566539062,0.6788153549533249,0.1620466709136963
3,0.5922665083947144,0.9457149908317674,0.16092896461486816
3,0.6664113657760076,0.7408253733286233,0.16379976272583008
3,0.8970218007467355,0.4358222680678507,0.1975269317626953
4,0.5535527058864493,0.802369865593408,0.20276427268981934
2,0.2923766287665714,1.0125797500719986,0.15740418434143066
3,0.9568971130486645,0.28639891511363735,0.2411327362060547
4,0.6197473779600047,0.7512073831553399,0.19647669792175293
3,0.9170880272880723,0.4219291531022197,0.22148442268371582
3,0.9362678508619199,0.35030412244084635,0.23649168014526367
3,0.7552084592702875,0.6112329500247364,0.2685551643371582
3,0.9287384076094922,0.3654762527678707,0.15442705154418945
3,0.6026295106303292,0.6687021199905966,0.1563708782196045
3,0.9160768551998864,0.5397368663836155,0.15694594383239746
2,0.9691079493221705,0.234233138436965,0.15921902656555176
3,0.772711486869901,0.8113546476099407,0.48004841804504395
3,0.6866366519039592,0.7442798980352132,0.1541578769683838
3,0.9752337013907587,0.21173159591932164,0.1535015106201172
4,0.7886005297148687,0.5683391526539717,0.19202232360839844
3,0.7326212690995387,0.6073722716518855,0.1944127082824707
4,0.7007303537630756,0.7133329469242451,0.39080810546875
3,0.6827227180834695,0.653188448411977,0.22555327415466309
3,0.6133493837663201,0.7278610249693555,0.25928544998168945
3,0.6280834406203724,0.8407706012294697,0.21518540382385254
3,0.9728874025560471,0.2320810748458708,0.16887497901916504
3,0.7308031673948799,0.8677002387517091,0.21378421783447266
3,0.5162062388210061,0.8466945285904481,0.2565164566040039
4,0.33795329509061484,0.8586400049346388,0.2112293243408203
3,0.6905907048535279,0.950581068235372,0.16816425323486328
2,0.9720896130666002,0.2580846898920613,0.1710522174835205
4,0.9121670566005949,0.5088297629412685,0.2618579864501953
4,0.7722654342875451,0.6956197281972527,0.17493557929992676
4,0.4992147155229549,0.7855869199101679,0.1775038242340088
3,0.5765351158067166,0.6769781647894754,0.1756575107574463
3,0.9503548486823626,0.30356575161446525,0.21782565116882324
3,0.938906491917749,0.3633341064320535,0.24037408828735352
3,0.9027321966841249,0.5376013838482627,0.17691493034362793
3,0.9493800813296557,0.3280070399761863,0.2500796318054199
3,0.6865203376989701,0.6253178075431027,0.19585871696472168
1,-0.0012977583516439728,1.0207715217011424,0.15747904777526855
3,0.5147688371579973,0.9162566597784384,0.15941572189331055
4,0.7182931756022662,0.742559732977375,0.1907637119293213
3,0.7852841041889173,0.8470922894489719,0.15609097480773926
3,0.9408484733432361,0.35761445536837116,0.17641806602478027
2,0.9122064319714014,0.45033554345134513,0.17473983764648438
3,0.3359239897051358,0.9883630679042367,0.17236781120300293
3,0.7311891831216505,0.6647450847703498,0.1713709831237793
3,0.9411344903624108,0.3218605803872953,0.21440339088439941
4,0.9693694713270936,0.3057022440349312,0.21745824813842773
3,0.9250907529033077,0.46131067895997374,0.21677041053771973
3,0.774553474606303,0.6300656315003659,0.17199254035949707
3,0.7894603462252424,0.6559099193969093,0.16967201232910156
3,0.8912319826100598,0.6201538448847598,0.17695903778076172
3,0.37633933490458304,0.9214956977340094,0.21819782257080078
2,0.9282273815913937,0.281122156068166,0.1717545986175537
3,0.26794164464755016,0.909787815317913,0.16941547393798828
3,0.06409233145317615,1.0895865803636993,0.20245838165283203
3,0.4999684856096993,0.7560488982869152,0.19646215438842773
3,-0.191443064193741,1.617228930705449,0.16468238830566406
4,0.8417417322871326,0.6950722081065739,0.20621752738952637
3,0.6684672318423118,0.7225036950504015,0.16223955154418945
4,0.8225410976999687,0.5297677811647766,0.2794189453125
3,0.6770370694783728,0.7133010434131589,0.20744037628173828
4,0.768915676387314,0.5927075034649848,0.34720921516418457
3,0.842727934264881,0.5126842904749292,0.22419404983520508
3,0.8544628272287986,0.5160568760591048,0.1865382194519043
3,0.8493100942151832,0.5567592086728015,0.2223358154296875
3,0.8937210359325312,0.4214720885016439,0.17567849159240723
4,0.7238648720962231,0.7037643035883193,0.25502729415893555
4,0.8613864786267329,0.5734867235007921,0.16602396965026855
3,0.9798704974729311,0.1931354095153707,0.16558003425598145
2,-0.03983878993181673,1.1826013145798746,0.16944432258605957
4,0.9103624741114618,0.3665121281701921,0.2751932144165039
3,0.3417549056630574,0.9312157224724966,0.21208906173706055
2,-0.027753854505238453,1.1890749959725646,0.16838765144348145
3,0.9315263677240476,0.3390337935148654,0.16864490509033203
3,0.8962819755469685,0.4633239097102298,0.1730515956878662
3,0.8988499338003253,0.5853265467828531,0.29836153984069824
4,0.8078169964206787,0.5232613283441709,0.2942545413970947
3,0.94507868090216,0.3578083869000306,0.2248525619506836
4,0.8860795500229868,0.45837345518856715,0.172440767288208
3,0.8793617153322486,0.5062149750607051,0.1769094467163086
4,0.7434385114323823,0.7625292584349531,0.26816248893737793
4,0.7841889884284972,0.6344129271623907,0.23333358764648438
4,0.6962312670956229,0.7455188094492735,0.2803044319152832
3,0.8241952150685998,0.5830307540348373,0.22538042068481445
3,0.848292448263005,0.524568492923342,0.21586894989013672
3,0.7243167908175413,0.7057640533248846,0.27405405044555664
4,0.7295126444112321,0.6830164023963743,0.35769200325012207
4,0.7178583984180272,0.6122132024397909,0.23457884788513184
3,0.7298687202883847,0.4770530446391591,0.157578706741333
4,0.8586103393550317,0.5415451189256174,0.23798489570617676
4,0.9043959389537982,0.39279902153785773,0.24364089965820312
3,0.878507121371444,0.4359399763694272,0.22528886795043945
4,0.7696129798197056,0.6421768117163007,0.18793034553527832
3,0.9595057376030607,0.3350910385160938,0.3610343933105469
3,0.9256621193516343,0.4560131508135294,0.18005847930908203
4,0.9511457210745554,0.37703006216651674,0.38167309761047363


==> data/Stock_Google_Prediction_Horizon_1.csv <==
rank_vals,rho_vals,err_vals,time_vals
3,0.8759863231758434,0.4868919486324659,0.38416004180908203
4,0.8488685692717063,0.5757654940686823,0.4361445903778076
2,0.6311339966076448,1.6719275567244294,0.469632625579834
3,0.8880525907139014,0.5089226802113462,0.2511022090911865
3,0.9206607399029972,0.5569927301878512,0.19572162628173828
3,0.9646854513072957,0.22170141531235174,0.25112414360046387
3,0.8436553783189927,0.47199399421770855,0.19402551651000977
4,0.8898724335352441,0.47787167690868515,0.40456438064575195
4,0.926227808748562,0.3856749940446734,0.39220380783081055
2,0.9471020292383215,0.5183862894715184,0.3524439334869385
3,0.9907151335249543,0.16766203313227185,0.19470596313476562
3,0.7993492114969214,0.6734968158005961,0.20189571380615234
3,0.6970776215246708,0.7740902411489644,0.19211816787719727
3,0.9789009980017298,0.16690535065990988,0.19043254852294922
3,0.9993878018254443,0.04478515499032241,0.19223332405090332
3,0.99068500282596,0.14342296135672455,0.20069599151611328
3,0.12115462670975885,1.0184603938962906,0.25148749351501465
4,0.9757108018343988,0.20136303807561776,0.39528846740722656
4,0.9575315962503086,0.31323260991201296,0.3438408374786377
2,0.8316795545900867,0.5190265197173048,0.19862866401672363
4,0.9953488537880776,0.1065904803004049,0.29827046394348145
3,0.9416033325315071,0.3398688892629036,0.24713659286499023
3,0.9878005834835726,0.18773405963456813,0.21236205101013184
3,0.7257806586720502,0.7626608095533219,0.23413538932800293
3,0.9161842327502343,0.422178201274699,0.23748397827148438
3,0.9859022170378448,0.16554280252410908,0.17567729949951172
3,0.9467361168800974,0.3898198265201464,0.18663549423217773
2,0.966310084544588,0.26875393473905107,0.32990121841430664
3,0.9329113404553038,0.39836527224706225,0.22544026374816895
3,0.881133842490879,0.49931634370384137,0.18311214447021484
4,0.2857903357854455,0.799548199454896,0.23374581336975098
3,0.9447463494900981,0.4887349967774242,0.3341364860534668
3,0.9450933752581364,0.4111954947545663,0.17893385887145996
4,0.9995302934119651,0.0376561114512374,0.2723720073699951
3,0.840051977996687,0.523196944224172,0.17870616912841797
2,0.9880324903386547,0.13538444901442906,0.18495917320251465
3,0.9982333591379084,0.06490477772960827,0.18851208686828613
3,0.9806979967029451,0.16477895374079876,0.27033066749572754
4,0.9930435786609583,0.11520025113676938,0.26934027671813965
3,0.5759501022649153,1.070977478154584,0.18257617950439453
4,0.9654675856673265,0.26611242572132615,0.22386980056762695
3,0.6194772597432825,0.8203597519887149,0.17817473411560059
4,0.6600261736693577,0.6759842841797551,0.3561234474182129
3,0.9459290711053617,0.34686789302413684,0.1753683090209961
4,0.9528223104408893,0.30611994459670727,0.29590749740600586
4,0.9876211968865191,0.1687815524634127,0.31390810012817383
3,0.6062494982134311,0.692183275865081,0.2510251998901367
3,0.9998223850320241,0.019114956877868912,0.21764755249023438
4,0.9911697388127998,0.1383003310058079,0.20577359199523926
3,0.9885142095262778,0.17770689694493455,0.20186066627502441
3,0.9383871418682904,0.3788524038281024,0.2009449005126953
3,0.9940373691963276,0.14455500903395266,0.3203113079071045
3,0.9314229421326011,0.31263608769517526,0.19379711151123047
3,0.978905826895691,0.17145180301426166,0.24824023246765137
4,0.9281678886583029,0.40596132755614933,0.2012779712677002
3,0.798098634030803,0.534828596302025,0.20072269439697266
4,0.9943433396442095,0.10870303041355098,0.25690603256225586
3,0.9534812063238849,0.3227055669539781,0.19817686080932617
3,0.9478257811990913,0.34611796304964804,0.2169179916381836
2,0.9241582249560976,0.6079551448038037,0.2460002899169922
2,0.9715685392529197,0.2297116361800951,0.4509694576263428
3,0.9064815571421527,0.5187214271536436,0.19828009605407715
3,0.68610397430403,0.8604128709208705,0.20936346054077148
3,0.9602405452576802,0.3056646658422643,0.20231199264526367
4,0.9931228206976723,0.12992494904337745,0.20271086692810059
3,0.995681227422023,0.11897022528864896,0.20264649391174316
2,0.9867087799103326,0.16220295347905214,0.24367284774780273
3,0.9597756078515868,0.3055965378831819,0.2516510486602783
3,0.9847928111824681,0.20402622403962473,0.20226645469665527
4,0.9751629930357391,0.24720414290593168,0.2545769214630127
3,0.9740492038593849,0.23548965043470146,0.20421862602233887
3,0.9989880965796455,0.053736336451806976,0.2121284008026123
3,0.9522116106709744,0.3998836964999308,0.19756507873535156
2,0.9269426542874565,0.48627618121012567,0.30739760398864746
3,0.942460923851459,0.4069034398459886,0.2008204460144043
3,0.7339896576705831,0.699467022974191,0.19811463356018066
3,0.5953156700191758,0.8207446766804783,0.20034503936767578
4,0.9624943006313474,0.29049472519677805,0.30698704719543457
2,0.9897519487228785,0.13942944118104728,0.2025613784790039
3,0.9997389528570848,0.033013544286511556,0.24910879135131836
3,0.8413404900071763,0.3505010822365235,0.19595718383789062
4,0.998853455716533,0.051909287620883926,0.20622634887695312
4,0.9719706688398196,0.22855297498721197,0.2542991638183594
3,0.9894831670069768,0.13998208106991628,0.26422548294067383
3,0.9980873282158265,0.07080631328678827,0.1993112564086914
3,0.9894171302883982,0.16274622748827836,0.3175206184387207
3,0.9754178349961954,0.3300567492641806,0.19449305534362793
3,0.37667318539307904,0.9013213150981724,0.19961762428283691
2,0.9496869368261546,0.30302941038039705,0.5406107902526855
4,0.9470794467301624,0.3482509974026991,0.24384713172912598
3,0.9517507561824019,0.267508368811785,0.19615888595581055
4,0.9997813177276692,0.02569132229435192,0.2903933525085449
3,0.8140644616234358,0.6719316155924696,0.21911144256591797
3,0.9947857449170779,0.11256605955045547,0.2353529930114746
3,0.9030416237809729,0.5214585299453414,0.18260693550109863
3,0.9565423058876025,0.29293145137261456,0.19178247451782227
4,0.9962754933101807,0.09166912202566818,0.23461055755615234
3,0.8148780077405999,0.7326869147912521,0.18686318397521973
3,0.9949839771704575,0.09857088830728303,0.18517518043518066
4,0.9533793582884108,0.3101555361366839,0.36093640327453613
3,0.9934298375423825,0.11592800653050667,0.18291139602661133
4,0.9949830107581561,0.10171142881410063,0.26995325088500977
3,0.999548933861233,0.03428043152393779,0.17955803871154785
3,0.7449538382966489,0.724555565245802,0.1804964542388916
3,0.990126682235763,0.18174182716961104,0.29297327995300293
3,0.9815158176077918,0.1723010560392469,0.18078374862670898
2,0.9952461654290131,0.12561862486709102,0.4530603885650635
4,0.9935775395583498,0.11054030290962998,0.18011188507080078
3,0.7435809790646628,0.7153731351527222,0.18010282516479492
2,0.8736362092548966,0.5301103546459341,0.22655487060546875
3,0.937609507970621,0.42821642828396006,0.18054866790771484
3,0.7017103250363284,0.7692228837382182,0.18321704864501953
3,0.9950263823245448,0.11819530419593482,0.18142914772033691
4,0.95484015462543,0.30518857192598575,0.3141782283782959
3,0.9555224020739072,0.3005276811257182,0.2269902229309082
4,0.9891543455864781,0.15360274877249602,0.1802051067352295
4,0.9998405783886997,0.0280564225345072,0.270829439163208
4,0.9639111478850934,0.20765261107098407,0.30861377716064453
4,0.9998298926849888,0.026472906100638932,0.22018170356750488
3,0.9030893103274754,0.5040821232634248,0.18175768852233887
3,0.9899610576073775,0.12671631163836258,0.1781761646270752
3,0.9937041472492094,0.09937882917811967,0.17969965934753418
3,0.9889936263299142,0.15103289057529323,0.18086862564086914
4,0.6154576200535476,0.8666355187948904,0.17826032638549805
3,0.9545381286150951,0.3484832677563024,0.17881321907043457
3,0.9860485260718623,0.13048296450371566,0.17859578132629395
2,0.983763765908308,0.19427023421275033,0.18006467819213867
4,0.8963205921909843,0.4825881340253734,0.26719188690185547
3,0.9991466871068063,0.042572945059633965,0.17940664291381836
3,0.9808140085948438,0.24131492095474916,0.22298693656921387
3,0.08868266355488837,1.252893115595083,0.18199920654296875
4,0.8649841845870091,0.5431369642823407,0.2806892395019531
2,0.9972178413811439,0.09431733831249271,0.17992639541625977
3,0.859125814409009,0.5976861051569812,0.18723607063293457
1,-0.724427923455606,1.1452658301749197,0.18006420135498047
3,0.9717404104391006,0.24220386920795287,0.1873161792755127
2,0.9767111642985723,0.24561241207233156,0.23732423782348633
3,0.9753177720883834,0.23483568150002218,0.18706750869750977
3,0.26963405868537876,0.9360333239894812,0.1757526397705078
3,0.954854424984528,0.2256727053872135,0.18268799781799316
3,0.9835930341967161,0.19406883628705,0.29851222038269043
3,0.9927427987054961,0.08455074926464023,0.1862492561340332
3,0.9674200308107679,0.2786174804167088,0.18421268463134766
4,0.7443225984480814,0.612853567464192,0.18512845039367676
3,0.9251563608749427,0.4184717218935618,0.19275546073913574
3,0.9481785943068963,0.3313923166470621,0.18398141860961914
3,0.6937029005285629,0.8353059479659655,0.1892247200012207
4,0.9389425670568,0.37094780496522883,0.19026398658752441
3,0.96763925244834,0.35291198570593124,0.2780337333679199
4,0.9694800912562413,0.2669923040163366,0.2313535213470459
2,0.9226364685790314,0.5780120338446852,0.18910837173461914
4,0.9082874917460347,0.4523717705464047,0.23089289665222168
3,0.962671773342735,0.2878560984237664,0.18570780754089355
4,0.9998529854081007,0.02683603236216399,0.23588061332702637
3,0.9888440487423295,0.15417692601498914,0.18851947784423828
3,0.9703819446486247,0.23603775130513677,0.1877450942993164
3,0.9806076473272237,0.22363204620762037,0.20902347564697266
4,0.999947311187578,0.013570307097144562,0.18186306953430176
4,0.9506359009961936,0.33247724822780483,0.22735929489135742
4,0.927388758715983,0.40501738289538736,0.3151981830596924
4,0.8262878974056157,0.6129751350888772,0.2675480842590332
4,0.9566396943090367,0.31634470418662974,0.33207130432128906
3,0.8142685006918844,0.477334873459646,0.1860826015472412
3,0.9952275001685911,0.09679197252934069,0.17632460594177246
3,0.7678985709433965,0.6370408273534452,0.2175147533416748
3,0.8785181749187301,0.5177912526011867,0.1784524917602539
3,0.9743939270972344,0.25232918177717284,0.17428970336914062
3,0.993262531533387,0.12489376608466472,0.2630794048309326
4,0.994261545817684,0.1120913665949699,0.3066141605377197
4,0.9981235035174515,0.06515706458277884,0.17750144004821777
3,0.9549466910901091,0.322600432089719,0.306044340133667
3,0.7164629245349265,0.7725951387955128,0.17936086654663086
3,0.9756606878728142,0.22422519264096755,0.17716622352600098
3,0.8582463653458068,0.6007502764482782,0.17495036125183105
3,0.9214668618350484,0.5536005355890183,0.231734037399292
3,0.9851895793813706,0.1711160448378697,0.17226386070251465
3,0.9927523264991848,0.12473437517943507,0.17169594764709473
4,0.997948845436723,0.06892746547941281,0.3086707592010498
3,0.999916292851728,0.01742348224193339,0.1725308895111084
3,0.9122209909426673,0.4722675413823787,0.26278185844421387
4,0.8221017043056591,0.5030288944012028,0.2558763027191162
4,0.9954245603149454,0.09716322137374184,0.2673332691192627
2,0.9831690900441489,0.17809792982707584,0.18565964698791504
3,0.9718743228961727,0.208233041977338,0.18496918678283691
3,0.6832152643063087,2.2721397672900703,0.32367849349975586
3,0.9573573084882376,0.3122112299282711,0.18315505981445312
3,0.3377649407245692,0.981722489471161,0.18120646476745605
3,0.5124377485145258,1.2094897379172926,0.1786365509033203
4,0.9960948272274067,0.08640834439639158,0.26383328437805176
3,0.9800111223026094,0.21784738455511593,0.17334985733032227
3,0.9844792283599114,0.22018531533351984,0.1808168888092041
4,0.998923843566985,0.05308353061876908,0.2640373706817627
3,0.951823784608174,0.30066022636595974,0.1765120029449463
3,0.9946395415952243,0.08837893750153258,0.41007113456726074
3,0.5016911130382923,0.9338508165151657,0.17467021942138672
4,0.999319012587291,0.0335480311500145,0.3025205135345459
3,0.9474559347972292,0.32789567031340844,0.21889638900756836
3,0.8987510750898347,0.5013034976438675,0.17412447929382324
4,0.6871512059269836,0.7265565742381932,0.2715785503387451
4,0.7977343566976474,0.660912046827866,0.2233903408050537
3,0.9949763808359285,0.10510475659224211,0.17761611938476562
4,0.8809728108294168,0.5096529586040546,0.17427897453308105
4,0.992125268437222,0.1310108677955186,0.18515276908874512
4,0.926221244611241,0.38490201144013825,0.27012062072753906
3,0.9137982036605575,0.41788618412828354,0.18345236778259277
2,0.8902651489350035,0.4591988600054364,0.1762230396270752
3,0.9090195273198498,0.47349783201066165,0.18222928047180176
3,0.904472757608518,0.48740440244194777,0.17667889595031738
3,0.9983374702296092,0.0476723231328543,0.17375445365905762
3,0.7643249608913223,0.635667849111848,0.1741621494293213
4,0.99973239639104,0.023863145198294057,0.27015113830566406
3,0.9895347136274015,0.13289005774289153,0.17706537246704102
3,0.8912558654132949,0.5065138782032871,0.17585968971252441
3,0.9961438862544244,0.0973180607964568,0.2900393009185791
3,0.6337365887161126,0.9645358106429334,0.2582838535308838
4,0.9735143669612841,0.2227360903604391,0.17493724822998047
3,0.9280807597263736,0.49312766472099084,0.17426395416259766
3,0.979401525537202,0.19555750240831457,0.1750626564025879
3,0.966749969947091,0.2692573840086538,0.17357349395751953
3,0.9351193289548837,0.32138504363174253,0.17491579055786133
3,0.9878740345133825,0.1589439601161943,0.17299127578735352
2,0.9980237673876068,0.08927743286012202,0.21830463409423828
3,0.9936248544447275,0.10441692696404081,0.21563100814819336
4,0.9947101279214432,0.10254379441375494,0.1726546287536621
3,0.9436923911798284,0.3063849646807627,0.17358756065368652
3,0.9118797751476428,0.4466694577570887,0.17418360710144043
3,0.677141383918051,0.8174230869098446,0.1719813346862793
3,0.9731657193576256,0.265520339345488,0.2158803939819336
3,0.9991056681295863,0.03808277313269457,0.17557263374328613
3,0.9795728579660905,0.23172879230604618,0.17191004753112793
3,0.8535030984620027,0.5517638000234418,0.17013072967529297
3,0.4467494726502023,1.0671022255082814,0.191741943359375
3,0.9653847389597882,0.2562783164296727,0.21500015258789062
2,-0.0002823407461609101,1.112265060139712,0.21219086647033691
3,0.9612109986701117,0.29637968861501685,0.1723189353942871
3,0.9921008149958902,0.1305592292472062,0.17522168159484863
3,0.9959033507787526,0.09362438467899901,0.21310091018676758
4,0.955515639551301,0.3094391625353058,0.1715390682220459
2,0.9835675848814591,0.1863416369172631,0.21348333358764648
4,0.9804662152528868,0.16043657590567612,0.16856646537780762
4,0.8279307589738794,0.493594750985992,0.2586193084716797
4,0.9557975499682994,0.3107507440299282,0.38031625747680664
3,0.9135417915818312,0.38627351543747696,0.17001652717590332
4,0.9526030260947599,0.3099377696790662,0.21556949615478516
3,0.0077177632623803534,1.1313486874530752,0.17227625846862793
2,0.8327428423125501,0.6632643424795375,0.217010498046875
3,0.9222970708280297,0.43531123705511005,0.18735575675964355
3,0.9962169522218186,0.08405084584394179,0.17934775352478027
3,0.8820087031401634,0.684974964053502,0.17142367362976074
3,0.617457530404222,1.1925800655466305,0.17467594146728516
3,0.9895257138332668,0.17242953092792115,0.3274679183959961
2,0.9840234211308276,0.15401147256607225,0.2254495620727539
4,0.9831235643067655,0.2017816429488858,0.3432285785675049
3,0.9700828617431418,0.2798801180682345,0.17400193214416504
2,0.9834484198132731,0.18110313082224958,0.2577648162841797
4,0.9632808726254012,0.2694672314683579,0.26044535636901855
2,0.9732238665867293,0.23789994828664504,0.21686649322509766
3,0.7798879390768712,0.3711335210995459,0.1732950210571289
3,0.999965149781773,0.010424032817044293,0.17447519302368164
3,0.9960507295596733,0.12330268838585781,0.1758251190185547
3,0.7002815977785125,0.9910693655035896,0.17386698722839355
3,0.9587540551965282,0.3342150102245825,0.20954370498657227
4,0.9454410254433375,0.3542169834511456,0.22486329078674316
3,0.9877319764032599,0.1707087150453939,0.172346830368042
4,0.9969916371167995,0.08229252518712812,0.3027639389038086
4,0.9330723998162253,0.37107786791963143,0.1727442741394043
3,0.8658865306709363,0.5126661314264244,0.17531061172485352
3,0.9935595064482117,0.11080985851819142,0.17846250534057617
2,0.9821297433486279,0.1882775037821561,0.30954599380493164
3,0.9628642410005946,0.29860855236644424,0.28165125846862793
2,0.9795503966730996,0.20848114789576644,0.2564969062805176
3,0.9279505000140327,0.3895676705547663,0.17219805717468262
3,0.8924812087626101,0.4766469985661588,0.17505192756652832
4,0.9781686275294289,0.21709880416585187,0.25926780700683594
3,0.7660844622220178,0.5044517375859974,0.17151260375976562
2,0.9814542913406957,0.19286984481490901,0.2306687831878662
4,0.9997180015101774,0.030054473620998022,0.21346592903137207
3,0.8445733097236141,0.6644585820100986,0.17384648323059082
4,0.9998669158929232,0.023626336611162542,0.22167086601257324
3,0.8070972864847616,0.674463815580711,0.1744534969329834
3,0.8769288432052359,0.7371760598206784,0.2158203125
4,0.9999808472368148,0.011454774077101035,0.21619796752929688
3,0.3766500210287259,0.6799677072616425,0.173020601272583
4,0.9758257234092195,0.23047718222449615,0.34533143043518066
3,0.9930837659082524,0.11363185852097814,0.1726677417755127
3,0.6277162572206918,1.0550055131466196,0.17390799522399902
3,0.9710104659471266,0.25988041372390214,0.170668363571167
3,0.5920006190281154,0.899302313580461,0.21322321891784668
4,0.9701207798066906,0.2594503979634712,0.17039918899536133
4,0.9999225836278389,0.026358709144763636,0.17266082763671875
3,0.9852569225522948,0.17560698795998786,0.19622182846069336
4,0.8973033649388326,0.4784615711009591,0.38356876373291016
3,0.9722107559390212,0.2537109389289397,0.17186975479125977
3,0.5462690655892541,0.753385992246675,0.21044325828552246
4,0.9943613887476205,0.11452392171556394,0.21213316917419434
2,0.9669845554614663,0.3138304330198307,0.2646815776824951
3,0.12251666093622493,2.397174718895664,0.17302298545837402
2,0.9904025845564507,0.17208839539201642,0.17157769203186035
3,0.947180500693073,0.3103841477812121,0.2157278060913086
3,0.5940626088942441,0.7043890355043766,0.17269086837768555
4,0.9807026693208928,0.21365945069319411,0.17688751220703125
4,0.9417425806080827,0.34680426409548654,0.4187037944793701
3,0.9786369418537827,0.20027970462473155,0.18314719200134277
2,0.971231030394484,0.22793237871770772,0.32005834579467773
4,0.8887579928257981,0.4269460003722422,0.2146921157836914
3,0.9534804984332249,0.3518125498528145,0.23523855209350586
4,0.9737586164798319,0.21078047083383744,0.301058292388916
3,0.9997064030215457,0.04296899622039463,0.17089056968688965
2,0.9873365134904575,0.18078535108223912,0.2633063793182373
3,0.4147455282992011,2.7660630617243847,0.21924066543579102
2,0.9883294064052927,0.14657947365301954,0.17733097076416016
3,0.9849073639368261,0.20619726367984711,0.18140649795532227
3,0.8918603514651126,0.5034033759914178,0.17381525039672852
3,0.8749302368268842,0.485397612417381,0.1858689785003662
4,0.9999920339654814,0.017776256016894268,0.22374939918518066
3,0.9819638661762786,0.17782519291597154,0.17930269241333008
3,0.974545642112153,0.2323014872553115,0.18165278434753418
3,0.9951370061866465,0.10290042324220103,0.1763620376586914
4,0.9556206298752871,0.30301155187446704,0.1771078109741211
3,0.9794513102672014,0.20955389524966106,0.17857837677001953
3,0.9397941663499506,0.2829661784761432,0.2350771427154541
3,0.7164243984697087,0.5712658107222675,0.2937338352203369
3,0.9799470792921261,0.1935126784496545,0.17809104919433594
3,0.9756441057513805,0.22305769024532265,0.17824006080627441
3,0.604110178086902,0.8616337778635174,0.17864584922790527
3,0.9455995169133277,0.35246921664439246,0.1772315502166748
2,0.9349945394681051,0.33837195677251797,0.3894660472869873
3,0.994146861723839,0.11586327509313463,0.1755080223083496
3,0.9334953233396923,0.5894965222068564,0.17559480667114258
3,0.9078371027525499,0.3830500346294246,0.173478364944458
4,0.9981126126167291,0.06857018140098592,0.3458890914916992
3,0.9966483378896271,0.08907798997997578,0.17568659782409668
3,0.9955545869349226,0.09470602280876426,0.2224893569946289
3,0.9368754347587601,0.36717094545880957,0.17706942558288574
2,0.9638272036419789,0.28138941027332015,0.23274922370910645
3,0.9445032329746135,0.32880641323946086,0.17375564575195312
3,0.6998177494260203,0.8806837979290281,0.17383980751037598
3,0.8917327407781631,0.4885902300767273,0.17497754096984863
3,0.8796939949327326,0.4944111758222102,0.1717681884765625
3,0.9972808049967915,0.10068966605581338,0.17838811874389648
2,-0.22650828655577437,1.2528244584617605,0.21526265144348145
3,0.7672288140101762,0.6389328186489677,0.17335271835327148
3,0.9313744408506434,0.38218072425097327,0.17068743705749512
4,0.8817487509396793,0.4473448083175516,0.17121315002441406
4,0.9778786341276335,0.17811103867794892,0.2125236988067627
3,0.8064140684381806,0.6704140716292099,0.21735501289367676
2,0.4599768086972921,1.0668300622891356,0.21485424041748047
3,0.9127000033044234,0.4146025327506633,0.20901036262512207
3,0.9688802005950033,0.2898470850607864,0.16998982429504395
3,0.9774626395554373,0.10834039854357803,0.17010736465454102
4,0.8543096364143019,0.569828846926261,0.3107728958129883
3,0.9760772673215178,0.2883364357331398,0.1718614101409912
3,0.9890712316353866,0.12647908320672877,0.17049217224121094
3,0.9145515721574538,0.3657341523862557,0.17055678367614746
4,0.9822213699485229,0.20500187917837098,0.26128506660461426
3,0.9859595538458765,0.1517641355269574,0.1792440414428711
2,0.9887465541448031,0.22669087360971168,0.38039374351501465
4,0.9912492923390669,0.143124961111746,0.354109525680542
3,0.7773756601167731,0.8034283797571165,0.2662808895111084
4,0.9655928178104198,0.25818069362863255,0.2612755298614502
3,0.9916362496453803,0.1381048560611539,0.1775209903717041
4,0.9640423932039928,0.27628852941051935,0.21909856796264648
3,0.6817715499841772,0.7738788291520301,0.17801690101623535
3,0.8674006342915538,0.5461861554002004,0.17508816719055176
3,0.8685075483511788,0.5639942924380714,0.21740365028381348
4,0.9076379120123342,0.45297113352305013,0.2780628204345703
3,0.9893575816430489,0.1771755254081286,0.17775917053222656
4,0.9063007333965274,0.4379167421287818,0.30744314193725586
4,0.9473469786402917,0.346756378125376,0.26328110694885254
4,0.9632845230014103,0.27940047538631424,0.26212549209594727
3,0.9732799561962979,0.24616189332665947,0.352276086807251
3,0.9493331136055516,0.38868438295070157,0.2284531593322754
4,0.9564167541959749,0.31397784396839246,0.21664094924926758
3,0.9765148618980448,0.28693266098692305,0.1780688762664795
4,0.9999021831234369,0.02242771058638103,0.17482399940490723
2,0.8880883151899897,0.43822461796393447,0.33545351028442383
3,0.34624145220353986,1.1221765384054632,0.17690539360046387
3,0.8953661566884529,0.355838183848282,0.17543292045593262
3,0.9073424027847926,0.18607152491984186,0.17290902137756348
3,0.8424088031389159,0.5422853712805195,0.1762406826019287
3,0.9285464583620048,0.42300592742624227,0.18508386611938477
4,0.6946687753991353,0.7843895255530555,0.3049025535583496
3,0.9693510017683731,0.2555500885052169,0.1738748550415039
4,0.9995825550149271,0.034061259935906675,0.1724836826324463
3,0.9148135806701861,0.4348878208025682,0.17249011993408203
2,0.9758277408155122,0.32227996240690815,0.29823732376098633
3,0.5676887971978962,0.8455398861116529,0.17357182502746582
3,0.8193488070847592,0.6649077947015902,0.17626953125
3,0.9383520605666404,0.2850718161203818,0.17384886741638184
3,0.932217749524346,0.405483399091951,0.17380833625793457
4,0.8590263375380974,0.4649692974169498,0.21401262283325195
4,0.9517742412389321,0.3315551417676385,0.2147679328918457
4,0.8629957806146695,0.5439685596917765,0.30044007301330566
4,0.996787522965755,0.08338344487676567,0.21488738059997559
3,0.7355519518152075,0.7138874413020918,0.2132735252380371
2,0.9671542512517903,0.2717101914862756,0.1863398551940918
3,0.9806820530073828,0.20511508468151515,0.17257332801818848
4,0.9992065502686193,0.0474503703217027,0.21453189849853516
2,0.9711606056023284,0.24136917715534154,0.21802139282226562
4,0.9892862208608699,0.1344184074626696,0.2573230266571045
4,0.828234016322464,0.4549337773767545,0.16948938369750977
4,0.6317154435498642,0.7710644042419996,0.16963911056518555
2,0.9691559850667175,0.2555805444349543,0.17135882377624512
4,0.977771911901148,0.22614505377590127,0.21252179145812988
3,0.8874931862935612,0.4372363801823314,0.17385029792785645
3,0.9996314523983718,0.0245699917388598,0.1720409393310547
3,0.9450248507291401,0.26437345230557885,0.21383023262023926
3,0.9715438719505278,0.2576084057561345,0.21225261688232422
3,0.9496120243783066,0.4063775996519947,0.2987542152404785
3,0.9645144420740652,0.26928845849130006,0.17612218856811523
4,0.9951879343100415,0.10249097667083658,0.18713164329528809
3,0.9991529851635879,0.03250887347287413,0.17625975608825684
3,0.9803480621698077,0.18174214875841874,0.17644596099853516
3,0.5075566967014626,0.7006096644935791,0.18571925163269043
3,0.9906566379498155,0.1413786051068802,0.17859292030334473
3,0.941213591341608,0.29779732868408565,0.1834867000579834
3,0.7432713170890264,0.951003279691553,0.22504234313964844
3,0.8610568389396047,0.5873897164293076,0.1746532917022705
3,0.9818315018504058,0.2255674394763478,0.17525362968444824
3,0.8241996043177342,0.5776347559551718,0.1801292896270752
3,0.9958765993134236,0.09627119077525918,0.17906641960144043
4,0.9730186630444588,0.2165125952513703,0.2652277946472168
4,0.9757327417379947,0.2317738268566783,0.3076200485229492
3,0.9838746053427008,0.2817713117416831,0.17986631393432617
3,0.518153972209483,0.912321311731299,0.18447208404541016
4,0.9728016630368219,0.23916174902789092,0.271759033203125
3,0.7728921377693395,0.6801728105121424,0.22066497802734375
3,0.30506502387832984,0.8717097344637796,0.17984819412231445
4,0.9998842699474603,0.019561225857893185,0.2227005958557129
3,0.9681053398142012,0.2988287944094419,0.3021678924560547
4,0.9992984791788906,0.04135419361572165,0.3089711666107178
3,0.5924667941665257,0.6520206240477069,0.18015456199645996
3,0.9282833112310657,0.4160493484409688,0.1793651580810547
3,-0.1913013906587464,3.570638856885581,0.23208308219909668
4,0.9118189119070956,0.43746061259440683,0.28413844108581543
3,0.97880864596973,0.2662698528829553,0.33211421966552734
3,0.998062145553858,0.06465347814963351,0.18534493446350098
3,0.9367497545936622,0.42544903725673144,0.1871480941772461
3,0.8157128726033134,0.4560246125274472,0.18106722831726074
2,0.9473285179409126,0.3626099784391433,0.2902820110321045
2,0.9586586407375723,0.28303922458276143,0.2682685852050781
3,0.8800051452913943,0.49765867473776376,0.17977237701416016
3,0.9992399390347477,0.03599757359695588,0.18438982963562012
3,0.9454744188032245,0.35060499512085613,0.18311309814453125
3,0.8561094973458477,0.44771566936064144,0.18444013595581055
4,0.8246658239334448,0.5167191650890424,0.23155832290649414
4,0.9445073116419532,0.35283274204703563,0.32276082038879395
3,0.9968104477965559,0.08618019449043268,0.18731260299682617
3,0.9514136150163777,0.2703490701085037,0.18843746185302734
3,0.9980884173828725,0.06034005925092782,0.18417739868164062
3,0.9102425869759863,0.3764764076772091,0.19068360328674316
3,0.7352803609958765,0.7943703263505105,0.21808362007141113
4,0.9549862868784481,0.3082362643109438,0.23087263107299805
4,0.9858890265038518,0.18204426271606533,0.2901632785797119
3,0.9752531868810309,0.23566181218809906,0.18601703643798828
2,0.9830502538696964,0.18049279505182747,0.18483829498291016
3,0.9715311442396742,0.3094102419833021,0.17934441566467285
2,0.9849206099899327,0.17391575991337413,0.17220187187194824
3,0.9861467929387282,0.19299787150113396,0.17265653610229492
3,0.9144864202421794,0.44156054563872776,0.17249584197998047
3,0.578093097243281,0.8667151378587251,0.17516827583312988
3,0.9417053089352327,0.38748183261992275,0.17050671577453613
3,0.8785463836439924,0.5096742099692011,0.17240595817565918
3,0.9062332901928681,0.4521948160037131,0.21589970588684082
3,0.896498009349069,0.5334841064515983,0.21685147285461426
3,0.9628521300064073,0.28234663829482026,0.2889089584350586
2,0.7533011444296921,0.6802628689655472,0.27197909355163574
3,0.9656828025204487,0.2645109338207105,0.17710161209106445
2,0.6957280326231202,0.7594912773692232,0.2034306526184082
3,0.9739880133047697,0.3090184290096146,0.17732930183410645
3,0.8366516849596278,0.5597337820394713,0.1774594783782959
3,0.5566328063797171,1.0320873198757652,0.224137544631958
3,0.7552502964165787,0.6609803731216064,0.17632579803466797
3,0.9994332439329461,0.03303040158391299,0.2184920310974121
4,0.8181449164511954,0.6297364261192342,0.2147812843322754
3,0.8741704872539774,0.4744656578579565,0.2209949493408203
3,0.9839374933318749,0.1780891111090471,0.17540717124938965
3,0.9044650442229744,0.4682631379801235,0.1804952621459961
3,0.9984427990567113,0.05941855778892818,0.17784452438354492
3,0.8932425796057802,0.5564743171104116,0.17380285263061523
3,0.9779240055735463,0.21798387751670764,0.17999601364135742
3,0.9515556465048673,0.3035613158411582,0.21085143089294434
3,0.972245966281165,0.2309666112785047,0.1792454719543457
4,0.973978099113994,0.24864756686889622,0.1866605281829834
4,0.9946565021078905,0.10779224812386412,0.26874375343322754
3,0.8778954619499012,0.5866393671604875,0.1777353286743164
4,0.8697190064484206,0.5301610170217499,0.17929697036743164
3,0.9871167023656815,0.1620542673968115,0.291888952255249
2,0.975514404692763,0.2635747625733002,0.2740945816040039
3,0.9989876464237397,0.05468739515818064,0.18242311477661133
4,0.9319111106910684,0.3118555043473272,0.2701723575592041
4,0.9860688159824926,0.17470759251936754,0.27446532249450684
3,0.9662366454548106,0.29237201302773447,0.17858648300170898
3,0.916508590589732,0.4983476006381366,0.17992830276489258
2,0.4145588445207122,1.3894369843254075,0.34957265853881836
3,0.413602399278173,0.9869438740678097,0.17513036727905273
3,0.8366391067306791,0.5471922758900848,0.21808362007141113
3,0.9780940355132964,0.16469818826474666,0.18447637557983398
2,0.9977717072896146,0.0821491083336014,0.17405366897583008
4,0.7365923339479002,0.5773533720408451,0.17576169967651367
3,0.24935293691034188,1.0907056313756103,0.17473077774047852
4,0.9483051066235115,0.32339693312518336,0.2593388557434082
3,0.9794080852780366,0.2314140053999912,0.1782238483428955
4,0.9982231868802764,0.06661577351510625,0.22103357315063477
4,0.9789004911638716,0.19045102761264895,0.17491388320922852
4,0.9956219694963216,0.095612205016877,0.1809401512145996
3,0.2781179155662519,0.9717470883774948,0.2201671600341797
3,0.9592196189988287,0.3043041502086377,0.21759843826293945
3,0.9976125514767837,0.0756208074713286,0.17797350883483887
3,0.973312576855007,0.32265110249288964,0.17497777938842773
3,0.9972548556943028,0.05808960264562778,0.17431926727294922
3,0.4184796593878298,1.5110277325750672,0.17784953117370605
3,0.558277164104076,0.724680198965519,0.3216264247894287
3,0.7020044128193518,0.7615031077901403,0.17170166969299316
3,0.9143074129497479,0.3759201176256474,0.17504525184631348
3,0.9377620067807216,0.38139090176561,0.22093963623046875
3,0.9623456855616365,0.285833123149496,0.17163491249084473
4,0.9981977624465758,0.07141504800745613,0.21525096893310547
2,0.9602846922484497,0.4955450043168074,0.21391773223876953
3,0.9998282764068381,0.018400044023308425,0.17268991470336914
3,0.8030081040151263,0.6428242730907016,0.41500020027160645
4,0.9930526981723854,0.13108832737288326,0.1764688491821289
2,0.9755226447219978,0.2172226045850783,0.26702380180358887
3,0.9785591243802778,0.19078167794667716,0.18034815788269043
3,0.8747025862446834,0.5145755130547846,0.17883896827697754
2,0.9707560826237867,0.18904960755131794,0.22513437271118164
3,0.9899680325804187,0.1323090460592561,0.17993927001953125
3,0.9980933005423687,0.053152336487326424,0.20339608192443848
4,0.8194728251464415,0.5094299607740488,0.22978734970092773
3,0.4631703078891079,1.2831957336856572,0.18450689315795898
3,0.6411790615943327,0.8021024472611891,0.17690253257751465
3,0.8059064216202021,0.619276130611911,0.17411327362060547
3,0.975849258871403,0.18726658945434724,0.1853475570678711
2,0.9615853651211808,0.2689561922951715,0.22545909881591797
3,0.9289546539397903,0.36900949088996904,0.17766642570495605
3,0.9176033569101543,0.46142764555301247,0.17589735984802246
4,0.9561616478840542,0.3094059460353687,0.3540661334991455
3,0.9958981230214613,0.11597696428573923,0.17956280708312988
2,0.9886734477077704,0.22670948856306017,0.24275803565979004
3,0.9902069199970474,0.20897766563532041,0.18126940727233887
3,0.9902869828612939,0.1508742143459131,0.3395235538482666
2,0.9220798392812741,0.4183471955079328,0.22287726402282715
3,0.9416570520638773,0.19380872605371988,0.1842207908630371
3,0.9428564065438539,0.3615110520650264,0.31346988677978516
3,0.8144805238364984,0.6200915518527047,0.1827402114868164
3,0.9817839411672764,0.17462705854337054,0.17813324928283691
3,0.9888065070315474,0.16280503375545624,0.17567706108093262
3,0.9986112338628876,0.055924140862837264,0.17960572242736816
3,0.99794623094053,0.07134584025633467,0.1745924949645996
3,0.9683541416319472,0.22748078572233035,0.2236013412475586
4,0.8054174765808941,0.5800126105993597,0.21924901008605957
3,0.7707155638497495,0.6295646050832474,0.17223453521728516
3,0.9277230895693038,0.41374420722669514,0.25971364974975586
4,0.9859134361812801,0.16267366415553627,0.42992448806762695
3,0.9636278251034196,0.3324384420432086,0.17472338676452637
4,0.8499276172246965,0.5208148635079349,0.21515369415283203
3,0.9671997406638774,0.23523471673829968,0.17203879356384277
3,0.9511416552859784,0.35267237911635735,0.18821072578430176
3,0.981507277785402,0.19649777103084493,0.1714019775390625
3,0.980747112345134,0.19287223242944454,0.17365789413452148
3,0.9997005511542308,0.019950420784156996,0.21881961822509766
3,0.6063171701235823,0.9295749870273913,0.17469048500061035
4,0.2798171211927421,0.8141913346477643,0.26018333435058594
4,0.9160086301835991,0.40577651048520835,0.36258769035339355
3,0.9868503085089769,0.17691931049260518,0.17271089553833008
3,0.990770547475952,0.14105737568781512,0.17432117462158203
3,0.9240498457937157,0.3886854865148924,0.17256450653076172
3,0.9371721305760621,0.3725454267444271,0.21456670761108398
3,0.9961209001229284,0.06423014507249102,0.1736769676208496
3,0.8863811742055637,0.479725922254049,0.17241239547729492
3,0.5186821106892082,0.8691132461550647,0.25626373291015625
4,0.9640284762044318,0.27956167658617803,0.2186286449432373
3,0.9858776700882191,0.19815790083511695,0.17582964897155762
3,0.9999327805186317,0.016378407362803903,0.17156982421875
4,0.8117104824547707,0.6560770170384425,0.37717652320861816
3,0.9996877123556452,0.04474177549580081,0.18338894844055176
3,0.7300389519608104,0.6437588434391218,0.18361306190490723
4,0.9384082063551917,0.3497494134124758,0.18216729164123535
4,0.9848609342830269,0.1597820814476753,0.22356081008911133
3,0.9992013988315723,0.04674369361881674,0.21983671188354492
3,0.8988040558588194,0.49327632047106695,0.23189759254455566
4,0.8170653828506153,0.628090423922037,0.2271289825439453
3,0.9736557147094376,0.2530463132267684,0.1860811710357666
4,0.8989964330562603,0.37826423762604094,0.27053117752075195
3,0.8795697549345651,0.4453806411067809,0.20367646217346191
4,0.9305860690306966,0.37970249529871747,0.266329288482666
3,0.992345429039089,0.21210969907819957,0.17382216453552246
3,0.346533923906801,1.01616197474451,0.18026089668273926
4,0.9972377065252672,0.07585871401905772,0.1813187599182129
4,0.9972123342612023,0.07706137322936094,0.26438212394714355
3,0.9999872260894352,0.0075089849550906505,0.17484617233276367
4,0.8149052926930725,0.5920209173941846,0.17822861671447754
3,0.9439393893407144,0.38926049437907984,0.17837834358215332
2,0.8410226478904403,0.6031664685104855,0.22245001792907715
3,0.9821803078636081,0.22964766613271886,0.17647647857666016
3,0.9928378145106177,0.16193893331744816,0.177046537399292
3,0.9725641477904563,0.21277326283554257,0.3294100761413574
3,0.9265326872325007,0.3297858391857264,0.17576050758361816
4,0.9998337562833062,0.02593627839882705,0.22121548652648926
3,0.9948651015326712,0.08777625480513837,0.24161505699157715
2,0.953454543841373,0.20310045499514934,0.17292499542236328
3,0.7337735587147811,0.7507261572551331,0.2270050048828125
4,0.7499264852694635,0.6733618418699197,0.27308034896850586
4,0.9561404459941295,0.31100167221912955,0.2632465362548828
3,0.9706230682413468,0.2420331144195428,0.17939376831054688
3,0.9534717008343052,0.3158082913657281,0.17723941802978516
3,0.9115070491131887,0.2784344567763764,0.17467355728149414
3,0.9698046822868283,0.3170683592237999,0.17410492897033691
3,0.8206699354573476,0.5738265882170781,0.17901110649108887
2,0.9857786437538256,0.149728944837008,0.2786600589752197
3,0.8337572959356285,0.44437401496688295,0.1851952075958252
3,0.9517994486318427,0.3258830964229125,0.18166112899780273
3,0.9206268354284165,0.38915360627088413,0.18783783912658691
3,-0.47443143931659687,1.3613063905649652,0.19121694564819336
2,0.9592594238860619,0.3028708740367672,0.26033449172973633
4,0.9550389045732139,0.3046937069994275,0.21629023551940918
3,0.5323247370218179,0.9646219318953477,0.17444729804992676
3,0.9711049196798512,0.2403916871976863,0.17339468002319336
3,0.8827413554745578,0.528407952316569,0.1753392219543457
3,0.8479327902707665,0.5512999866064721,0.17327880859375
3,0.8864216309914285,0.484386949424473,0.1731586456298828
4,0.9268017891710929,0.4035836046886838,0.17273187637329102
3,0.9665677094407182,0.27829571882458043,0.177506685256958
2,0.9781931179577195,0.16704125718512206,0.2636427879333496
3,0.254543459166464,1.048734829327255,0.17444610595703125
4,0.9807415185528789,0.19266150272411778,0.3119699954986572
3,0.9445443274521478,0.31495876251494975,0.1817936897277832
3,0.8773639262580968,0.5296579616889506,0.1748943328857422
4,0.9752940653265527,0.24090804749503736,0.17403054237365723
3,0.8504842994629118,0.5776016530994035,0.4153623580932617
2,0.9377789549034268,0.30243049565009233,0.3075742721557617
3,0.8242746909374892,0.6383975809636513,0.1765284538269043
2,0.9690736222019097,0.2566848756502333,0.17867803573608398
3,0.9896006154208973,0.15219708920295505,0.2809274196624756
3,0.9288669888829872,0.3096984638095225,0.1773548126220703
2,0.908776469431194,0.49871119463819114,0.2321643829345703
3,0.9862526717041785,0.1911825070234306,0.18119120597839355
3,0.99191689622938,0.1441738342903405,0.18494558334350586
3,0.9439388617944943,0.2683827666327252,0.18535113334655762
3,-0.14400353705615404,1.5385583402788385,0.1850893497467041
3,0.9993327887220793,0.03607256448884508,0.24126195907592773
3,0.9923536342135925,0.12380358638926663,0.18121552467346191
4,0.9506979150348325,0.2918381477987989,0.31282854080200195
3,0.9741497707423904,0.2363938640939103,0.19449710845947266
4,0.9998576567153502,0.025233976610026354,0.26847338676452637
2,0.9829841173347484,0.1767075057002762,0.3560667037963867
4,0.9116990550871488,0.3689074248050579,0.17795252799987793
4,0.7174139634177747,0.5775557828454485,0.2257704734802246
2,0.9117164340321373,0.4017514257917343,0.3314194679260254
3,0.8171411889400406,0.6136544213852155,0.22547483444213867
3,0.9661667536010283,0.3135500063668828,0.1794605255126953
4,0.9930951692787506,0.11593654267933312,0.17778468132019043
4,0.9760690440356736,0.21855182955048322,0.31262779235839844
3,0.9619826524969605,0.38357239070073795,0.18222618103027344
3,0.8583640970839549,0.3868913289081938,0.17783904075622559
3,0.9974813948584066,0.0947112780863115,0.21492314338684082
3,0.9932194773433158,0.13260732061307087,0.22597718238830566
3,0.3557136130259386,1.0223231549953307,0.18312525749206543
3,0.9030973564768041,0.4062785448664438,0.18331193923950195
2,0.7920841151949816,0.4238350063738202,0.22009873390197754
3,0.9527699754947394,0.36492001623941095,0.1766824722290039
3,0.9206415132469561,0.4322364103877657,0.1800980567932129
3,0.9867374110290162,0.1806656793761051,0.21602249145507812
4,0.9997619346183833,0.03662302010746717,0.25803089141845703
3,0.8565899198600457,0.3750613797425939,0.17275691032409668
3,0.9331801762066906,0.3535684530859535,0.17415261268615723
3,0.9955616436960997,0.09724511743127452,0.1739201545715332
3,0.9836902911472103,0.18799428389215916,0.17498230934143066
3,0.978424592754932,0.18399417460422418,0.2150883674621582
3,0.9281646087344833,0.39613625290002685,0.29979634284973145
4,0.9992494876423736,0.04911861459954753,0.3165585994720459
3,0.8966899216835607,0.5045873503827517,0.17232441902160645
3,0.9755289765354921,0.25702038410726963,0.17431640625
4,0.7996725476817201,0.5839560019635891,0.1740407943725586
3,0.8021532694270539,0.6782035723508583,0.2166576385498047
3,0.9642263850606411,0.25130994938862333,0.1726219654083252
2,0.9688991558787461,0.291581208785893,0.21918153762817383
4,0.8978648545442788,0.35134801388707515,0.21534967422485352
3,0.9046830042372553,0.4587501605596047,0.17176485061645508
3,0.921603870142669,0.3146479038403228,0.17347264289855957
3,0.9999644708079747,0.009822959735546958,0.17408323287963867
3,0.9994557149372046,0.03176305386352345,0.17027950286865234
3,0.7445784729272378,0.7665715939126772,0.22063446044921875
3,0.9955213665182628,0.11174964293740039,0.17143726348876953
3,0.9994049458214878,0.05016939303350031,0.3305838108062744
3,0.9346672779809829,0.3451473385585421,0.19263648986816406
3,0.4135545024981993,0.8668381557705094,0.1748805046081543
3,0.9586319138044601,0.318699647528215,0.21959543228149414
4,0.8185695317670493,0.6304787204362583,0.34926867485046387
3,0.9767425739624781,0.22639326280015346,0.17439961433410645
4,0.982620867325508,0.1912625391733144,0.18064069747924805
4,0.9927677471354687,0.1391341601555974,0.1787276268005371
2,0.9631504729984574,0.3084381983210254,0.2228412628173828
2,0.8744194596965127,0.5135208898577236,0.18024730682373047
3,0.9518350354640047,0.3267014123871675,0.18103408813476562
3,0.9880283741458088,0.15450861498200716,0.18237972259521484
3,0.997268145946387,0.05540802094654272,0.1825716495513916
3,0.7087033946274357,0.9864032742633211,0.17994260787963867
3,0.9399938264721717,0.33485166385028325,0.17944121360778809
3,0.9930909532256982,0.18934478311654201,0.18056869506835938
4,0.9055112841563429,0.4503742409053141,0.2617490291595459
2,0.9701626501172793,0.2495260474428178,0.4506402015686035
3,0.9655760923626721,0.3003474325707862,0.18209505081176758
3,0.8147747973939367,0.5804677578099103,0.2706339359283447
3,0.9887352525167559,0.13360095961017873,0.28628969192504883
3,0.997921675964895,0.0851857917713924,0.17798113822937012
2,0.9715162329467002,0.36054818709553726,0.226043701171875
3,0.48802245995173615,0.9385207582710134,0.1795346736907959
3,0.9724264339767738,0.2713079629401228,0.1830613613128662
4,0.9084674700903931,0.4524898552607564,0.22589492797851562
3,0.972102839942173,0.2797515777938036,0.18070316314697266
3,0.5869968006010624,0.7706354146506644,0.18079805374145508
2,0.9558752186770996,0.27953339816636014,0.17882704734802246
2,0.9577942118345961,0.3163369161517594,0.3106520175933838
4,0.9939826931509655,0.11667109153797799,0.22656798362731934
3,0.9239799236611257,0.447983741150782,0.20348358154296875
3,0.003273356072820029,1.5098006826524923,0.17722678184509277
2,0.9338423011948684,0.4571805980580966,0.2161698341369629
3,0.8328362573784672,0.571105967766916,0.21933650970458984
3,0.9286384042648819,0.3647492551084606,0.17248034477233887
2,0.979201170473487,0.22170924022912017,0.31071901321411133
3,0.9957036308023257,0.12424379014204522,0.17768645286560059
3,0.9930349365524748,0.10947112599508237,0.17754387855529785
3,0.8618525896347622,0.5461419628517041,0.18051385879516602
3,0.9173525949325865,0.4261139625736178,0.17704105377197266
3,0.6572987502961405,0.9253745817688627,0.1808786392211914
3,0.9959188071957195,0.0903049190720311,0.22160768508911133
2,0.9746541224321357,0.2572836051465622,0.34967589378356934
4,0.8752209006690813,0.5268827793523794,0.2986464500427246
4,0.9878665100807462,0.16717004224559764,0.17808890342712402
3,0.936264129132361,0.42230035708463415,0.1814558506011963
4,0.9487478229471341,0.27603654568253433,0.30617570877075195
2,0.7953508109328036,1.2896896604763475,0.36050844192504883
4,0.8928519611237258,0.47931940821366203,0.2594618797302246
3,0.9138476499880278,0.31561437274638726,0.24192237854003906
2,0.8375095037861422,0.6060831924070186,0.32958197593688965
4,0.9899194998873833,0.15311242723203328,0.18512296676635742
3,0.6967970023165336,0.7072297926604739,0.21968865394592285
4,0.9596462949035477,0.3037661766201708,0.26085948944091797
2,0.9912283856518137,0.14234597604644175,0.2333815097808838
3,0.9954002077858842,0.09516279346408013,0.23179936408996582
3,0.9937447655877882,0.1199432439364326,0.21829938888549805
2,-0.10624483452246439,1.07624870835072,0.17550992965698242
3,0.9766254365994792,0.24747558765473343,0.18175435066223145
3,0.9288341960708429,0.36544493057560823,0.22686290740966797
3,0.9997436348408191,0.022632782714088386,0.18153071403503418
2,0.9862376022120467,0.40844707274751346,0.2642478942871094
3,0.9441884253592153,0.3070931152899498,0.1786942481994629
3,0.2547104871519375,0.7890451679536019,0.263690710067749
2,0.9739374840449696,0.23125213495884456,0.22603130340576172
3,0.9148692265839267,0.4821980092759117,0.28885531425476074
3,0.7817877849171655,0.5901625991378997,0.22045397758483887
3,0.9960479893533164,0.19383020684566665,0.1794278621673584
4,0.962209940187091,0.268940495293208,0.26317787170410156
3,0.7979121201604139,0.8154469913212885,0.17550206184387207
3,0.965900457232973,0.2799547003874751,0.2897529602050781
3,0.8288258348237532,0.6590459413509501,0.1740870475769043
3,0.9493098130764233,0.3402713904337456,0.17692780494689941
3,0.9383043257348366,0.3976434017570031,0.17334318161010742
3,0.9655416354191422,0.2805691733645988,0.1766681671142578
3,0.640478304604966,1.0190567595222602,0.18299174308776855
2,0.8188530572968288,0.8478242616673037,0.26676464080810547
3,0.9992998842433717,0.043002778596854356,0.17592668533325195
4,0.9994698099669962,0.05567233435656396,0.3127737045288086
4,0.9944811700937208,0.09627650809236867,0.26116275787353516
3,0.921034231851592,0.5389766705177006,0.18389058113098145
3,0.9762179779225749,0.2289780815330357,0.17937374114990234
4,0.6136538972877396,0.8437598244488325,0.22803497314453125
2,0.9652708684776474,0.2640980368746572,0.22496724128723145
4,0.9998769941840758,0.025256638633590584,0.22019600868225098
3,0.7815508991019465,0.6374680286530187,0.17454266548156738
3,0.9306160801160613,0.3736499170295707,0.1721656322479248
2,0.9816656398251214,0.1826630422912768,0.2172987461090088
4,0.9238822768282349,0.41032327723256423,0.21242690086364746
3,0.9742366855759543,0.2241862246446065,0.16977334022521973
3,0.9827868252652817,0.1957426830702068,0.17388415336608887
3,0.9503366092325081,0.342653830809428,0.17293572425842285
4,0.9998036440349217,0.025349222638181422,0.17115521430969238
3,0.9523117901097021,0.3601299966810766,0.17635583877563477
3,0.9786209196535504,0.2199190864774623,0.17338275909423828
3,0.9758783713478832,0.1882043281329114,0.17206192016601562
3,0.9697081195985954,0.2620316114093636,0.19373512268066406
3,0.7323175099336383,0.5514044501706336,0.17312836647033691
3,0.8718498763204402,0.6112811516304533,0.22121691703796387
3,0.9827648477490257,0.19294001264108418,0.21761322021484375
3,0.9210804404440933,0.4672591428551094,0.21722793579101562
4,0.9472527326462706,0.331842529244507,0.21454381942749023
4,0.8717776272597411,0.37288946888570884,0.21721482276916504
4,0.9713696633455078,0.24152575965426193,0.3392050266265869
4,0.9801190690407714,0.1990468221045242,0.21890687942504883
3,0.9084362841280944,0.37669037108107045,0.2808268070220947
4,0.9985279969434133,0.05396296676744141,0.25789332389831543
4,0.989805351312933,0.14765046510157487,0.1723175048828125
3,0.921982424042673,0.4421501518029452,0.21738243103027344
4,0.7249288104578895,0.6349940506578803,0.1796565055847168
3,0.9824925818438696,0.30888483468269207,0.18693923950195312
3,0.8627180403992889,0.4634330153155362,0.17619705200195312
2,0.1588258496063687,0.8337526450595805,0.21717262268066406
4,0.8914033664624527,0.3864103764771477,0.25960826873779297
2,0.23836758130149238,1.0839916023614538,0.17531657218933105
3,0.9758855241278331,0.23169774824084433,0.1780095100402832
4,0.9998460310439353,0.01978159951485287,0.22208428382873535
3,0.934129903810071,0.3756380667417533,0.22153258323669434
4,0.9993703756606207,0.04543700675458559,0.2205822467803955
3,0.9621642402400595,0.2618604434156218,0.17463922500610352
4,0.8959079516784391,0.4678471183986282,0.17602014541625977
2,0.9446663800254848,0.39418940988331574,0.22959470748901367
4,0.9999054862001887,0.019552646887683104,0.22870469093322754
3,0.23236395376137026,0.9820069141604766,0.17403936386108398
4,0.8261776399582128,0.6289547627272598,0.25855016708374023
3,0.9566556460841552,0.3125141986494505,0.1921851634979248
4,0.9210880988616037,0.4180930929434115,0.37848472595214844
3,0.9957430567120023,0.08166005797406917,0.1739513874053955
3,0.27233186651286595,1.0435661045281384,0.17368149757385254
3,0.9624827949920252,0.26548649901501664,0.21716904640197754
3,0.9220735247860312,0.3785107631537785,0.17406797409057617
4,0.9781245940604828,0.21723119621780798,0.308856725692749
3,0.31619079322324734,1.3926696963623275,0.1788926124572754
2,0.9857776305964322,0.17679063213464258,0.17759180068969727
2,-0.39756758577207946,2.5761764727611354,0.22261810302734375
3,0.9930226117621064,0.11338337507221675,0.17554140090942383
4,0.831383715021909,0.604965167929643,0.17750859260559082
3,0.8746377460184259,0.5652191820658419,0.17930960655212402
2,0.948316899793434,0.3234510316416559,0.27336740493774414
4,0.9989628564098797,0.05623584967727051,0.17496776580810547
4,0.9980118160746487,0.06580701785514327,0.2334754467010498
3,0.9999156264409181,0.01477858878517112,0.22219252586364746
3,0.9608130456636992,0.29065728710983013,0.17363834381103516
3,0.5444125462950895,0.8957966295567659,0.17488384246826172
3,0.9543507811020462,0.26744582296139624,0.17408967018127441
4,0.9995546665535032,0.04016044042255122,0.29880356788635254
3,0.9703981153100933,0.25840318981428956,0.2149369716644287
3,0.918717797584718,0.54748233639642,0.1723172664642334
2,0.3720945891300045,0.6758048931452719,0.17397785186767578
3,0.931764225627114,0.35123810213626616,0.21618437767028809
3,0.8533934763136194,0.47380183827695793,0.17294669151306152
2,0.985795135309074,0.19208193859991057,0.17390155792236328
3,0.9775550652211867,0.2368119372065858,0.17123675346374512
3,0.9750957330346826,0.22314376090134058,0.17313647270202637
3,0.8728060153771111,0.5227042135996463,0.17081904411315918
3,0.03704495412342924,1.2310437519444783,0.1918175220489502
3,0.9992775542941678,0.0309373598886293,0.2596743106842041
3,0.8791549996488445,0.48069191352518154,0.1735401153564453
4,0.638246684003496,0.851442630490428,0.17223000526428223
3,0.8985814714082311,0.4849497385816283,0.2176344394683838
3,0.9971673638456645,0.07801542073576472,0.2929532527923584
3,0.9542299915903493,0.31203820515595854,0.17818927764892578
3,0.8467162892217007,0.5760036138626272,0.17359614372253418
3,0.8634946643363125,0.5341590719958351,0.1742572784423828
4,0.999912788427237,0.0198106378512922,0.21502351760864258
2,0.3482349829400483,0.9509294012150367,0.1747748851776123
4,0.7230232763902407,0.6729987936298161,0.2776510715484619
2,0.929754962413225,0.38087760428744655,0.2638523578643799
3,0.9614877938567818,0.29817552320184904,0.17487072944641113
4,0.8215322301872824,0.5113536520741618,0.34740185737609863
3,0.9250747805631768,0.3361598484718589,0.18703699111938477
3,0.9997309970443153,0.06036506645840389,0.18067193031311035
2,0.9132449526139538,0.5078504782586947,0.3101463317871094
3,0.926313531630959,0.41753110837848684,0.18024611473083496
3,0.9143678182082682,0.5290400681234961,0.17993640899658203
3,0.9408858388440209,0.4564087742685994,0.18553900718688965
4,0.6698512840120361,0.7870818812904644,0.3195037841796875
3,0.9811945158964815,0.21562007455070395,0.2272663116455078
3,0.860860475251254,0.5953821656981562,0.18404746055603027
3,0.9953743138151478,0.0923404158548206,0.18539643287658691
3,0.9666739252915474,0.26080714840952884,0.2852158546447754
4,0.995462327186117,0.10501324031781548,0.30891966819763184
3,0.7259278302200229,0.8045199724990554,0.17565178871154785
3,0.9781567998334073,0.17668110495754927,0.22318458557128906
3,0.99044058648566,0.12373482084437448,0.17701268196105957
3,0.9426909971631415,0.2757691748456425,0.19316935539245605
3,0.9967097240496241,0.07877969070134609,0.17598962783813477
3,0.9651359032176877,0.27907128957293614,0.1739499568939209
3,0.9997004592363228,0.021823168062285132,0.18027019500732422
3,0.988584077055565,0.16005844639080127,0.18027615547180176
3,0.8595131169992223,0.5502043863199265,0.17712163925170898
3,0.9979355233869622,0.070986089473475,0.17635631561279297
3,0.993466080512555,0.11861271395164363,0.21634244918823242
3,0.9916502585187504,0.1367838370010571,0.17465639114379883
3,0.9476276828028323,0.33899952511391335,0.17885947227478027
4,0.9804601468303465,0.20454141377948276,0.17401385307312012
3,0.3490639010697574,0.9786394378911877,0.223402738571167
3,0.9955051468620689,0.10062026036401023,0.18143963813781738
3,0.7187629292261455,0.6804903701931968,0.2200334072113037
4,0.9844303666708544,0.18206102302785196,0.26718616485595703
2,0.27396742115715794,1.1028618834750454,0.21349120140075684
3,0.7650204453510203,0.6998299996694075,0.17150521278381348
3,0.9457417524972935,0.3785021126801381,0.1724081039428711
4,0.9939953376400251,0.11451145401804823,0.17077922821044922
2,0.971351639093176,0.22811643455524447,0.17306947708129883
3,0.9910520681375699,0.15760044208105717,0.17410683631896973
4,0.977660862546754,0.21229947977062197,0.2582054138183594
3,0.9660242660380176,0.2365798141838292,0.17542219161987305
3,0.922214430927715,0.5150920665117171,0.18085145950317383
3,0.5265459046163217,0.9666968940930958,0.17270660400390625
3,0.9209384211943902,0.5573638304241412,0.17609715461730957
4,0.9215112589651298,0.40469097160043616,0.30100083351135254
3,0.9595711843219362,0.303725166249424,0.21767687797546387
3,0.9234358774112267,0.464512738564557,0.17245054244995117
3,0.9868712250374218,0.1640970692264914,0.171952486038208
2,0.7331813043135185,0.6171761503631588,0.21657109260559082
3,0.8647165297546783,0.602033866996191,0.23283839225769043
2,-0.40848011313091565,2.143713127379662,0.33247923851013184
3,0.9977353266133938,0.15932207828033654,0.17371654510498047
3,0.9982748843387381,0.060777160832692335,0.17612648010253906
3,0.9481432189803097,0.30782367429431995,0.1748189926147461
3,0.7254896940250589,0.7548033715897332,0.17655682563781738
3,0.7826894261937398,0.7303061839562656,0.17739558219909668
2,0.8698210781037634,0.6726166883392412,0.26189112663269043
3,0.972371567066372,0.24772859154381804,0.1761317253112793
4,0.9551020686615569,0.3110804557062935,0.26128339767456055
3,0.6944331128253373,0.8369565879289523,0.21818161010742188
2,0.9598866138210886,0.23193981976821312,0.17633700370788574
4,0.9988823709291202,0.04564122415241454,0.17359161376953125
3,0.9329702749793207,0.3900402264808671,0.17714905738830566
3,0.9991052610435448,0.044487017974455985,0.18056869506835938
4,0.9932902071620394,0.11597259938211667,0.1970524787902832
3,0.9451862202983435,0.35174869961058153,0.18280649185180664
3,0.9179679113036503,0.3117173876435982,0.17760586738586426
2,0.9734427521590245,0.23392954973183172,0.5416660308837891
3,0.977772081267371,0.202476304792904,0.179978609085083
3,0.9866536883681429,0.17207773045922087,0.18222784996032715
2,0.9926379131489466,0.13940022448289807,0.18572282791137695
2,0.9857547789283605,0.20617789615823243,0.37744927406311035
2,0.9849598744684052,0.17909139424030449,0.21866559982299805
3,0.9959154102949415,0.09589215775093683,0.22093915939331055
4,0.9991067471679375,0.04941554049156527,0.219102144241333
4,0.9084661968207812,0.4111968815388221,0.21689867973327637
3,0.9475212040262446,0.3259376218238359,0.17608022689819336
3,0.9560540346011747,0.3121522397482622,0.2228076457977295
3,0.964074323378391,0.24321959353281578,0.1778559684753418
4,0.999728579792757,0.028934358493637666,0.3540372848510742
4,0.9890331834684941,0.16023258412249208,0.26778268814086914
3,0.9825280299220616,0.166745104546167,0.17764735221862793
3,0.6134337460324712,0.9540741614931526,0.23218941688537598
3,0.9974868082970019,0.0744829086549413,0.17409229278564453
3,0.9424317037404276,0.3426580920983694,0.18037700653076172
3,0.8386981029736319,0.9977771201800417,0.22302770614624023
2,0.9425767194446265,0.3577222678053276,0.22390484809875488
3,0.9316607050355101,0.32194069209429327,0.18084502220153809
3,0.9992806692601672,0.04468068912792165,0.176436185836792
4,0.6595327277838419,0.8452905965776625,0.1757068634033203
2,0.957553271313576,0.21199654675844287,0.21612095832824707
3,0.9985984828641997,0.06228499524804203,0.17035531997680664
3,0.9024615595727038,0.4723173632877096,0.2583048343658447
2,0.9804826735083824,0.25661687659682947,0.21644091606140137
2,0.9752737578870484,0.2457988402246593,0.21599531173706055
2,0.9207391169726686,0.3334022364081356,0.39496779441833496
2,0.9974498176564517,0.06637218054341307,0.17170238494873047
2,0.9867216592830631,0.13600511875764035,0.25720643997192383
2,0.8435954466580484,0.8381370125604899,0.2620067596435547
4,0.9347661337151122,0.38341959933530884,0.17492413520812988
3,0.9451564125814225,0.32834950671316115,0.17335247993469238
3,0.9782551233013936,0.23526355992195436,0.2579355239868164
4,0.9985493597001177,0.05634968445453759,0.37111377716064453
2,0.9725395164851903,0.21526810231752255,0.3080759048461914
3,0.9883447112913926,0.173915340980912,0.17819452285766602
3,0.9959044433920291,0.10695155378910029,0.17585301399230957
3,0.9024071199538264,0.4939075465770099,0.17379474639892578
2,0.9466936032809199,0.19969238874653122,0.17519426345825195
3,0.9655980113814269,0.27231958428274505,0.21654367446899414
3,0.8587714718227041,0.5835952344325555,0.17820477485656738
4,0.9865276452740493,0.14234556479193827,0.26866745948791504
3,0.8913575773223325,0.42402199451366746,0.17481613159179688
4,0.7234574851100602,0.6730475485162741,0.34606289863586426
4,0.9359423323420939,0.3304488534787294,0.30582118034362793
4,0.9996258139166836,0.035259635613711086,0.17621922492980957
2,0.9483617370836016,0.2836191221938545,0.17480707168579102
3,0.9972343446028777,0.08000945778040279,0.1743936538696289
3,0.18980159207453648,0.8396331636911697,0.17690706253051758
4,0.9793371551306576,0.21925746892293568,0.17582178115844727
4,0.974212690489087,0.23551246086453081,0.2210996150970459
3,0.8392209041912034,0.3657732055707152,0.2701542377471924
3,0.9836310828159244,0.1337596741371997,0.2954826354980469
2,0.9351363059059897,0.3706657508998122,0.1867225170135498
2,0.9624876319270369,0.26517262045156664,0.1787247657775879
4,0.9986273659039644,0.0647795338595208,0.22129583358764648
3,0.9990901740710203,0.0422004945497051,0.195936918258667
2,0.8382215864662355,0.5739672891520543,0.2642979621887207
3,0.9641503512368713,0.2767722734006974,0.17627716064453125
4,0.9998915709640235,0.021124005807779896,0.3036220073699951
3,0.9844761994110366,0.19400489690459122,0.17252707481384277
4,0.6579858887648807,0.751305059028386,0.3067770004272461
4,0.9757433182615741,0.21077117500573953,0.17645740509033203
3,0.6257735750782814,1.0134860218393111,0.17689228057861328
4,0.9384755981181059,0.3689465253627948,0.21815919876098633
3,0.949453273755663,0.321310200831975,0.17761683464050293
4,0.9996853819330288,0.02918385201807975,0.22382402420043945
3,0.9480809514555373,0.3632762392075308,0.17487382888793945
3,0.8606042010122659,0.4901729646458264,0.1773371696472168
4,0.9999217194756632,0.03698168137899964,0.34241223335266113
3,0.9997901300368097,0.024304898780778253,0.1875753402709961
4,0.701679230787066,0.7798350379916883,0.2644197940826416
3,0.9908887844119542,0.1520908124522682,0.17994332313537598
3,0.9628380818795994,0.2350688946103306,0.2187185287475586
3,0.8631774428219391,0.50827438206581,0.17020201683044434
3,0.9862382624921191,0.16831873026245317,0.17203617095947266
4,0.9674138833943933,0.2736215547550173,0.21490693092346191
3,0.9525500801847839,0.27845202903560484,0.17105627059936523
3,0.9772579159216321,0.29780916618661907,0.17828083038330078


==> data/Stock_Google_Prediction_Horizon_2.csv <==
rank_vals,rho_vals,err_vals,time_vals
3,0.7790836351572689,0.6433943578035202,0.42218446731567383
4,0.8383489953997144,0.5881360703007185,0.1823413372039795
2,-0.1692716795748159,1.0088604573884026,0.18320107460021973
3,0.9429466825151912,0.3499095505434071,0.18346786499023438
3,0.35529985741344783,1.4073476924796886,0.19051909446716309
3,0.6885544854369906,0.6778695815415621,0.19194698333740234
3,0.8491324660773443,0.43285886004942814,0.20076942443847656
4,0.8481153720395269,0.6059818343640572,0.3395681381225586
4,0.9068132899806298,0.3978474762713429,0.2877016067504883
2,0.9365144174554871,0.7580271642852451,0.1963653564453125
3,0.8423015091597322,0.6888991356438328,0.19558286666870117
3,0.8890890071786868,0.5476261143637237,0.23397445678710938
3,0.24536501157308235,1.0299074830648955,0.2535693645477295
3,0.9839095403271142,0.16291114939139692,0.20058965682983398
3,0.9447870839929708,0.32178663184653683,0.3377702236175537
3,0.9897408577405714,0.15958040443800228,0.22282147407531738
3,0.1543553962228919,0.9794997207369697,0.18429255485534668
4,0.9736371755437953,0.2031232738665307,0.23151063919067383
4,0.7567538220259893,0.663969514929797,0.3292958736419678
2,0.2631432752674046,0.45517212807428237,0.18357563018798828
4,0.918094147478312,0.45131137384408654,0.23999309539794922
3,0.9591943954844866,0.2632799280389424,0.27277207374572754
3,0.9865597049766625,0.1730723643563467,0.19162249565124512
3,0.4718447524798445,1.1938645837736086,0.18403124809265137
3,0.9078610099294406,0.45068700344740303,0.45554327964782715
3,0.7166793840459615,0.7038007727129413,0.18401479721069336
3,0.655480321801808,0.7768225332953473,0.18230199813842773
2,0.9460976792060183,0.33307809090510404,0.18259048461914062
3,0.6920870674536916,0.7491029382367164,0.30588817596435547
3,0.9132267810427631,0.4418441544396371,0.18655848503112793
4,0.3323900868244828,0.8193458508882109,0.2307145595550537
3,0.9426844696002699,0.461878172325883,0.18356609344482422
3,0.4967950724864636,0.8632475684415942,0.178818941116333
4,0.7015553545502224,0.6461578568064948,0.21762657165527344
3,0.6743109757870236,0.7570126368287057,0.17491674423217773
2,0.9861741420158139,0.14472376800470169,0.23748159408569336
3,0.8105002504900098,0.6754555346499391,0.17763924598693848
3,0.8307255203924148,0.5317059730767775,0.2851536273956299
4,0.9895191051521053,0.1313191043185456,0.19562554359436035
3,0.8109830195182711,0.662521603424034,0.19281339645385742
4,0.9503219952879368,0.39237439964979487,0.2454850673675537
3,0.4405466281183718,0.8799780163103557,0.2341136932373047
4,0.6643280983438701,0.6867846494441977,0.18706893920898438
3,0.9479368342865433,0.3621863778375123,0.18524551391601562
4,0.8040795716764162,0.5540100635635432,0.30947256088256836
4,0.9887859625747258,0.16534198383290985,0.17268061637878418
3,0.6776774687844401,0.653431590774237,0.16898131370544434
3,0.9850350424729624,0.2109652218253796,0.16736102104187012
4,0.9751956033406505,0.2085440907734058,0.21257400512695312
3,0.9386313737369045,0.32171251319824434,0.21039962768554688
3,0.8779601196189489,0.4891194956171663,0.16908693313598633
3,0.923835435406793,0.49114084975915195,0.1672046184539795
3,0.9639387907517335,0.3095709514030031,0.16740632057189941
3,0.7810513562763779,0.6362761057668448,0.16806340217590332
4,0.9245710851710495,0.4461548214358354,0.16927623748779297
3,0.4572359688924828,0.9479263057959355,0.16843032836914062
4,0.8678734698008297,0.5287835200415297,0.20718693733215332
3,0.9682684083247721,0.27585526721960013,0.16422581672668457
3,0.7250519681129051,0.7391832804720389,0.21752405166625977
2,0.9338542942788514,0.4003808105330391,0.3406400680541992
2,0.9696249130379139,0.23895963391425282,0.4190480709075928
3,0.8734673235322741,0.5488511149935426,0.23183178901672363
3,0.5865253179032008,0.9826303750601061,0.22715473175048828
3,0.6540745672724366,0.7632832446585768,0.19141769409179688
4,0.8481463792914331,0.510735835111928,0.27062177658081055
3,0.964244808810636,0.27164998039468097,0.18887948989868164
2,0.9828076016961497,0.16749991243696938,0.23193693161010742
3,0.9260322075308967,0.4420244802391001,0.19420146942138672
3,0.9913107169467957,0.1309379155604118,0.19362974166870117
4,0.8479983297556954,0.5392919083603503,0.1906125545501709
3,0.8451396938880669,0.4812370988748825,0.2011401653289795
3,0.95359025069455,0.29233185329382433,0.20432186126708984
3,0.9113986605949472,0.5383128014974387,0.1957087516784668
2,0.9528766572497555,0.3595666078496815,0.19629716873168945
3,0.4091902644223459,0.9005844618751913,0.2042369842529297
3,0.7744070474756387,0.607441538183912,0.25948667526245117
3,0.6334740201357032,0.8089151230748015,0.40816235542297363
4,0.9467354311567302,0.3213407491629537,0.21476960182189941
2,0.9893924119027149,0.13788872289687323,0.20376324653625488
3,0.968302073779129,0.2973990807166935,0.2628288269042969
3,-0.10118951099410224,0.9728981940481782,0.1886892318725586
4,0.9745154726105908,0.23170360223602812,0.28185057640075684
4,0.803581884912228,0.6086076726715451,0.25063276290893555
3,0.6769317543615868,0.7126123404031611,0.19878220558166504
3,0.8211548738311797,0.5757630413467946,0.1927347183227539
3,0.9635997339367595,0.25974059358125906,0.1942305564880371
3,0.8372396843188624,0.582461937122403,0.25711846351623535
3,0.36045754308061373,0.7955884106087531,0.1991896629333496
2,0.9440829296355805,0.31052763533319483,0.32235264778137207
4,0.8731907946592852,0.5860377928811461,0.35009169578552246
3,0.957118511385826,0.23594541348948464,0.4015026092529297
4,0.9263145896403452,0.33398222645639974,0.26774144172668457
3,0.4573434431480476,1.004625072414517,0.21329593658447266
3,0.9659974906084924,0.3022567103899739,0.2212517261505127
3,0.4325323700042007,1.5841179454435987,0.18521738052368164
3,0.962300635159474,0.3564727725003636,0.1779320240020752
4,0.9866699970872069,0.16346341520497928,0.29083251953125
3,0.9146501819938495,0.5393357335352694,0.2194662094116211
3,0.9837739944687632,0.1870640034663608,0.1824662685394287
4,0.7205034908468719,0.7535237444712283,0.22428393363952637
3,0.9504511689244517,0.28743829672034926,0.20552325248718262
4,0.9708923721521623,0.26017780682702274,0.3479642868041992
3,0.9755203847985788,0.22682703309935617,0.27867746353149414
3,0.8379888096607264,0.5308775336804623,0.26934289932250977
3,0.36011065634380884,0.9254480152018725,0.1875903606414795
3,0.9845715211964026,0.17716582240207757,0.18130993843078613
2,0.9914259632703889,0.15015930284981116,0.3029189109802246
4,0.9889333025652531,0.13894125465248833,0.17560863494873047
3,0.7270213491369076,0.6972876917264698,0.17289328575134277
2,0.806647674793995,0.6301163522054645,0.21803760528564453
3,0.9460756821599818,0.3239722069957939,0.18393468856811523
3,0.8100400218531372,0.6986247456165975,0.18275928497314453
3,0.8243561304850229,0.5716736118976041,0.1830136775970459
4,0.8301931615659933,0.5275793302091316,0.3977510929107666
3,0.9786188029657964,0.21396085010097748,0.17043423652648926
4,0.9307703809838875,0.3750200571279947,0.17195844650268555
4,0.9953389587467292,0.09292155587965197,0.2084178924560547
4,0.7010095210831667,0.5896109184684567,0.427734375
4,0.9715984193495898,0.23299318785987597,0.21753311157226562
3,0.6913187846239409,0.7431028130697721,0.17317533493041992
3,0.9760123005814909,0.22902229135585428,0.1750802993774414
3,0.9944481170684611,0.10868167286040871,0.17379188537597656
3,0.8483937986610904,0.7322367491258239,0.21747756004333496
4,0.5854362238943042,0.8499706277999955,0.26195454597473145
3,0.9676464685691635,0.2414944372762753,0.17186450958251953
3,0.46004479077996285,0.7042708135052996,0.17691922187805176
2,0.934171572932037,0.37808995951470076,0.25040221214294434
4,0.8339728803702389,0.5576648034871863,0.2197437286376953
3,0.8518158590519045,0.45261158711002275,0.25751423835754395
3,0.4799877458271642,0.9123205176106138,0.2153933048248291
3,0.5393639653570026,0.8447925740739607,0.21529531478881836
4,0.5194432564067358,0.842058914151486,0.17421436309814453
2,0.9949096281462115,0.10907561167717539,0.17667078971862793
3,0.8253538556811729,0.6550468432946622,0.21373867988586426
1,0.17380226434188614,0.9989669164617868,0.21843981742858887
3,0.543023901700673,0.9671456264096485,0.21361947059631348
2,0.4637677042740757,1.0175309433600503,0.17545008659362793
3,0.9855991591041304,0.19586791153707978,0.1727430820465088
3,0.46064258136149466,0.8741177389890966,0.1724250316619873
3,0.9061629580666296,0.38047282274576844,0.17226386070251465
3,0.8912473927322836,0.5441632661542101,0.21968388557434082
3,0.5192752640873263,0.7493057142815178,0.16817665100097656
3,0.9605770953581808,0.2784663307542643,0.17112398147583008
4,0.6919013301366528,0.7074372470276273,0.16919851303100586
3,0.8513140451787209,0.5367369206697065,0.1788315773010254
3,0.9009788168999363,0.48096268282478244,0.1685042381286621
3,0.7472012966707093,0.6621325539102411,0.33981966972351074
4,0.92802272736518,0.38549274038109227,0.1777951717376709
3,0.8506782793609104,0.5488985550496271,0.19031953811645508
4,0.9590333253252421,0.2895346879458766,0.21833133697509766
2,0.8793731244652455,0.6248889228024805,0.21663355827331543
4,0.9126163529258129,0.4729701866184444,0.21994709968566895
3,0.9320833125373792,0.39397917824318746,0.21018123626708984
4,0.9391336359627753,0.34807954309593314,0.21093225479125977
3,0.8593314110643568,0.6649023968517053,0.2986640930175781
3,0.5717174158810885,0.849056905962572,0.16747355461120605
3,0.8673623028962248,0.49908661689727407,0.16962981224060059
4,0.8604882922887429,0.5627831444252673,0.16872572898864746
4,0.9452496797754458,0.33849979505395883,0.29550600051879883
4,0.9211122175851199,0.46320011583525,0.20967745780944824
4,0.8305693065690043,0.7291634467786045,0.2562108039855957
4,0.9494303400660725,0.3754830203325014,0.3352060317993164
3,0.910202682982697,0.3058465964763067,0.21405553817749023
3,0.9979596644700701,0.06351300433636628,0.16897058486938477
3,-0.10969672386510669,3.975794442054944,0.1705920696258545
3,0.7950868037647425,0.6404785705845558,0.2557182312011719
3,0.9643966842268982,0.300563259840693,0.21293902397155762
3,0.9806345704580999,0.22262537223367176,0.17421531677246094
4,0.9074831796385757,0.3924321869041306,0.2920389175415039
4,0.9197962787042746,0.4179829898106793,0.1971111297607422
3,0.9359321398904931,0.3622021362197882,0.16741085052490234
3,0.5829933400471375,0.9584562819275754,0.16961216926574707
3,0.8388515646207446,0.5430172539816814,0.3304615020751953
3,0.8020859138057531,0.6405030579942912,0.1717371940612793
3,0.7217788227776878,0.7538267136551228,0.16931915283203125
3,0.8766144990133413,0.5159006525900458,0.16907191276550293
3,0.9239609606953487,0.4168206354325339,0.2141718864440918
4,0.9934186862442577,0.1333794240393036,0.33926987648010254
3,0.9403873826827627,0.35916556671860067,0.17497849464416504
3,0.4692598152442726,0.9660940294861092,0.17313098907470703
4,0.7357628121733152,0.553446844800405,0.260831356048584
4,0.7652872118883207,0.6242797220873831,0.22080779075622559
2,0.9872156328360294,0.15987990679925065,0.17502760887145996
3,0.8097854133358542,0.42898236083394203,0.2533559799194336
3,-0.09183201548841695,3.944564716368018,0.17204713821411133
3,0.8075131054570222,0.6296984668793932,0.17749571800231934
3,0.10598350522470784,1.0642182199740926,0.17212677001953125
3,0.8295509629659653,0.5413819696303438,0.21887922286987305
4,0.6476471805419621,0.7079705313578997,0.16840529441833496
3,0.9726340764854733,0.2588800855405748,0.17089271545410156
3,0.9878204980793598,0.20107072344378676,0.17023348808288574
4,0.9813436271538358,0.21519939866368196,0.1881568431854248
3,0.9538890287879789,0.308873326691077,0.17340350151062012
3,0.5910185743120308,0.7081117509475009,0.1719067096710205
3,0.5554251132130396,0.9061968360852899,0.17920351028442383
4,0.8337797527344888,0.4616686228490141,0.3004004955291748
3,0.9476839501663302,0.32810307169362185,0.18312978744506836
3,0.9432717276618926,0.3211409427418914,0.17364215850830078
4,0.689787523286089,0.7300957708592687,0.17343616485595703
4,0.8062590875566792,0.756497800322732,0.17444348335266113
3,0.9825334252332045,0.1881529428250233,0.1738579273223877
4,0.8426064463524843,0.5530655132555619,0.16887545585632324
4,0.9809711757185748,0.22174728617461958,0.2151014804840088
4,0.8456999825260676,0.5940578753089932,0.29842114448547363
3,0.8124783362160624,0.5701058241186258,0.16834139823913574
2,0.9130032940649785,0.3878187281954768,0.2913672924041748
3,0.8299242068968045,0.6860760137796127,0.17383360862731934
3,0.9584917340153181,0.3542071738076831,0.1687319278717041
3,0.8848207032925983,0.35285587174582317,0.2328486442565918
3,0.8200996946619086,0.5790190863476276,0.22649693489074707
4,0.8064879355233069,0.6309349943477813,0.21158766746520996
3,0.9586668308053398,0.28738082279415833,0.21741223335266113
3,0.08732282151111383,1.054532998899988,0.16996550559997559
3,0.9361421358204882,0.4191064445639481,0.23954153060913086
3,0.616844316712847,1.0150308303587638,0.21151471138000488
4,0.8014857706699092,0.6091859195493905,0.21100664138793945
3,0.8604327663273709,0.4511031492241478,0.21664047241210938
3,0.5530057063746594,0.7613484635727484,0.3394591808319092
3,0.9916531236736085,0.13481959435446025,0.17102265357971191
3,0.9393352023282721,0.3043743024883373,0.2541038990020752
3,0.8040880256235788,0.6333528222636082,0.1721806526184082
2,0.9980568769942687,0.09363999754642283,0.21419787406921387
3,0.9322251505898542,0.3590198309040002,0.17270946502685547
4,0.9162937711447078,0.3922750019291806,0.21364855766296387
3,0.8799985302107397,0.5097583404971706,0.21274065971374512
3,0.9537221778483898,0.33293241201453877,0.16967535018920898
3,0.8137869906638414,0.6244333354092969,0.16819286346435547
3,0.2443134273385405,1.9694599844146967,0.16846990585327148
3,0.9991665944083163,0.042354181148761806,0.2159411907196045
3,0.9708976164244172,0.2746573805329309,0.16705870628356934
3,0.792855183829174,0.721415299156835,0.170027494430542
3,0.746503998421457,0.7690172519426097,0.17204809188842773
3,0.985200436546829,0.16001765130734671,0.33764076232910156
2,0.32615690164157957,0.96116304650091,0.20917224884033203
3,0.9062744430765565,0.4194911584856244,0.1814723014831543
3,0.9195233035516434,0.38395463399688984,0.18081188201904297
3,0.9913704297067737,0.14067525055871666,0.17124342918395996
4,0.8634418083258489,0.4912737791211746,0.30196189880371094
2,0.9538009159285754,0.3025331793544524,0.17280960083007812
4,0.9699577839185666,0.17105121312641686,0.16861677169799805
4,0.7880796710572574,0.5895317378529237,0.21677684783935547
4,0.955172068455881,0.3356331861717688,0.2132124900817871
3,0.8815772637241017,0.45311473489024967,0.173447847366333
4,0.9459903078954629,0.4026424039672446,0.16988563537597656
3,0.22177089958050214,0.9377719086017436,0.16928458213806152
2,0.9537419075858294,0.3684089203446745,0.17384910583496094
3,0.8225847514337304,0.680829287169201,0.16890549659729004
3,0.7083635521687771,1.0270217528741796,0.17235445976257324
3,0.5913223298695701,0.8547829884631137,0.1761929988861084
3,0.48574745835266453,1.6902169493026027,0.175217866897583
3,0.8936676504801508,0.44671047358498367,0.16967058181762695
2,0.9781431805112,0.17682623902335964,0.25968265533447266
4,0.9834226830832428,0.2033879135146107,0.22048687934875488
3,0.9925793063794924,0.15060458122805517,0.17430806159973145
2,0.9740518076766098,0.2585821639770549,0.21333003044128418
4,0.6919424778486807,0.7637270346210551,0.18071508407592773
2,0.9539473910078162,0.3186102068311725,0.21968770027160645
3,0.8522788881059623,0.3290153237007972,0.16976261138916016
3,0.975039884127495,0.22459001629596007,0.21578645706176758
3,0.9978961157159703,0.07002808820783554,0.21158552169799805
3,0.6891867685819587,0.9532352047861933,0.21299529075622559
3,0.7532254799583494,0.8294879478864534,0.21138954162597656
4,0.9116287630610411,0.4145281379019673,0.2987217903137207
3,0.9544509298441556,0.3043971880823238,0.29537153244018555
4,0.9816054939824701,0.2379909169751578,0.16999554634094238
4,0.8900183692579675,0.5181239618020462,0.29604601860046387
3,0.2942532989902385,0.8276245782390007,0.16778874397277832
3,0.9796726176695709,0.20675412987239192,0.17362189292907715
2,0.9819811080299623,0.19753978986522763,0.2144944667816162
3,0.9381172417229321,0.3817881930973176,0.17309975624084473
2,0.9753454629749518,0.24765100464833617,0.17152094841003418
3,0.9033863772825147,0.3520465708578539,0.17286372184753418
3,0.6764850648084371,0.6510780851527824,0.17821168899536133
4,0.9121139001028867,0.5102314509172665,0.16978979110717773
3,0.9623738399017663,0.25002128116450495,0.21909284591674805
2,0.9820124132608413,0.20823166957614972,0.21650004386901855
4,0.9870998070911821,0.1780761704077541,0.21341300010681152
3,0.8151447020555671,0.5623298986314177,0.17219805717468262
4,0.8822245613410933,0.4317215772191909,0.21050000190734863
3,0.9299263737008174,0.4013856590507046,0.17435097694396973
3,0.7311760959323135,0.690547618000723,0.1712801456451416
4,0.6833043706397952,0.7642331712620689,0.17083454132080078
3,0.2544419653508556,0.7659661161431708,0.25385451316833496
4,0.9323482503453989,0.36343695497280576,0.2533907890319824
3,0.9537673230117382,0.31681868535556307,0.17043209075927734
3,0.6976171858629773,0.8686352287114564,0.1691133975982666
3,0.9742782121639896,0.2310932336442717,0.1716165542602539
3,0.728751641239415,0.7909105217740794,0.16939663887023926
4,0.91533136976453,0.4666274194035252,0.21181440353393555
4,0.9956558969122589,0.09295198748824002,0.2102200984954834
3,0.9514187765786223,0.3674027220411357,0.1710059642791748
4,0.9030588907547502,0.5029044106136971,0.21132564544677734
3,0.9617933804135833,0.2852203858298534,0.2937619686126709
3,0.6244026421992656,0.7339385395534256,0.17147469520568848
4,0.991775959112757,0.1295244648906955,0.3120443820953369
2,0.7887758361975233,0.6396160435442406,0.1848447322845459
3,0.24101201786059556,1.8916945251706974,0.18582558631896973
2,0.6862931295590047,0.7723087204276404,0.17888665199279785
3,0.9377210231125144,0.33089465684362795,0.22494864463806152
3,0.640322953102367,0.6329068272652741,0.17130541801452637
4,0.9631279094211624,0.30882854295679146,0.26719117164611816
4,0.9243808544624731,0.36440976924102636,0.22533559799194336
3,0.5944016568574981,1.7285497986566154,0.1792752742767334
2,0.9660321981658029,0.23658892501749798,0.21440672874450684
4,0.9129167157833954,0.3780971758568399,0.3102273941040039
3,0.541649829525408,0.8696020796227665,0.5521402359008789
4,0.9202228629118205,0.3279968492019279,0.26168060302734375
3,0.968393531347649,0.29158457730537435,0.1716451644897461
2,0.9544693114127236,0.3284854694540979,0.17838740348815918
3,0.5918762511785242,1.6381398189794378,0.21738553047180176
2,0.9880987387492217,0.1451767233582004,0.17969799041748047
3,0.3519170476449008,0.8389572832774035,0.17130184173583984
3,0.884245284961383,0.5419173908865643,0.21437907218933105
3,0.9397278053019587,0.36498414196208373,0.17131423950195312
4,0.7482872697137398,0.639208069386906,0.26309871673583984
3,0.5724606404665731,0.848018847889541,0.2597033977508545
3,0.7948158504442899,0.6005756021972138,0.17383503913879395
3,0.906316181892761,0.41921568453480496,0.2997419834136963
4,0.836858052062939,0.5193080255008783,0.21363186836242676
3,0.6261674205929665,0.8701998266446477,0.2156379222869873
3,-0.015196063639261476,0.952467851155951,0.17640233039855957
3,0.7504376690704206,0.5572174078314716,0.2112138271331787
3,0.968281106311816,0.2668913433431502,0.29349398612976074
3,0.96765573753949,0.2676557752279362,0.216477632522583
3,0.8314679874545718,0.625238065266766,0.17162632942199707
3,0.9815766550263074,0.2233941881211673,0.17174458503723145
2,0.9538959649558582,0.2888835531026183,0.33550572395324707
3,0.7529368490327354,0.7736856844533936,0.17060542106628418
3,0.48816397289355123,0.812109492178448,0.16832208633422852
3,0.9647559984883,0.23196174244129167,0.16697072982788086
4,0.9894365901548715,0.1619089744759391,0.21132898330688477
3,0.5657076959580846,0.9019269034643499,0.1679234504699707
3,0.873186625483574,0.600564187558715,0.17051148414611816
3,0.917361900950617,0.37838811748893936,0.16964006423950195
2,0.9316705397885803,0.3853888416932179,0.1686861515045166
3,0.8507598907806875,0.46388366762284655,0.17253923416137695
3,0.49363234091602715,0.9015762856229207,0.21207404136657715
3,0.9530416751921622,0.35337703977706697,0.16944456100463867
3,0.859707728567592,0.5292124491663271,0.2120990753173828
3,0.8952416223680313,0.43929507116042815,0.19152045249938965
2,0.15086397704500376,0.9720746132341626,0.2533266544342041
3,0.8636579024832729,0.5348552361586021,0.1705765724182129
3,0.8322036682992466,0.4788684337868238,0.21261024475097656
4,0.8777559768378119,0.4846557667036125,0.18309855461120605
4,0.9341551016943814,0.2666962005088015,0.18495607376098633
3,0.37257374889329653,0.9467017204690041,0.18314743041992188
2,0.9751477258660409,0.3718297043431128,0.18712759017944336
3,0.9765662819090619,0.27687453817690466,0.30060505867004395
3,0.9844297865204155,0.2047169141058807,0.2687194347381592
3,0.4266155166648599,2.6200841182975556,0.18859219551086426
4,0.7211891125237343,0.6932347978844868,0.18846511840820312
3,0.9012828216473003,0.5647153158423012,0.18674778938293457
3,0.9888589179113433,0.11222188431681455,0.2635314464569092
3,0.9309383557383423,0.3331841428472301,0.2172853946685791
4,0.9043834847606264,0.4299028137085639,0.2594881057739258
3,0.9886335693483977,0.1317045705774562,0.2965047359466553
2,0.9674875431093827,0.28679418807865253,0.26340293884277344
4,0.9705878365425715,0.2412029103024977,0.2517061233520508
3,0.9211438343609054,0.4025009794764319,0.1758251190185547
4,0.9235406785290406,0.3469017656056276,0.21714091300964355
3,0.858563492460604,0.5150827103840295,0.18722796440124512
4,0.9051184473727399,0.5051060356366383,0.21494293212890625
3,0.747969321034321,0.69222343081158,0.17178845405578613
3,0.8532016092232656,0.5636306537263542,0.1701197624206543
3,0.9565073033642049,0.28067553886415275,0.17889952659606934
4,0.8875139748111421,0.4751207075870749,0.2545442581176758
3,0.6951301622673538,0.9372093303092239,0.17226886749267578
4,0.8295304084499638,0.536249259915569,0.25545716285705566
4,0.8751854351959069,0.6241983141474519,0.21726083755493164
4,0.7996975625115652,0.5711269572191443,0.2141284942626953
3,0.9728770635267654,0.2697730734154208,0.17776942253112793
3,0.961771668521454,0.3610592770086887,0.1674196720123291
4,0.7631901783721423,0.6611314249882898,0.16925787925720215
3,0.8805764135837096,0.6044717687211237,0.17289042472839355
4,0.8576330591639427,0.564165301307329,0.3381810188293457
2,0.5168079497182086,0.9116204625950982,0.21567416191101074
3,0.5695319974277017,0.9773526417264653,0.1724095344543457
3,0.2979053382354221,0.8264097136041283,0.17414236068725586
3,0.471133817997687,0.4619306173771814,0.17238497734069824
3,0.7498449951790251,0.6927908068264463,0.17015457153320312
3,0.9194217122210309,0.468180095263321,0.1699531078338623
4,0.7085172910299186,0.7829124019850532,0.2547435760498047
3,0.953234419336931,0.32463455288692206,0.18637681007385254
4,0.9946618390312024,0.10337579000224881,0.2981078624725342
3,0.6581258875550011,0.7558865189810958,0.17104816436767578
2,0.9833449291138482,0.2805102219499612,0.3794271945953369
3,0.2598848510551087,0.9930433791405407,0.1715230941772461
3,0.45531947597558686,1.059591404166082,0.17166733741760254
3,0.982129023980289,0.16488651141175392,0.17928409576416016
3,0.9308474423337126,0.36900168751740975,0.1679084300994873
4,0.8565236793800748,0.5020044457700579,0.2550778388977051
4,0.9455958602390878,0.39091608794995225,0.2941930294036865
4,0.722773448409734,0.6861349717381208,0.17014241218566895
4,0.7052614148900392,0.7372086884413133,0.2565467357635498
3,0.5583506010279237,0.8963140403394851,0.17006444931030273
2,0.9706664366999287,0.2510920594886341,0.21352148056030273
3,0.9622850762091051,0.29445130827674976,0.16945886611938477
4,0.8345750652320941,0.5546648962306764,0.3768622875213623
2,0.9450781078435695,0.3198822091875108,0.20884442329406738
4,0.966721909693075,0.1948064814623096,0.2933621406555176
4,0.7733853391650582,0.5776061444816979,0.37046289443969727
4,0.5944452129626836,0.7837688267250047,0.2554337978363037
2,0.9710640224989592,0.23386943927042542,0.17205476760864258
4,0.9589572065187554,0.2841069818354258,0.22841095924377441
3,0.41234359108733093,0.8288314614480277,0.2617759704589844
3,0.998858286956195,0.04015715428360193,0.17314791679382324
3,0.9048475788857524,0.3710309107843529,0.17073631286621094
3,0.9128657601287063,0.4114661444004722,0.22652411460876465
3,0.9029568694376007,0.5589098709303372,0.2172527313232422
3,0.9426553133850429,0.3390740365589263,0.22309160232543945
4,0.9167113347646219,0.3907011787666994,0.22088623046875
3,0.9961285836652317,0.07520244019720515,0.17638587951660156
3,0.9784622299777143,0.17007794168706233,0.26276373863220215
3,0.4212871215244763,0.7589288247633119,0.21899199485778809
3,0.9680329224710148,0.27909752924692494,0.17710447311401367
3,0.7216713193647339,0.581186017764179,0.1781785488128662
3,0.4190566833203725,2.377652479468327,0.1822965145111084
3,0.8437289989935541,0.6499714650094506,0.21643781661987305
3,0.7947315929715032,0.602655873872758,0.16878938674926758
3,0.5752906938593958,0.8707648895405791,0.1769263744354248
3,0.9747613012363103,0.22176210350259315,0.1707770824432373
4,0.9514029254464694,0.3060634392217898,0.29875683784484863
4,0.9308416096469793,0.36790520168537555,0.2673807144165039
3,0.9648325311288706,0.3647426107976655,0.17128539085388184
3,0.7593412003039145,0.6751511090859785,0.17163634300231934
4,0.9552103754782192,0.33445111756374984,0.22273874282836914
3,0.9146674156515913,0.4434045575398432,0.17067360877990723
3,0.22792775623018213,0.9002272597754656,0.2152845859527588
4,0.4659465372805829,0.7556366845811084,0.3449115753173828
3,0.7865705162987697,0.7322570636431823,0.22577309608459473
4,0.9928855922815345,0.11876525777629147,0.3705177307128906
3,0.4788380878024392,0.7750687298256281,0.17468786239624023
3,0.9275595014150492,0.3956282961198217,0.1760411262512207
3,0.8666372813640386,0.4659572620907488,0.1707596778869629
4,0.9079051907826234,0.44075789567235324,0.2990760803222656
3,0.9502017737117954,0.32578759648795186,0.1729753017425537
3,0.8208749786704373,0.6979635459566306,0.1703963279724121
3,0.9319230878675882,0.411605638535725,0.1734752655029297
3,0.8408477204482717,0.4278583863793167,0.16970300674438477
2,0.9501107421129188,0.35394554663287703,0.17032146453857422
2,0.9535662250965342,0.2909350194767262,0.3040015697479248
3,0.8818562387879175,0.5034944334479727,0.21521306037902832
3,0.9928419063882973,0.11416206484726646,0.21426677703857422
3,0.9424749513432523,0.35871504513013414,0.1698901653289795
3,0.9721883693566622,0.19865736579250742,0.18264317512512207
4,0.7367159854188244,0.5780409982707516,0.1710219383239746
4,0.9466567497561323,0.3757340662287199,0.2568337917327881
3,0.9951435946941131,0.10810568147424497,0.17140889167785645
3,0.12191668788508044,1.0933969673128792,0.1690540313720703
3,0.9984227332471138,0.0588414500272057,0.16924834251403809
3,0.9647564639303973,0.22955047469010137,0.16910719871520996
3,0.8770385442001722,0.57691667685513,0.16877961158752441
4,0.9536801543924505,0.30983576116040046,0.20930886268615723
4,0.9237300846860276,0.4465828558422382,0.17272114753723145
3,0.8873992023626567,0.4797253853003988,0.2211315631866455
2,0.9717640093271848,0.22454964565630137,0.1711714267730713
3,0.935698710892958,0.48273212464686066,0.16813063621520996
2,0.9811565296960121,0.19647322560467395,0.17631125450134277
3,0.9174010503424475,0.4204627646726924,0.17040014266967773
3,0.9560511972811178,0.328533016340238,0.17203164100646973
3,0.7053529629684406,0.7339204189993679,0.16760611534118652
3,0.9269040057864486,0.452795931211066,0.22551536560058594
3,0.75062983695663,0.7752738733796393,0.36328697204589844
3,0.238419518702415,1.1409804097819694,0.27559399604797363
3,0.8772273495879827,0.6120256835884452,0.17826414108276367
3,0.8426231663569331,0.5254242619705729,0.17738723754882812
2,-0.42043245841106974,1.7299281238847377,0.24794864654541016
3,0.9644172785315169,0.26362817517177956,0.3147439956665039
2,-0.1953334036868665,1.2404440910303194,0.18024730682373047
3,0.9532463993252841,0.33478059836341095,0.17774391174316406
3,0.9028574217035569,0.4372359598282211,0.17990565299987793
3,0.7911992581548924,0.6363751336507241,0.18037986755371094
3,0.7556619139028093,0.6482330011162477,0.18994665145874023
3,0.9976367312924928,0.06448508465651057,0.18943381309509277
4,0.7639153160055923,0.6656174374380883,0.1790153980255127
3,0.7936665435984085,0.4967683981694105,0.22263002395629883
3,0.7988419180813884,0.549395444631242,0.17961835861206055
3,0.5876820953847761,0.9122567407961761,0.18486380577087402
3,0.8141181377087234,0.6820131711925065,0.18320536613464355
3,0.893326386634641,0.584224264358221,0.18297195434570312
3,0.9174634269205476,0.4007851060386126,0.18572497367858887
3,0.9841441735885801,0.18137345824205628,0.17863821983337402
3,0.7438683978617823,0.6588806141937039,0.17345523834228516
4,0.9758154586587391,0.2371763212688569,0.2743699550628662
4,0.9022949172055232,0.39867143161900903,0.18322491645812988
3,0.8817327117967612,0.6156491863084371,0.1845998764038086
4,0.8625512333263058,0.534511129119928,0.27317285537719727
3,0.7222774690480196,0.8859600474392221,0.21246027946472168
2,0.973454826009957,0.30482000961700983,0.2738349437713623
3,0.9288311005331403,0.44435196713873043,0.17510151863098145
4,0.9339903531904671,0.3410945498172351,0.17652535438537598
4,0.9791098997675247,0.23385989599361398,0.41965317726135254
3,0.9153017923112114,0.5109186495038321,0.21582579612731934
3,0.9194481138810228,0.39208992640256723,0.17403101921081543
2,-0.12201457440825304,1.0699510116361413,0.21416592597961426
3,0.4460046753559112,0.9460802860036583,0.16951894760131836
3,0.768137335846766,0.664356549328388,0.21497678756713867
3,0.9416898736992225,0.3432881875325584,0.1731264591217041
2,0.991822512601504,0.1400638963544976,0.21347784996032715
4,0.7468817811141968,0.5855412557639019,0.21083617210388184
3,0.6080128002084627,0.8793075811928455,0.16862821578979492
4,0.7981957685116817,0.5433807618019242,0.25626349449157715
3,0.32348310289382004,0.9467855993592611,0.17351055145263672
4,0.8816844632696036,0.528917405242569,0.2973644733428955
4,0.7337222529639441,0.6068586210180473,0.2514677047729492
4,0.9887359607629269,0.13946344577758424,0.25622081756591797
3,0.005283010361921871,1.0469136201312887,0.16922378540039062
3,0.923114055652072,0.4496531279453434,0.17168426513671875
3,0.7753632936183958,0.6652343439752154,0.2111213207244873
3,0.936077615638986,0.48027181497679894,0.1929774284362793
3,0.9878064308938597,0.11292243348779693,0.1709749698638916
3,0.6927338858686973,0.9102821953054259,0.18216300010681152
3,0.6996587603693856,0.6100237246734187,0.16986346244812012
3,0.5593559342366969,0.9105412882088982,0.17169761657714844
3,0.9331711460290679,0.3274190365044811,0.21139883995056152
3,0.8867823262763135,0.4380111563090279,0.17063331604003906
3,0.8748138980457988,0.48031089708156793,0.31257009506225586
4,0.8383329254003116,0.6200750422580896,0.1712474822998047
2,0.9381718890841749,0.4115087884012913,0.17145395278930664
3,0.9595550457463192,0.3250975503887479,0.3681759834289551
3,0.604984020437793,0.8134611682991542,0.21681976318359375
4,0.9110565600277633,0.41006538814398674,0.21896910667419434
2,0.1895933525039714,1.4352236903504392,0.21889233589172363
3,0.9390542206905403,0.3281323291801073,0.21945738792419434
3,0.7975717928833975,0.6175397332929059,0.17669939994812012
2,0.973694768751471,0.20782947365189394,0.17870831489562988
3,0.8697173273928647,0.5089050208597157,0.1816391944885254
3,0.9923831957224288,0.12775270175752704,0.18448972702026367
4,0.7344885794836319,0.6661719414595466,0.2167186737060547
3,0.7793326144612556,0.7251620957443616,0.27511143684387207
3,0.5102079263313316,0.8409552621748817,0.17646503448486328
3,0.7814402258547435,0.6617167585624064,0.17496728897094727
3,0.9813050333267817,0.1734191461115508,0.17505240440368652
2,-0.16111606570575596,1.3704723470971756,0.18194103240966797
3,0.8666995764807173,0.536553052609173,0.1775045394897461
3,0.9062536748594505,0.4598276444515685,0.17540812492370605
4,0.8653451206238146,0.48747483000496145,0.17097210884094238
3,0.8996416769330507,0.47423157525830023,0.17427468299865723
2,0.9856964773137384,0.23506882924725025,0.2192380428314209
3,0.7901377631639775,0.6106974847708709,0.21749305725097656
3,0.9776681706979333,0.2278858044174068,0.16984176635742188
2,0.9569281793364749,0.31753272443938135,0.1681654453277588
3,0.8564384935909987,0.46591917726054627,0.16794514656066895
3,0.9442827106785693,0.3524772541321691,0.16860103607177734
3,0.43431968079878297,0.9503873277634111,0.17191791534423828
3,0.9173073696109443,0.34050481286147444,0.1685168743133545
3,0.8960444615250585,0.40113627562096343,0.21343350410461426
3,0.9767488895392599,0.23239588147635623,0.1718742847442627
3,0.9570888768991209,0.2888139406914815,0.21347403526306152
3,0.9491361493805485,0.29945744351156084,0.20958375930786133
4,0.7934619388068181,0.6321981422028811,0.4796438217163086
3,0.7459878526373388,0.6498224271335767,0.17285370826721191
3,0.566953378085675,0.8625050973606828,0.17148518562316895
4,0.5159146087951509,0.8392517052549986,0.26410722732543945
3,0.9225938701662056,0.4640376198592877,0.17821979522705078
4,0.8474727338585317,0.5648513979885499,0.17627739906311035
3,0.857220778669484,0.4825519504931073,0.218841552734375
3,0.14474625452755008,1.536559356096418,0.17245936393737793
3,0.9861870244328023,0.17061252386290027,0.16954755783081055
3,0.779367069001729,0.6436329191871308,0.17330336570739746
3,0.9679408275559152,0.23837733963841945,0.17110514640808105
3,0.8603654966933197,0.5128557077230411,0.17169690132141113
4,0.3166610812393982,0.8237279323473008,0.21257424354553223
4,0.8749331805497441,0.4578081471935232,0.25625038146972656
3,0.7226114841604883,0.7470140905823454,0.21587252616882324
3,0.9682531081823393,0.27881892431500377,0.21387481689453125
3,0.9252296841691575,0.36869040008655884,0.2138826847076416
3,0.9267614264629801,0.38136925066142224,0.16989374160766602
3,0.7197861571745225,0.5770933988914649,0.17136478424072266
3,0.582682551206887,0.787367390959591,0.19014573097229004
3,0.23349334229866694,0.9780534513854763,0.17036104202270508
4,0.9645651615623858,0.28960564656753573,0.25727128982543945
3,0.9547279056212594,0.3239100195975003,0.16869044303894043
3,0.999671512534156,0.030262172174504946,0.1695995330810547
4,0.7644347480008118,0.6704590209241507,0.2953832149505615
3,0.9632249114115052,0.2858789867719473,0.1751091480255127
3,0.4002895978371724,0.950715708040177,0.17000460624694824
4,0.9063896536366989,0.39124969534499227,0.17005109786987305
4,0.922531263009053,0.3198958370257784,0.46179914474487305
3,0.9841293382271213,0.1554552831275252,0.17423558235168457
3,0.9178694780906144,0.4029142294690705,0.17943930625915527
4,0.8357702336978743,0.6289430626376974,0.2622714042663574
3,0.9047879443816468,0.43989216538758613,0.17423415184020996
4,0.8541905976047228,0.4133934794625172,0.2618062496185303
3,0.8159612555116468,0.5497444472749153,0.1750504970550537
4,0.8938127048765245,0.41912488800583125,0.17603445053100586
3,0.6970432885021866,1.0424538971998325,0.18022465705871582
3,0.3763470848601159,0.994375853045573,0.17789363861083984
4,0.9977108057168287,0.07712404698696908,0.17682719230651855
4,0.8791167447328204,0.48998681015875867,0.22220444679260254
3,0.9999347394521888,0.014649920270806837,0.17218685150146484
4,0.6219312084130444,0.7119561861764683,0.18196725845336914
3,0.9167959674276235,0.41182750874946605,0.17556095123291016
2,0.8203187615591677,0.6012878854071715,0.1791980266571045
3,0.9939398092950914,0.1413362540136883,0.1738114356994629
3,0.9593148351407697,0.34636307128077837,0.17949628829956055
3,0.5106796283928015,0.9142845704971911,0.1743173599243164
3,0.9364798124119582,0.286541282454258,0.17921113967895508
4,0.9996023038081437,0.03237280424791759,0.2689778804779053
3,0.9660694768624675,0.2505139951289918,0.17551350593566895
2,0.8033628881773577,0.5325958324063398,0.17420673370361328
3,0.5869632679527852,0.8068044762082447,0.17376184463500977
4,0.757241678562752,0.688685647245604,0.22301912307739258
4,0.9575164743263989,0.3295444462631173,0.42986345291137695
3,0.9256694614167529,0.43057307309852544,0.17503714561462402
3,0.9689726334495088,0.27151518383440143,0.25776124000549316
3,0.4599481228842716,0.7427067132056695,0.1697983741760254
3,0.7895535747036494,0.5978028086680557,0.25798559188842773
3,0.916508496159405,0.42313376901702027,0.2911248207092285
2,0.9734503536633086,0.20009184385743137,0.21710586547851562
3,0.8492445912558636,0.4007469589140668,0.17290186882019043
3,0.5085440745827949,0.868810643432902,0.17577648162841797
3,0.9473388599067228,0.3272201906242979,0.22025156021118164
3,0.022038304912243928,1.1025272401844817,0.19433808326721191
2,0.9469645226810586,0.3531519747267339,0.16930818557739258
4,0.8295107147064964,0.5273070096447404,0.25876712799072266
3,0.4769831341018431,1.0065687934768952,0.21367955207824707
3,0.8537291316907828,0.5649923294528993,0.17043066024780273
3,0.8770745689700122,0.5456670922529022,0.21228575706481934
3,0.7930235236425589,0.633878987761488,0.17175006866455078
3,0.9296890691366911,0.4208130712877756,0.17167425155639648
4,0.9012950654467208,0.5073659159722256,0.3004341125488281
3,0.7504251370082075,0.7867474985182964,0.21175646781921387
2,0.9120920425883173,0.3969927027534457,0.21466779708862305
3,0.2967396631200125,0.9674578713868167,0.17122888565063477
4,0.9098282398986793,0.36661162570323175,0.21377253532409668
3,0.9631375208203673,0.23574709873383876,0.17002582550048828
3,0.9007738330069833,0.48356607595233075,0.2113502025604248
4,0.9644380753388494,0.26649660189372165,0.2953157424926758
3,0.7990145137540696,0.6349794675127521,0.16953825950622559
2,0.9393706470973652,0.3018842534966397,0.33710527420043945
3,0.7534111253052503,0.6612151382760302,0.16936612129211426
2,0.9444703174516256,0.33688781153984465,0.20716381072998047
3,0.9850694355655228,0.17882531339110946,0.17177104949951172
3,0.6676725735697181,0.6735590213708103,0.18468689918518066
2,0.33514640053413997,1.0495021216542144,0.16836309432983398
3,0.8877636471495925,0.4584925674214392,0.26149415969848633
3,0.9378164831560185,0.4283266944158624,0.33711981773376465
3,0.8700542646725412,0.4354192066563459,0.21704959869384766
3,0.8949773846317216,0.689224474891008,0.17883563041687012
3,0.9125802179193416,0.3633043151644182,0.17293691635131836
3,0.9653709128404133,0.28734346814244693,0.1741173267364502
4,0.6023068021034989,0.7920541290735837,0.21944713592529297
3,0.9674342610593067,0.2801106864635594,0.17800474166870117
4,0.99899629864659,0.04528494833858772,0.21131610870361328
2,0.11566712810392117,1.042855086797498,0.271648645401001
4,0.9005562296275667,0.38281922600631363,0.17384839057922363
4,0.7258044430891174,0.5368963150308074,0.2543165683746338
2,0.9416116411460389,0.3301688102367998,0.22347021102905273
3,0.8601248535260779,0.5434654442452213,0.17618179321289062
3,0.893570359680043,0.8375745616272547,0.26262354850769043
4,0.8416614396719994,0.5132035426474654,0.30437159538269043
4,0.975516506012797,0.23481225847503678,0.26108765602111816
3,0.8610847341825505,0.5565268766343433,0.17607831954956055
3,0.7643137190826141,0.567005427915517,0.17244791984558105
3,0.996986335398995,0.11663640152169667,0.1924903392791748
3,0.9694455118147104,0.3023003481388934,0.1746082305908203
3,0.6180037834973907,0.7366826438110247,0.17034077644348145
3,0.8540103030263722,0.3944925977800535,0.4777975082397461
2,0.8127459335325533,0.3906260603987768,0.16958904266357422
3,0.8344624240395258,0.6955951989488852,0.17392444610595703
3,0.9210014565046021,0.43829926243060957,0.21728515625
3,0.9737889865778743,0.2635908044116767,0.17383527755737305
4,0.8002933235212998,0.6265006939002655,0.21280336380004883
3,0.7449190525531231,0.5623905109388584,0.2842893600463867
3,0.41150028540470895,0.9331882377826066,0.17052316665649414
3,0.6777274532218686,0.7638633462047071,0.16952013969421387
3,0.9176608508102393,0.4470660479399491,0.2569465637207031
3,0.5982871388373904,0.7729410169484524,0.16896486282348633
3,0.9324619795274149,0.3633276724226982,0.16954517364501953
4,0.9607647190067936,0.29013184868404085,0.25458335876464844
3,0.8855483350558491,0.5536021201369283,0.21010184288024902
3,0.9362029181890318,0.3769433358718676,0.25215744972229004
4,0.7912063382150168,0.6341203806044825,0.25200963020324707
3,0.6396275427307088,0.7835026860990741,0.17019176483154297
3,0.811094774647517,0.6199372583596452,0.16846299171447754
2,0.8968396348743995,0.501746822327788,0.21692514419555664
4,0.8942855995970064,0.34735773332580816,0.16829466819763184
3,0.850195897552157,0.5496372599844016,0.1716136932373047
3,0.9130791908348703,0.36451243236927755,0.20758819580078125
3,0.9670751877210756,0.225254298582883,0.17218303680419922
3,0.9857531898892387,0.19443313871077833,0.16825246810913086
3,0.8003613151931104,0.6369807348659628,0.16883611679077148
3,0.8459984904728413,0.7811765721519989,0.17121481895446777
3,0.9463405937003441,0.3219850247838307,0.17225432395935059
3,0.6682726264641902,0.6491500028688039,0.17064332962036133
3,0.6247271239104338,0.7248194090936174,0.21163058280944824
3,0.272719585934076,0.9780897635472096,0.16979241371154785
4,0.7958177953067538,0.639297856562139,0.334993839263916
3,0.7128311402709739,0.5954764891591706,0.20743107795715332
4,0.975705795844031,0.2409385279527694,0.29788827896118164
4,0.7645217205428123,0.7032505893308163,0.16569757461547852
2,0.64462435008261,0.7801151655759552,0.2882726192474365
2,0.6097444397346038,0.8176116440207245,0.172804594039917
3,0.6592958426693293,0.8172072621558711,0.18558192253112793
3,0.9810233742091685,0.17886508966341907,0.17821717262268066
3,0.5204754145785606,0.7265747431009121,0.2600085735321045
3,0.6954860169437591,0.9078682063735222,0.19826650619506836
3,0.8541214520416464,0.5162730472746839,0.1762537956237793
3,0.9959374528729013,0.13777127368375075,0.1795196533203125
4,0.8422504280981941,0.6196936687029277,0.26516294479370117
2,0.983133618760368,0.18318806735359847,0.5768637657165527
3,0.9671246362695279,0.29534476106192353,0.1765432357788086
3,0.8673201952293529,0.5319173883892078,0.21923589706420898
3,0.7726056387772375,0.5571789565161952,0.17577338218688965
3,0.8450527165155586,0.5263453530435733,0.26599669456481934
2,0.951596882399567,0.442823964594179,0.17593669891357422
3,0.4106239324091245,1.001946377428973,0.17511296272277832
3,0.9771103199027766,0.23570755399968182,0.21671128273010254
4,0.9128601876575887,0.4775747523362373,0.25612926483154297
3,0.9683897945159613,0.26923664241896383,0.17719531059265137
3,0.6600628505057475,0.6780247979407102,0.17162561416625977
2,0.9875787720684233,0.16016813978009198,0.26515650749206543
2,0.9562549315099738,0.3147972923412352,0.2223358154296875
4,0.9743122643337269,0.25685471347368055,0.3085355758666992
3,0.9699927669716246,0.28067818514891946,0.17780375480651855
3,0.7956670387669135,0.7777638162487795,0.1761946678161621
2,0.8942425419740031,0.6454718690463357,0.1737823486328125
3,0.7790718995159874,0.5842662906827615,0.17338800430297852
3,0.6612970498226852,0.8680655071736197,0.1819918155670166
2,0.9827974809986793,0.20734833390601184,0.20765137672424316
3,0.9353837920835238,0.3291315586465044,0.1661818027496338
3,0.6234356786994236,0.7419646897112091,0.2871997356414795
3,0.8889587273790962,0.4824593061251859,0.16853594779968262
3,0.9557448340337563,0.32834729808156493,0.1689457893371582
3,0.7847805264738,1.0732377729978817,0.16965794563293457
3,0.905677016873479,0.5036990596871784,0.17005276679992676
2,0.9753423418208018,0.24653763275677268,0.3445394039154053
4,0.8822081476145849,0.5315994538484963,0.16572833061218262
4,0.9826764031989762,0.22250986976960932,0.17058420181274414
3,0.9058407416236335,0.46249674227505905,0.16886305809020996
4,0.922363206778062,0.30617272235638504,0.21310830116271973
2,0.901599581695016,0.681081456928279,0.33711934089660645
4,0.6716686178232378,0.6640108231303995,0.2918550968170166
3,0.3510553329049651,0.8790734298378747,0.1672990322113037
2,0.9381052919083804,0.3920686628890249,0.21053075790405273
4,0.9330027761993288,0.4131591562548588,0.1701364517211914
3,0.6144581788622141,0.623009123270358,0.16987204551696777
4,0.9581687703692231,0.3310042486425236,0.1715240478515625
2,0.9727132470995999,0.26114466769667155,0.21816754341125488
3,0.9916312350212722,0.12002883299599934,0.1687476634979248
3,0.9933683294185095,0.11987429417668186,0.17290806770324707
2,0.19746682594327025,1.0016352279877616,0.16805148124694824
3,0.23428404753674426,1.3878979775601796,0.16895556449890137
3,0.7900927579633495,0.5579587783722133,0.16937851905822754
3,0.7012226430589045,0.7747109773452152,0.21459531784057617
2,0.8139564952201063,0.6204800368466105,0.21181535720825195
3,0.9349119589635623,0.32683204988204945,0.16758060455322266
3,0.4075707267541385,0.7215910907834878,0.16745734214782715
2,0.6348474981114218,0.8980318063770885,0.17511343955993652
3,0.983556031154291,0.23205205384824648,0.16893982887268066
3,0.8134406898214261,0.5415610300592814,0.17441248893737793
3,0.8539295214863217,0.5585380296276005,0.17616796493530273
4,0.9262174312914442,0.4031603068839453,0.172332763671875
3,0.7104947371158098,0.7188049729092062,0.2953498363494873
3,0.9682169328635541,0.276266934045847,0.17645049095153809
3,0.6289545862255584,0.7230407247739619,0.1781151294708252
3,0.9250334237125616,0.379544228533263,0.261019229888916
3,0.8052490139808564,0.702160787378603,0.17397046089172363
3,0.9662709139006808,0.2700622189049809,0.2673804759979248
3,0.6189452394743138,0.940362723832223,0.1790461540222168
2,0.8541312480702915,0.7528590351155515,0.22181105613708496
3,0.9179974339679495,0.4009427064161933,0.1761002540588379
4,0.9909192721406036,0.14992673822385044,0.2394542694091797
4,0.9783241340367039,0.16584926456224663,0.25969958305358887
3,0.905848971309523,0.591736515939238,0.21778416633605957
3,0.9858422708343809,0.1980966172615984,0.17492985725402832
4,0.5660219090273907,0.854629932168543,0.26148366928100586
2,0.9579349353839937,0.30846862743814607,0.2236177921295166
4,0.9995310289437198,0.036483137759148285,0.2653365135192871
3,0.7261679579644592,0.6419211973801389,0.17559432983398438
3,0.8368764274184531,0.613357464586371,0.17668390274047852
2,0.9834968850156443,0.20687113126304812,0.17728900909423828
4,0.737071148152888,0.6726219124779369,0.1749405860900879
3,0.9756028969479142,0.20966090350277009,0.17970514297485352
3,0.5603400552608602,0.8327120611131017,0.18142914772033691
3,0.9297152902492481,0.3894887687455607,0.17601871490478516
4,0.9982628061513831,0.05895451172923962,0.3019556999206543
3,0.9466514187215974,0.3009001651555016,0.17191767692565918
3,0.987095080670986,0.177182855769968,0.18091917037963867
3,0.5854229432224272,0.7784065771221038,0.16572308540344238
3,0.9898256591535045,0.16274749122777374,0.17177772521972656
3,0.7093847821401884,0.5642728516574587,0.16757726669311523
3,0.8857177084357853,0.4801388010845052,0.2895779609680176
3,0.9633261480898553,0.28536579376572235,0.21085309982299805
3,0.8967348638125188,0.4489260607208062,0.18576359748840332
4,0.8752366685355143,0.4223823274849309,0.2172386646270752
4,0.8247388095899437,0.4875927919649031,0.21201252937316895
4,0.9006630752641354,0.4738331148824903,0.25423479080200195
4,0.9788135680413526,0.20089034064327635,0.2111527919769287
3,0.8868806405106671,0.3773424454959074,0.17030644416809082
4,0.9305435172140261,0.3552906480673038,0.21512818336486816
4,0.9440663686161086,0.39203165697390574,0.2110893726348877
3,0.9349999435911025,0.34889317600313063,0.2541999816894531
4,0.6745605099655365,0.7183387009844412,0.20973706245422363
3,0.8876243048196635,0.4945287288197408,0.3395042419433594
3,0.9146114606961309,0.3392692119951566,0.1727745532989502
2,0.9063253509122957,0.3756776265051985,0.17153263092041016
4,0.695222183208292,0.6680346823867993,0.25208234786987305
2,0.5946800652612683,0.8415383185147346,0.21302270889282227
3,0.9364280130034245,0.46194973953758384,0.16833806037902832
4,0.6961063260278674,0.7606349453628043,0.17063212394714355
3,0.6067344588931214,0.9379595211346674,0.25923609733581543
4,0.977521944028099,0.20407130731524256,0.2123868465423584
3,0.9587429322953454,0.2952683742695907,0.1725783348083496
4,0.6616781166150546,0.6714439940526042,0.21065163612365723
2,0.8938232688368914,0.6099429725723761,0.1934802532196045
4,0.8906852027684761,0.3888660387230863,0.18012356758117676
3,-0.14001530640613324,1.1359381552070247,0.17053437232971191
4,0.7468947189661385,0.6772427529766984,0.17108917236328125
3,0.9240637705856074,0.3818616957500249,0.34092235565185547
4,0.8968224976570658,0.5232747916113829,0.26283931732177734
3,0.8630922873501286,0.42924503955563187,0.17223167419433594
3,0.2427406112618209,1.031402924475771,0.17966008186340332
3,0.8568481255031197,0.4720292629524961,0.1732637882232666
3,0.9481204510343547,0.3418361670829856,0.17099475860595703
4,0.6986935410105972,0.7095551653077478,0.21889424324035645
3,0.7598890218961487,0.8488664295792548,0.17359662055969238
2,0.9750619251706422,0.2523243590674306,0.30336618423461914
2,-0.1475912781511904,1.0388456213666932,0.17572736740112305
3,0.7395847107618997,0.6757258656726044,0.1720430850982666
4,0.8335711813623367,0.6286145057307712,0.2988245487213135
3,0.471759435216674,1.0251351743873018,0.17726421356201172
2,0.9528398817617459,0.30875359376443096,0.22539496421813965
4,0.9989745229126308,0.061876066677287386,0.3477921485900879
4,0.9978738322438075,0.06740770264082392,0.21909093856811523
3,0.9756489234036487,0.2264506729522168,0.38840579986572266
3,0.9714733100074109,0.24098723240924172,0.17376041412353516
3,0.602833486664799,0.8442849460266865,0.24100232124328613
3,0.8772813813926609,0.6569731423569627,0.175675630569458
4,0.8111529758397512,0.6324617790734722,0.18184971809387207
3,0.9720103345087665,0.25811107424190455,0.17894196510314941
3,0.8562678302840288,0.5385632121213311,0.17354249954223633
2,0.91732958337595,0.37025198945390636,0.17540335655212402
3,0.8026583200912074,0.5691747303791801,0.17160582542419434
3,0.8694907292588978,0.4757859904956145,0.17156267166137695
2,0.9395927534556813,0.3608466763163804,0.16629815101623535
3,0.9420581451145704,0.34506341622330705,0.2931861877441406
3,0.9553442080333612,0.3353867706209071,0.33801889419555664
3,0.9048464447619883,0.48331863963780336,0.1724095344543457
3,0.7496277325563162,0.8374184445388897,0.17067527770996094
3,0.9252803299968975,0.39748649943390385,0.16918468475341797
3,0.7509046367712374,0.6719151615661283,0.17479181289672852
4,0.6134050380110524,0.8480847538500009,0.2960700988769531
3,0.8405216443840123,0.6217441717054734,0.1724255084991455
3,0.9291806674751998,0.36320459161089724,0.17084431648254395
3,0.958038903385794,0.2902551858253762,0.1719362735748291
3,0.7019457404998451,0.7250178455547253,0.17084670066833496
3,0.7902445507305453,0.5720203184725624,0.18401122093200684
4,0.9911720149832828,0.13084446548732995,0.251206636428833
2,0.6533101732546016,0.815484575531728,0.2512857913970947
4,0.634745217397609,0.7140310474808566,0.17194509506225586
2,0.9553937892279658,0.28322381473091046,0.16662383079528809
3,0.958155570752638,0.33923625078113245,0.20815205574035645
4,0.7795000718137189,0.5316335353465905,0.16710495948791504
3,0.9164314762840399,0.36314858797706845,0.1674032211303711
3,0.9590998581009224,0.2795652499752268,0.16738033294677734
2,0.5750079650224956,0.8782948944458161,0.21290850639343262
3,0.7908215183593005,0.7215477676060501,0.16986870765686035
3,0.612359627470113,0.8897921264882441,0.16814208030700684
3,0.8367235343562945,0.5459731816350677,0.16842436790466309
4,0.685039140815085,0.7856717600701849,0.28880906105041504
3,0.7450789262003931,0.6918835987827181,0.1694936752319336
3,0.9393877665589375,0.3354727035057095,0.20809316635131836
3,0.9491031604825005,0.29200850513552784,0.17359685897827148
3,0.9662602078108774,0.256305076346415,0.17653656005859375
4,0.7975440030078397,0.7107777884515732,0.2142651081085205
3,0.5765109723246797,0.9559772473124226,0.17282819747924805
3,0.9790740155972131,0.1565296078174297,0.23009109497070312
3,0.9286851362151124,0.359771180413685,0.33098316192626953
3,0.8582507535594871,0.37478617279379145,0.17042970657348633
3,0.9441853228354764,0.3095939779590103,0.21536993980407715
3,0.9251959125688373,0.3735320315405103,0.17333412170410156
3,0.9977019299573084,0.05853195333588756,0.1734302043914795
3,0.9628558086503489,0.29896637825475136,0.16832852363586426
3,0.854178438780266,0.553622422708369,0.21591567993164062
3,0.9832502467838584,0.17735410135330504,0.17264103889465332
3,0.9059950290539229,0.47634739121012987,0.17682886123657227
3,0.9584507714129175,0.28239521827509145,0.261096715927124
3,0.9525158391768708,0.32944228995398406,0.167680025100708
4,0.7807657950538555,0.5842220611323737,0.17310643196105957
3,0.49713933270227634,0.8804539906424189,0.17320847511291504
3,0.5658362575601606,0.8682437016629281,0.25896477699279785
3,0.838512245772943,0.517655327815521,0.17041420936584473
4,0.9630736690705399,0.24727597737766202,0.17282819747924805
2,0.7483970706610518,0.7399518684120278,0.17205238342285156
3,0.7713050671638743,0.6553540744700925,0.21555709838867188
3,0.9842887707861097,0.20443004965050995,0.21895909309387207
4,0.861307483083205,0.5366314507392734,0.2607114315032959
2,0.9694362414176424,0.23519427876256524,0.29779934883117676
3,0.9594878446896773,0.323591259029244,0.2617075443267822
4,0.9534946361208083,0.2676916084579981,0.16831278800964355
3,-0.6115102544690018,2.514546398333328,0.1693871021270752
3,0.851603570621005,0.654259650396921,0.17472052574157715
3,0.7148711644484788,0.8147003634204371,0.16749143600463867
3,0.955426799949695,0.4042223074590344,0.16718053817749023
4,0.8963039071524742,0.5125562502442551,0.29625678062438965
3,0.28772191273668796,1.0460824384119025,0.16834735870361328
3,0.8851225239869427,0.47026434533705125,0.32912611961364746
3,0.9345376579497047,0.34464152689242117,0.1692948341369629
2,0.9587560139976056,0.3225408075737477,0.21457910537719727
3,0.8688542006820837,0.5854967317196859,0.2975289821624756
2,0.7326887795579993,0.7362419865704181,0.1692657470703125
3,0.47723967535214795,0.8809255801277485,0.17029881477355957
3,0.930108493174486,0.36166933127851886,0.17030978202819824
3,0.8026718222842624,0.5443031193230462,0.17065000534057617
3,0.9052052891984436,0.46076226931092323,0.17133641242980957
3,0.6111747618724536,0.8002493969977149,0.17140674591064453
2,0.9488170965704796,0.3869243969710436,0.16916894912719727
3,0.9829174936313719,0.20720561669579732,0.17129230499267578
4,0.9603194574107805,0.32153044467427594,0.29988646507263184
3,0.6299394290434935,0.9401708879299322,0.17170166969299316
2,0.9358738118678226,0.29939642903434266,0.22309517860412598
4,0.9736372311670237,0.21166407268754708,0.21062302589416504
3,0.9155569328170263,0.443109691527578,0.17020821571350098
3,0.7534650577283311,0.6523302431437348,0.17673778533935547
4,0.835284060167165,0.5677699496443771,0.2537238597869873
3,0.8468759204468489,0.5424746987825646,0.16890764236450195
3,-0.19998413651208655,1.018054660853597,0.16861534118652344
2,0.9739321167729811,0.21651470506583914,0.29982542991638184
3,0.9383543157135734,0.32942247372554073,0.16910648345947266
3,0.9781855206906712,0.24466530282623797,0.16964125633239746
2,0.9934027073586289,0.12395792300587398,0.17105627059936523
2,0.8646102214127416,0.6189638762631194,0.17212510108947754
2,0.9812720167068071,0.19661135427709728,0.18263697624206543
3,0.9915247319164907,0.13098043970943113,0.2154369354248047
4,0.8823384972648316,0.48250898937155434,0.16994500160217285
4,0.8955771164773058,0.4487543245794179,0.20827603340148926
3,0.8827333645677256,0.41563922728548497,0.17485404014587402
3,0.9670036609534541,0.2939410531431248,0.29389309883117676
3,0.9664398627125025,0.22319778099333434,0.17622590065002441
4,0.8895531392897283,0.45065924879694225,0.17243123054504395
4,0.9058108724761598,0.4877192327407923,0.30899834632873535
3,0.946449939343084,0.26764959709297137,0.17753005027770996
3,0.7805090288001383,0.759555966313764,0.22787714004516602
3,0.9976559307129207,0.06808077911111352,0.17441940307617188
3,0.9471170798000722,0.36364970440344796,0.22081613540649414
3,0.8063792887448571,0.5396737013937052,0.1786956787109375
2,0.9510844662284932,0.3362055334106583,0.22343063354492188
3,0.9211209479363359,0.3583032723431175,0.17312836647033691
3,0.9936930166933277,0.12225490719674534,0.1766359806060791
4,0.5050096103271587,0.894787326207643,0.3542022705078125
2,0.920179987588209,0.47426300757274553,0.2143239974975586
3,0.9944424379197048,0.11785280663137028,0.17611026763916016
3,0.855625778540931,0.6057472033809815,0.26611852645874023
2,0.8700630337204457,0.658668580434332,0.17862462997436523
2,0.8785596057917806,0.5566885172734712,0.22226667404174805
2,0.9307390085176674,0.2959157907913321,0.22108101844787598
2,0.9976470297586156,0.06755091413851079,0.17770671844482422
2,0.9816799061751719,0.18602862813311344,0.21631193161010742
2,0.8524948310695969,0.7649416272147838,0.179917573928833
4,0.8880404655366629,0.4566024823765082,0.2191934585571289
3,0.8097614883035386,0.5729045551061847,0.2532501220703125
3,0.9520013237061064,0.34737439456145297,0.20510578155517578
4,0.7765545689476703,0.6077191178507587,0.21117639541625977
2,0.471605524227539,0.8949297311738126,0.2286834716796875
3,0.921792975752783,0.4860817487314271,0.2980496883392334
3,0.4264628696551387,0.8921620973167683,0.21315217018127441
3,0.9189799231512616,0.3986358821309653,0.170304536819458
2,0.48347247330477766,0.5477271787484705,0.3401339054107666
3,0.8932879251545057,0.40488783271595735,0.16981983184814453
3,0.8756533152668194,0.5047196923675917,0.17485618591308594
4,0.9771616364236021,0.21084934071644593,0.25583910942077637
3,0.9340969686239259,0.35430516842961407,0.21303248405456543
4,0.6444854118113851,0.7100206591630821,0.3856384754180908
4,0.880705255569785,0.49257274458419736,0.21152472496032715
4,0.737260670241156,0.7175654655483463,0.2541360855102539
2,0.3469308235274697,0.877541469875096,0.1728360652923584
3,0.9672682532336151,0.24256788611204438,0.1727285385131836
3,0.3782967349981422,0.7261154114852536,0.2134699821472168
4,0.763549069160966,0.6608660137158405,0.2097768783569336
4,0.9347645831049197,0.4424522074642205,0.16967225074768066
3,0.5455602469042466,0.6223278470413778,0.21132898330688477
3,0.7836585584645466,0.5671575654546778,0.1686568260192871
2,0.9429084867753903,0.3424360850781013,0.22188472747802734
2,0.4510500930536075,0.9104364398549348,0.16938257217407227
4,0.8172123411887405,0.615108608593664,0.1717848777770996
3,0.9626833208787992,0.3168000598445014,0.17147564888000488
2,0.8046920826279074,0.6623944664599597,0.17503833770751953
3,0.7712821445499835,0.6344428015746231,0.16695499420166016
4,0.9855322495063734,0.17623765520606785,0.2512471675872803
3,0.8399103287710071,0.6056014917562227,0.1649494171142578
4,0.5963473135816525,0.8526228422048732,0.3795945644378662
4,0.71429765412801,0.600243224230237,0.2147533893585205
3,0.5968396609734398,1.0596587715381325,0.17490744590759277
4,0.9370387942883639,0.39102223485544785,0.26134729385375977
3,-0.19465407303478305,1.9760124198629132,0.17815494537353516
4,0.963902021099837,0.29253856693303565,0.345996618270874
3,0.9883095145816789,0.17219267176711092,0.3050675392150879
3,0.924660721185339,0.3734017585370661,0.16925692558288574
4,0.9444783503937985,0.3635886111861051,0.21544790267944336
3,0.9834431612793044,0.18090768663088466,0.1726365089416504
4,0.6218688756982361,0.8098820529575109,0.16785359382629395
3,0.9592252690685769,0.24206330499504214,0.20958232879638672
3,0.8665432874091006,0.4253681278590059,0.17319679260253906
3,0.7718618431763489,0.5777771651947745,0.17238974571228027
3,0.9758885748563664,0.21038195371484983,0.17143774032592773
4,0.932596757717089,0.360009626094504,0.29391980171203613
3,0.7361903354713927,0.6723780498802326,0.21300506591796875
3,0.9022161318283978,0.4382628077123483,0.17846417427062988


==> data/Stock_Google_Prediction_Horizon_3.csv <==
rank_vals,rho_vals,err_vals,time_vals
3,0.2454803987502622,0.9657875369397688,0.221754789352417
4,0.8547489041093276,0.5797327282596668,0.2186110019683838
2,-0.2297185929650337,1.0417914349533808,0.1732771396636963
3,0.9712646148411447,0.2826277817275597,0.2601034641265869
3,0.6034164592079237,0.8832442613056412,0.21797943115234375
3,0.5420927653911006,0.8071697737321605,0.18095684051513672
3,0.9158955652975852,0.371170802359169,0.3045477867126465
4,0.6736759124840257,0.736126832697002,0.31932592391967773
4,0.9086102405199449,0.398032835479379,0.18329572677612305
2,0.6525363804482163,0.7642462459051977,0.17524504661560059
3,0.43486514040844415,0.9301970754843056,0.6584491729736328
3,0.42815558486268723,0.8321166289899727,0.2141101360321045
3,0.5297931742660291,0.8622771615125912,0.17137551307678223
3,0.969476480545919,0.2652925451310851,0.1680140495300293
3,0.9356350893496422,0.3458837117996524,0.17626714706420898
3,0.9530306787594716,0.29594803689740984,0.2143409252166748
3,0.48058017355206795,0.834144426938532,0.1715092658996582
4,0.7975046186108545,0.5647493013992401,0.25298333168029785
4,0.7013512955145343,0.7128294037734894,0.21184420585632324
2,0.20879528092426905,0.5041586947605599,0.30077528953552246
4,0.8957207711651533,0.47237867133817046,0.16746211051940918
3,0.9533929697386215,0.31281664695031536,0.21507501602172852
3,0.7491778890084728,0.6655455049083485,0.1719355583190918
3,0.7580090658482994,0.8175976760926585,0.16828656196594238
3,0.9384130809165117,0.3200412444280022,0.2116832733154297
3,0.7064972941197629,0.7271502769166598,0.1797327995300293
3,0.6292013287716263,0.7907825444571265,0.18146347999572754
2,0.8659174515308664,0.5000490893831179,0.2322711944580078
3,0.6994503649275521,0.726852781888851,0.2666325569152832
3,0.7756977984077243,0.7726071519348654,0.18321657180786133
4,0.09712801385554025,0.9343745877798317,0.230133056640625
3,0.7440675112893295,0.8103289390477311,0.17252731323242188
3,0.4933942211767964,0.8664985884080308,0.20798444747924805
4,0.6963694098663621,0.6929995359845746,0.25087785720825195
3,-0.11605669286236692,1.2922246304432432,0.1718583106994629
2,0.9869646800479838,0.14048056661207273,0.17461395263671875
3,0.7886164320565544,0.6889966981441122,0.1699531078338623
3,0.8424242916877366,0.5591564398219776,0.17377710342407227
4,0.9909698477678066,0.12378183934953381,0.2974252700805664
3,0.6243756756224861,0.7659458656573015,0.17116284370422363
4,0.953439702767393,0.4346923411502249,0.2118852138519287
3,0.2589898999968914,0.9625680582342616,0.1732785701751709
4,0.6583977242925847,0.6814128226340181,0.1741347312927246
3,0.9577375187382201,0.3644185066072326,0.17226791381835938
4,0.7566498661033343,0.606278995786014,0.2248058319091797
4,0.8626044314835379,0.6153832873123654,0.20950818061828613
3,0.7068393828354494,0.628746010021194,0.17237305641174316
3,0.9158978507849357,0.5080149963158267,0.20891880989074707
4,0.9669711083691894,0.2474299379435636,0.17008399963378906
3,0.9141056610842324,0.3722559243168863,0.17650055885314941
3,0.8871315396639452,0.4765407217977769,0.2122664451599121
3,0.5768298783357567,0.8032001299953726,0.2300434112548828
3,0.7033554894105014,0.5843380458532818,0.22220492362976074
3,0.7080205328735734,0.7382336005700165,0.1647031307220459
4,0.7265117260414281,0.6847457408362597,0.32831668853759766
3,0.6861114193118931,0.7052641206232438,0.32177114486694336
4,0.7897014075204712,0.7221531725488618,0.32471299171447754
3,0.9075576118550295,0.43149851672556494,0.324054479598999
3,0.7060800804924116,0.7570508656504289,0.3274250030517578
2,0.8501197485287219,0.6408468821806136,0.16370248794555664
2,0.9663343143408148,0.2536583875262655,0.15759944915771484
3,0.8632983605663688,0.5981502592991975,0.15922164916992188
3,0.46713567299292086,0.8737734156543877,0.20144915580749512
3,0.5647473785593583,0.8254900551799317,0.1603860855102539
4,0.847178150765042,0.5055443921610846,0.20009064674377441
3,0.9664126684142375,0.26944524041077095,0.16895484924316406
2,0.9851719229209305,0.1502811887636153,0.19927358627319336
3,0.32885212549195547,0.9555247222778886,0.1670842170715332
3,0.5821933297022044,0.827250924322917,0.1595439910888672
4,0.8427429720390549,0.5554673523123713,0.16623330116271973
3,0.5675704516852961,0.7602829159263582,0.17003178596496582
3,0.9378842395766024,0.3369866678051928,0.1615915298461914
3,0.898559577374268,0.5352097440728959,0.15944123268127441
2,0.9649493753579245,0.3093744762443971,0.22139573097229004
3,0.44213624187411277,0.8741369497451099,0.16792631149291992
3,0.4599125994491041,0.9106170557742354,0.1707758903503418
3,0.7355941496446949,0.6062386773446516,0.1786501407623291
4,0.9030353618436702,0.42294362637792987,0.29424142837524414
2,0.9888385059737139,0.19383429453963058,0.17147612571716309
3,0.9378386051671406,0.4386021027733049,0.20316457748413086
3,0.29291639372344225,0.7147992413954007,0.1719374656677246
4,0.9706716091784533,0.24201639197256145,0.17371058464050293
4,0.6556063898327047,0.6907240943996423,0.25002193450927734
3,0.4772817003403303,0.884694214560626,0.17453742027282715
3,0.7829356410994727,0.625072772471696,0.2060394287109375
3,0.9517581934310534,0.29683442669454224,0.16974782943725586
3,0.5589573634726992,0.8918301545232864,0.1758124828338623
3,0.4144469702650007,0.7532690190570542,0.2638406753540039
2,0.9518261435591029,0.3221783489441826,0.25070929527282715
4,0.7793708075421502,0.6567997648729257,0.24425005912780762
3,0.9482515191441965,0.26952364566774534,0.2007308006286621
4,0.8574607975297671,0.5000470458592462,0.2074570655822754
3,0.5653577064184865,0.9245097557758599,0.1649470329284668
3,0.9613253589153852,0.3450139784639624,0.28435277938842773
3,0.7842623389665617,0.7240498669548547,0.16163372993469238
3,-0.37092770028881283,1.3903467390366564,0.16793441772460938
4,0.8463718577996039,0.5741550126236359,0.2010514736175537
3,0.5865052082431813,0.8841102839075433,0.2731049060821533
3,0.8703971101058555,0.443240158594148,0.26917028427124023
4,0.43983709573416174,0.8799306866722624,0.1785416603088379
3,0.9583827121302939,0.26372301939781645,0.30263614654541016
4,0.7959950873104892,0.5711128327584258,0.1695244312286377
3,0.9772259209542687,0.21147428372111937,0.18929648399353027
3,0.8198305622240868,0.5679641703194268,0.17273569107055664
3,0.42854927921604813,0.9002717993953289,0.3178095817565918
3,0.2816894813509403,0.8890424154395811,0.17483973503112793
2,0.9890900021147929,0.15548301687863578,0.17511653900146484
4,0.9785928393461184,0.205884322637534,0.26024746894836426
3,0.49482053993606756,0.9635022311986141,0.2725226879119873
2,0.8427734919379111,0.5600330001007963,0.1649150848388672
3,0.9397025639812041,0.4007289750164529,0.16832613945007324
3,0.7196029464073704,0.7362919279553343,0.20824623107910156
3,0.7515683321013007,0.665335318168599,0.20177340507507324
4,0.8319801673825967,0.5244522411086914,0.1831066608428955
3,0.9458356074029346,0.3449455449034809,0.17066264152526855
4,0.9098930382789676,0.41535848985136326,0.3003237247467041
4,0.9785950703978515,0.2342829956672857,0.17292547225952148
4,0.5748757016944933,0.6191297923954768,0.28611111640930176
4,0.7827502215266158,0.6155450328766437,0.16899442672729492
3,0.7703171927359286,0.6469917784679466,0.16065406799316406
3,0.4887729526596662,0.9122718736678229,0.15881729125976562
3,0.9634081084706435,0.22653227769092385,0.2501084804534912
3,0.8264454881906441,0.745767641438473,0.16129612922668457
4,0.633318780127929,0.8431105430481902,0.29679441452026367
3,0.9314423881634323,0.3327130693158266,0.16365289688110352
3,0.43335418587458474,0.7534399263021735,0.16443371772766113
2,0.8629820388965215,0.5059214444318556,0.16577792167663574
4,0.7074050684795681,0.7800860964915173,0.3216886520385742
3,0.82900263045405,0.4857851839592,0.2149803638458252
3,0.17650890503097147,1.056096174442526,0.21370673179626465
3,0.5297260164562639,0.8478865466541365,0.2240614891052246
4,0.5226283384458029,0.8401574805574381,0.1711258888244629
2,0.9766445969248482,0.24288418040351292,0.17117094993591309
3,0.6108408075099843,0.757873190611834,0.2695655822753906
1,0.6599750420753616,0.9099119801067616,0.1744673252105713
3,0.5735172780502125,0.9395568348621932,0.17616772651672363
2,0.6752060540530022,0.8274133911627132,0.25546789169311523
3,0.9838737275485817,0.2217332077682945,0.24443340301513672
3,0.24691245932669686,0.9490483738439254,0.16146278381347656
3,0.8633476612769515,0.49830959582060974,0.1573960781097412
3,0.854812475640392,0.5639449857838215,0.19904732704162598
3,0.38710002369305535,0.6736535295130665,0.1621549129486084
3,0.9043817090646522,0.48746410157055214,0.16179633140563965
4,0.7163587795152133,0.7280556002655295,0.2939126491546631
3,0.4317138127895387,0.8816147464765247,0.19803404808044434
3,0.8719158904932515,0.49323461844459937,0.2456827163696289
3,0.757720420753646,0.6615248404160037,0.16154861450195312
4,0.9183830119683565,0.43819724940598903,0.16475176811218262
3,0.8928517929269651,0.4657693086946094,0.1670215129852295
4,0.956042227061546,0.31180784659489713,0.20720863342285156
2,0.7944424005671473,0.6630258328374021,0.20525336265563965
4,0.9171744557450351,0.49905691432454985,0.20168662071228027
3,0.9385655381499203,0.4266118594071723,0.26224207878112793
4,0.6639653214591265,0.8149832350676302,0.19857072830200195
3,0.9293112998781364,0.585267964578623,0.1667344570159912
3,0.43209554343853024,0.8938814356157069,0.3540682792663574
3,0.7841531478606879,0.6306697139681835,0.15912127494812012
4,0.7869719656043329,0.6037665072817859,0.3902873992919922
4,0.943702568599422,0.33906610618115396,0.2418522834777832
4,0.9039822152531969,0.4714531769560957,0.19851255416870117
4,0.6924988912383176,0.7849426323787213,0.28328800201416016
4,0.947855330315529,0.44467930520532134,0.24137210845947266
3,0.9402338416701356,0.256563563204621,0.1990652084350586
3,0.8762473317621449,0.5859586674749363,0.16167116165161133
3,0.822961779933332,0.5099940472847195,0.24775409698486328
3,0.8658713579832819,0.5385142442015782,0.16623520851135254
3,0.8264974848157873,0.5697384554075797,0.15984010696411133
3,0.9798737261775118,0.22069289550819807,0.18216753005981445
4,0.9032417849049627,0.395655385685253,0.2041177749633789
4,0.8929499613058905,0.45491371270553543,0.35902905464172363
3,0.6926835495985402,0.7604697816041115,0.16036748886108398
3,0.8131161616277708,0.7051737109490102,0.1977214813232422
3,0.7496468650681894,0.614071644879519,0.22100615501403809
3,0.9054439737938642,0.4494363738206394,0.1609327793121338
3,0.46363972282841176,0.8760789594339522,0.15692782402038574
3,0.7377386029419453,0.6090690805169856,0.1990373134613037
3,0.8773944666725338,0.4790562043578015,0.15692877769470215
4,0.9930021305443548,0.16248491193399417,0.1980299949645996
3,0.7413237673648234,0.6932946726310987,0.16276168823242188
3,0.5015830730390777,0.8717887900338743,0.2784147262573242
4,0.7415748821045383,0.5639421512927295,0.19734811782836914
4,0.7624276040097583,0.6479297291052795,0.15975379943847656
2,0.9891404034261744,0.1418666444938711,0.1579267978668213
3,0.901395816324335,0.3216673832739306,0.19742131233215332
3,0.45907937589424747,0.8665329438178051,0.23859000205993652
3,0.5316088396244025,0.8508184795850907,0.16268467903137207
3,0.4451977242703986,0.9338502482652007,0.16161870956420898
3,0.8488276152111669,0.5824360309174325,0.15793275833129883
4,0.6295511643125417,0.7357676626155518,0.23882484436035156
3,0.6601243362705925,0.7379769982808307,0.159285306930542
3,0.8882733692946126,0.4572493385176119,0.23640131950378418
4,0.9480529030461841,0.31424132811462,0.3191337585449219
3,0.9131418959805531,0.36889627311744205,0.1991567611694336
3,0.7002944350146053,0.664250144138352,0.1603865623474121
3,0.6176155436242985,0.8618772319397028,0.21611404418945312
4,0.7572445396282736,0.599194314750522,0.2773168087005615
3,0.6571346017539988,0.7775197922632424,0.15864825248718262
3,0.7467752152902898,0.6838494432990178,0.15764856338500977
4,0.6569242190137882,0.7374153906675016,0.20236897468566895
4,0.666583953993046,0.8034301630556092,0.24070024490356445
3,0.9831853414503376,0.1857174587801544,0.16549181938171387
4,0.7454915901647677,0.7420268035887367,0.23916053771972656
4,0.9807218132626131,0.22176026007007504,0.2079312801361084
4,0.8106118082990337,0.6106832087009331,0.20542669296264648
3,0.7344685326192862,0.7262482437735243,0.23934602737426758
2,0.8406066244331439,0.60944282738645,0.20171856880187988
3,0.7199646981078722,0.8470430229917388,0.19952964782714844
3,0.8424047093224452,0.5579484239823239,0.2813887596130371
3,0.8703908347881707,0.34912855742358295,0.24665522575378418
3,0.7624841393503647,0.6841711478956444,0.19754505157470703
4,0.7514290388643985,0.6626938205332823,0.15815377235412598
3,0.9482893686816143,0.3765931605927341,0.19858431816101074
3,0.6615439139283225,0.8888364407394707,0.16111397743225098
3,0.8977118971788777,0.5761702330498318,0.15732932090759277
3,0.3985668721625007,0.9215026528449465,0.16366004943847656
4,0.6512800596470566,0.6967523734830444,0.24074697494506836
3,0.6126588672159707,0.6879510386514043,0.16961216926574707
3,0.4879862169068694,0.8149721154992405,0.15962624549865723
3,0.9495859805727863,0.3455178097467744,0.16106486320495605
3,0.9258292630966365,0.3436290619501187,0.15950894355773926
3,0.9345773001546309,0.4641386413532837,0.24018216133117676
2,0.9976309369791386,0.10623010094124802,0.1603684425354004
3,0.7378615906956978,0.5900252353565968,0.19769573211669922
4,0.9140240345829038,0.4103334290497528,0.20340776443481445
3,0.4940692853664537,0.9566359846253891,0.15698933601379395
3,0.9615263123316377,0.3189834265633905,0.1580507755279541
3,0.855997445648937,0.5661207459934123,0.20267987251281738
3,0.3133721174302219,0.9186444942146155,0.3183152675628662
3,0.9990576128466709,0.0432584515146432,0.15689945220947266
3,0.7335710065619448,0.7632278296238988,0.15703701972961426
3,0.7735071365277292,0.7536264092981698,0.19793105125427246
3,0.627264871119368,0.8172670211689237,0.15703082084655762
3,0.9460722477989892,0.32967586831782536,0.2387714385986328
2,0.06496007729354977,1.0632378945357437,0.16127610206604004
3,0.9010614175823122,0.4365431154419696,0.1560225486755371
3,0.8888405611724247,0.4431069621298411,0.15997886657714844
3,0.8474380738456105,0.5677049224173605,0.15975308418273926
4,0.7848083533179825,0.6421182386760884,0.1967463493347168
2,0.839807521127083,0.555509943332478,0.17769074440002441
4,0.8819157688615963,0.3759189665722996,0.1989729404449463
4,0.6689932340549888,0.6402599777912987,0.2380681037902832
4,0.7519073224320062,0.6340652480708864,0.20033001899719238
3,0.8789618045360597,0.4762130964414511,0.20654797554016113
4,0.8783625341753074,0.457770817005001,0.2479872703552246
3,0.2085098571683416,0.9472937663718789,0.24272680282592773
2,0.9267155090808509,0.41941342864521264,0.16420316696166992
3,0.5111568120200594,0.8706774782836425,0.20498037338256836
3,0.9087158725476892,0.42244976533144507,0.20136117935180664
3,0.5075976862145832,0.8418762652289277,0.1586296558380127
3,0.5239687574815612,0.8345515223227393,0.27677130699157715
3,0.8215969557490546,0.5617350287689971,0.1600635051727295
2,0.9793326400273612,0.18427302960442,0.16080355644226074
4,0.769388685173666,0.8138864227544026,0.20290040969848633
3,0.686999845506643,0.8124116452854255,0.2787129878997803
2,0.92402632157229,0.5274294549925425,0.19936180114746094
4,0.532104039663084,0.8242140883862017,0.19703435897827148
2,0.8982498411425255,0.46685083202128097,0.1607203483581543
3,0.8045360644549882,0.4499215538908752,0.16683149337768555
3,0.9738124669915795,0.24545670191601787,0.2012786865234375
3,0.9417488020327607,0.4266659657861199,0.27825450897216797
3,0.3310436874916431,0.9300281463670618,0.16038751602172852
3,0.4613219012967132,0.9071345989214995,0.15724873542785645
4,0.8724807015606281,0.4898722511229615,0.16532230377197266
3,0.939896282474531,0.3496536013710936,0.19612526893615723
4,0.7464677160579859,0.6676936202332275,0.2039046287536621
4,0.8852056288336116,0.5203945126244474,0.1633317470550537
3,0.22547898030458322,0.8726731003265731,0.15973830223083496
3,0.8677999122526895,0.43948781107950663,0.1650381088256836
2,0.9668631705718467,0.3260419463235042,0.16171574592590332
3,0.8849304643070074,0.4778076345480573,0.20347332954406738
2,0.48609806788084714,0.9143510938568388,0.16192197799682617
3,0.7683808319825377,0.5534691254837312,0.16275525093078613
3,0.6510970265812863,0.6470733330111705,0.16329097747802734
4,0.8830476207590527,0.5224467355315563,0.24276447296142578
3,0.8410459295010375,0.4558968910110809,0.23985505104064941
2,0.9716766820488997,0.3560161789412585,0.20090222358703613
4,0.9539347083502145,0.3584839632407675,0.1998302936553955
3,0.2943306169039146,0.8776870782153889,0.16144680976867676
4,0.665226493381171,0.7427539614087255,0.20974493026733398
3,0.9166243073747784,0.3924324238466428,0.16130924224853516
3,0.7215088214515164,0.5825066731021226,0.24044346809387207
4,0.6400853051184375,0.7738514003153975,0.16297197341918945
3,0.4915121106962952,0.6522947212020669,0.16217350959777832
4,0.9030393183593277,0.4443963535953607,0.2736961841583252
3,0.5940163043497714,0.8237413754374288,0.24093842506408691
3,0.7299602583493058,0.6907377887050749,0.1574082374572754
3,0.9585786934481514,0.2897665182342053,0.1644580364227295
3,0.8381856492697707,0.5707697124159837,0.20446491241455078
4,0.8247249281988467,0.5688465818841131,0.2810683250427246
4,0.9819711177800982,0.2269839061770818,0.1590406894683838
3,0.9568699934717586,0.36378067183459745,0.15728759765625
4,0.9185659565169012,0.5262410864110834,0.16177845001220703
3,0.9111287108577497,0.43038383511111683,0.24010086059570312
3,0.5930028306870733,0.7380004958921412,0.19628167152404785
4,0.9513627469702511,0.319644105390195,0.23828935623168945
2,0.7465524324319254,0.7002933563881424,0.16074252128601074
3,0.6546369938657646,0.9712953613662308,0.15932345390319824
2,0.3783493792067323,1.095101745395273,0.16328978538513184
3,0.9570353512067769,0.28588635098677717,0.16025400161743164
3,0.5881991054793694,0.7371751362449377,0.15967702865600586
4,0.9652419177994318,0.3126638448619899,0.29071044921875
4,0.9018742395392105,0.3969735997191939,0.23462247848510742
3,0.6474992245962942,0.8160569358758772,0.15786480903625488
2,0.9493023562624305,0.29159929377909793,0.1584165096282959
4,0.7718194262076079,0.6491673595997272,0.19710016250610352
3,0.46189801018359533,0.8959988880757104,0.20083999633789062
4,0.9189590157496742,0.33018411337060094,0.20054340362548828
3,0.953465116362898,0.5370614792091443,0.39836764335632324
2,0.7754771701804597,0.6420213267556598,0.16068649291992188
3,0.6130594388061098,0.8368613384624646,0.34506916999816895
2,0.989507039347713,0.1820627331503039,0.17223119735717773
3,0.35605365811554734,0.8466754612780591,0.16496658325195312
3,0.616912191990412,0.765306072214739,0.2118542194366455
3,0.7012651284285142,0.8480432782464384,0.1722855567932129
4,0.5186474470380493,0.7651239118204871,0.20831084251403809
3,0.40140827267123075,0.871878356070179,0.1715555191040039
3,0.6213510748387744,0.8003034217061706,0.16666126251220703
3,0.7118784568481162,0.7038218894117342,0.8717296123504639
4,0.8291409238415064,0.528330641219521,0.20984816551208496
3,0.6169219910972978,0.8965715963404505,0.20289254188537598
3,-0.11307893455546741,1.018908107457389,0.16977930068969727
3,0.5845412852534725,0.6730974000688328,0.17229986190795898
3,0.7651418240616971,0.7298230782568719,0.1862504482269287
3,0.7871220245319985,0.6072609436321662,0.2907133102416992
3,0.8523384534573477,0.5455004474490175,0.20634031295776367
3,0.9011353903188977,0.4294403891468607,0.20569658279418945
2,0.9370122118985172,0.33378701907850994,0.3214418888092041
3,0.6677557881428529,0.7831099806168063,0.16025447845458984
3,0.41036128474722144,0.8318165866691141,0.1616978645324707
3,0.7803964487888885,0.5705785042762004,0.19743919372558594
4,0.9699559027827448,0.23136185538602938,0.23795628547668457
3,0.6051190299759087,0.8475224780970219,0.2016136646270752
3,0.8972132417803966,0.5296976008176629,0.31252098083496094
3,0.886096567324747,0.4382034478862118,0.2025606632232666
2,0.7959899379660642,0.7230229754528058,0.15785574913024902
3,0.9022860554980484,0.38787304385364796,0.16051506996154785
3,0.48876044213312536,0.8560156612415841,0.15938663482666016
3,0.6304787834965314,0.7851139374500893,0.16057991981506348
3,0.8976815695488125,0.470623456100112,0.16226983070373535
3,0.6327905733003474,0.7704634444634847,0.31771111488342285
2,0.12802924589134138,0.9563157139550469,0.15753936767578125
3,0.6874073237685555,0.7123824690892636,0.15964388847351074
3,0.8018317119097822,0.5276354712890824,0.15472006797790527
4,0.8613443291629537,0.5622946161394933,0.19925785064697266
4,0.3492021671127031,0.7819064652271395,0.263477087020874
3,0.30211686186443376,0.9769828078999262,0.23672151565551758
2,0.4422439766229144,0.8390754121689443,0.1926572322845459
3,0.7240054303373227,0.647893337305647,0.15451955795288086
3,0.8875861072742085,0.4775199652408447,0.1608898639678955
3,0.13923087468589246,0.7828048417413951,0.15846872329711914
4,0.726870131974438,0.6867805083348295,0.24058246612548828
3,0.4363053938807314,0.9986987214426912,0.1601707935333252
3,0.6677386982318093,0.7135229671377878,0.19754767417907715
3,0.7303092429477285,0.5790376043609442,0.15848660469055176
4,0.8909166923968898,0.4724065121606873,0.19801902770996094
3,0.9874353794775222,0.1382443654075701,0.15902233123779297
2,0.8249945582800745,0.573705673927223,0.20095252990722656
4,0.785645310557506,0.6573512570154537,0.35919857025146484
3,0.8829856859585008,0.44761211266932727,0.15870237350463867
4,0.9222965556331029,0.3491108551840389,0.1599292755126953
3,0.8613823066792574,0.5019642330975543,0.16059112548828125
4,0.8810932392937142,0.6492630594936502,0.2405383586883545
3,0.5203459647474614,0.8989613895252575,0.790783166885376
3,0.5157484589438144,0.8957277111407819,0.23989462852478027
3,0.9174407622167468,0.4804894226786771,0.16067743301391602
4,0.7202219105383276,0.8556612410393212,0.16154265403747559
3,0.8256222668677804,0.523131920376681,0.20659828186035156
4,0.8152592731427704,0.5673557319176128,0.23877763748168945
4,0.8505136193808414,0.6266244570132458,0.2433028221130371
4,0.6839223322359302,0.7318267731195884,0.20151901245117188
3,0.867444045217665,0.5252819605196085,0.16362214088439941
3,0.9793683155234129,0.26805882059342734,0.16274571418762207
4,0.7027860088857851,0.7121238125973767,0.24473094940185547
3,0.7952310814900065,0.6332485609450313,0.17226481437683105
4,0.7930715684252152,0.596389842311837,0.26424121856689453
2,0.05698937242128247,1.1145537017760414,0.16808748245239258
3,0.7701087422283689,0.7871500555626486,0.2081313133239746
3,0.34493249507063956,0.8243160786182533,0.2083446979522705
3,0.36616996562611487,0.6660272596170301,0.17175030708312988
3,0.778486873314238,0.6815109691406159,0.16977405548095703
3,0.7701814129637693,0.6392518306464657,0.21050262451171875
4,0.7625038880420784,0.8235439169489084,0.20479369163513184
3,0.9009272302134995,0.482835117232701,0.3034954071044922
4,0.8912762782594762,0.4752454852951852,0.21706819534301758
3,0.6594900682868813,0.7585217575878663,0.17497730255126953
2,0.9708100922459141,0.272391505824546,0.17954587936401367
3,0.33793936522543616,0.9336547823643457,0.2182607650756836
3,0.5402015646863515,0.928451757058118,0.20168709754943848
3,0.9733984936040402,0.2498480160902387,0.32981419563293457
3,0.7581675688486142,0.6558354850205899,0.17531609535217285
4,0.750422289276744,0.5708280821083117,0.2994518280029297
4,0.9398970909963064,0.5876595106777426,0.21390223503112793
4,0.6591462562030671,0.7465577801480751,0.21547722816467285
4,0.7135425915274098,0.7462233741064528,0.17525649070739746
3,0.6980147538644504,0.9656436601377408,0.17327260971069336
2,0.9538059073570354,0.33102645589517404,0.20092988014221191
3,0.9038774851399598,0.4251798472057721,0.1641077995300293
4,0.8188977160946179,0.5641738670647175,0.23176026344299316
2,0.8623635742175733,0.48999666881693604,0.18437957763671875
4,0.5934991770327789,0.6824709355481573,0.188065767288208
4,0.7870513366132862,0.6101220255544929,0.22969412803649902
4,0.5997820324912394,0.7818773694450608,0.22936797142028809
2,0.9774505491169992,0.22469772453895862,0.17844152450561523
4,0.9494537522591346,0.32743615240823404,0.2167832851409912
3,0.25083820525663214,0.9622481442518664,0.21982693672180176
3,0.9924687274135656,0.12172837967242102,0.3042178153991699
3,0.1943598720681989,0.9906239205662338,0.17535185813903809
3,0.7125346069024858,0.7935251221581789,0.17789101600646973
3,0.7533882302634138,0.8223173159763547,0.22175264358520508
3,0.8510878506370546,0.4710441645023173,0.2644202709197998
4,0.9177472140966696,0.40201184425917263,0.22591829299926758
3,0.8102949895389873,0.4468746293030995,0.22173666954040527
3,0.9542761176484555,0.27342285127743066,0.22327852249145508
3,0.3636473687853027,0.7826084271879429,0.21602630615234375
3,0.8374819317042783,0.5163966321978947,0.21545934677124023
3,-0.10049656279842054,0.9417322267480843,0.21509003639221191
3,0.7619018229140988,0.6908883240301059,0.21800661087036133
3,0.8746721147912839,0.5264738335653983,0.17701983451843262
3,0.26413156973876356,0.9729811871959438,0.21789169311523438
3,0.8784141476058209,0.4788967320670968,0.21008896827697754
3,0.9114819558710642,0.41189791192657893,0.17178821563720703
4,0.8990111397385653,0.35280665473527933,0.1723494529724121
4,0.926629025761597,0.37778738981889115,0.17749738693237305
3,0.866510808470314,0.6065995351428906,0.17430591583251953
3,0.5508303548604936,0.8358664919967818,0.2178194522857666
4,0.9472745361784064,0.39261171319036636,0.25473475456237793
3,0.8447702749693019,0.5925861540156713,0.1647815704345703
3,0.3802219186008286,0.5521117586272801,0.17895722389221191
4,0.4791021421663408,0.7800312741213298,0.22281813621520996
3,0.8536615691156844,0.7253705217574945,0.17519545555114746
4,0.8073975465586518,0.6229429645819183,0.26006007194519043
3,0.4501809219224843,0.8348925617249324,0.16259551048278809
3,0.9198886096702256,0.439676152932467,0.22823667526245117
3,-0.003124474240671443,1.0784068445687802,0.16729092597961426
4,0.9076706237890525,0.463848791448708,0.2686643600463867
3,0.9834358777149338,0.19769174707296744,0.22229933738708496
3,0.32282605681004084,0.9486019031697532,0.1816098690032959
3,0.906611199517437,0.5414750057649227,0.2124030590057373
3,0.8947379181071674,0.3193207679020241,0.18280458450317383
2,0.9553432332000167,0.33995687088917564,0.17421579360961914
2,0.9193478295828591,0.4611392680771982,0.16996145248413086
3,0.7726449776468778,0.6337604623458161,0.1737358570098877
3,0.3103804968859296,0.9637003041150072,0.18461322784423828
3,0.7671526834569118,0.6490148845733268,0.251605749130249
3,0.2908172158033358,0.9596153993058169,0.17793917655944824
4,0.7278763474148426,0.6023820929992264,0.26161694526672363
4,0.9523142687691429,0.4125131795029562,0.2593228816986084
3,0.967543309098333,0.27293516029904985,0.18215227127075195
3,0.06007614511974511,0.9480337377928995,0.1709282398223877
3,0.9415061121202215,0.3048222810085872,0.2480463981628418
3,0.8163335831313067,0.55112227823662,0.18094921112060547
3,0.9233640578863289,0.5124797927065023,0.18544626235961914
4,0.580935633083809,0.771085106390526,0.2610774040222168
4,0.8802279273157383,0.49523214336981336,0.20855236053466797
3,0.8525591162322399,0.5403189879747432,0.5261461734771729
2,0.9616545607642689,0.2748116971084679,0.15945076942443848
3,0.5643843886257996,0.7968646435441933,0.16263675689697266
2,0.9778700627501747,0.21328885186215066,0.24124479293823242
3,0.8938505753003052,0.4725446090078198,0.28192925453186035
3,0.9622153624822484,0.3206117059935183,0.23899292945861816
3,0.5801695652242924,0.8149384679706297,0.1614692211151123
3,0.9239594163602155,0.5056920316089392,0.19990825653076172
3,0.8332864760421678,0.6912696597882636,0.16269278526306152
3,0.6564336063001411,0.7611065029102964,0.15839862823486328
3,0.7440007682533185,0.6721484213683155,0.1992645263671875
3,0.340350639499641,1.066668598470407,0.18085336685180664
2,0.15936080202471306,0.777198262755675,0.2576577663421631
3,0.9424770773849452,0.3128456690388439,0.19149351119995117
2,0.42053898873349405,0.9504709174015368,0.1775069236755371
3,0.9265216561400215,0.3816177253081916,0.20545053482055664
3,0.8878770873808285,0.5120242498473776,0.2339613437652588
3,0.5749214517309896,0.7008597553538423,0.18145060539245605
3,0.870432963938073,0.44142918655559993,0.25805234909057617
3,0.9308098978641023,0.35733421837716756,0.23505711555480957
4,0.7500497874041973,0.7073071956266047,0.2763662338256836
3,0.14080898181170182,0.8434677377765339,0.17908859252929688
3,0.5199622193175572,0.7922962867480139,0.18224430084228516
3,0.7555057317296983,0.8463619856376554,0.18937921524047852
3,0.8129309251758469,0.7222677251384666,0.23267149925231934
3,0.8203678510497652,0.7904146845476452,0.18832039833068848
3,0.9064262256246474,0.39816016275601546,0.20182561874389648
3,0.9757485230228774,0.2179800472781103,0.18188881874084473
3,-0.11837093058806197,1.0637280115887138,0.2302706241607666
4,0.9158453681612329,0.4697483395448836,0.22087407112121582
4,0.910581785455299,0.38412566367545126,0.18584513664245605
3,0.6317554778925945,0.8490121473825928,0.18091273307800293
4,0.866576783184625,0.5432571762064705,0.3294978141784668
3,0.8087321830228712,0.6323811661780548,0.21263408660888672
2,0.9220847975515564,0.4731449023686996,0.24625802040100098
3,0.8748129039721451,0.5874490954753692,0.1549830436706543
4,0.8252109541768201,0.443549304930464,0.16942191123962402
4,0.6245429454905149,0.7887087798412079,0.3298072814941406
3,0.5932926220943083,0.8169307586175237,0.15682387351989746
3,0.9197933291976395,0.38045427666636866,0.16306614875793457
2,-0.4051216444877887,1.0557007445563344,0.19585204124450684
3,0.5434793313620091,0.9027233516174666,0.15779662132263184
3,0.7712693770572367,0.6949402137645705,0.1534137725830078
3,0.8541185254710183,0.42036832411060365,0.19162726402282715
2,0.9823028125235991,0.22501872565906433,0.15700078010559082
4,0.5475111973587813,0.8083701168935535,0.15397405624389648
3,0.5850421381140795,0.9028572490882781,0.19347167015075684
4,0.7794552598640858,0.5627866653194461,0.22839617729187012
3,0.4994038882245314,0.8551122130702683,0.16359663009643555
4,0.9024302350649219,0.5996714084406441,0.1926126480102539
4,0.7206733592549412,0.6468463760879275,0.23967957496643066
4,0.9879636547878206,0.14465652818779137,0.19209647178649902
3,0.43623728431570097,0.8587144583330857,0.272629976272583
3,0.8870979026810439,0.576640978337968,0.1566157341003418
3,0.8428225158419075,0.6967430432987168,0.19742560386657715
3,0.8881281739081633,0.4742578827991501,0.19370770454406738
3,0.6496095153721336,0.6768783762665889,0.154616117477417
3,-0.03620224281994041,0.8823015589191395,0.2719402313232422
3,0.7037756017756523,0.6612297988491613,0.20692205429077148
3,0.8067363913638042,0.8320352373598703,0.20706462860107422
3,0.9140799547075978,0.3510130532397132,0.2879457473754883
3,0.6616463940767426,0.6942352847080693,0.20102143287658691
3,0.8059146862428667,0.5799428761303027,0.1543419361114502
4,0.8016549894125252,0.6345777671587307,0.3131694793701172
2,0.9576900070266795,0.35490333004579466,0.15389561653137207
3,0.824228516515458,0.48211436549200737,0.19444870948791504
3,0.5060069388449108,0.8678804176246794,0.1545724868774414
4,0.8732776132698198,0.5164904188151126,0.19163060188293457
2,0.05673246642246313,1.0219422991845242,0.15294909477233887
3,0.9397625789194115,0.315793878270477,0.1538534164428711
3,0.45662227719797405,0.8918388790058487,0.18720769882202148
2,0.9765348599591268,0.2141647620811802,0.1533513069152832
3,0.7867339873071963,0.5603704622499939,0.15369558334350586
3,0.8862438929484046,0.4448657845858057,0.1558523178100586
4,0.7000798439674147,0.7581971144012993,0.1595439910888672
3,0.7080461765416165,0.7017322469653196,0.2672715187072754
3,0.524861937102781,0.8158186271490248,0.27541041374206543
3,0.7390874493341778,0.8350828161605943,0.15698719024658203
3,0.9930874153873098,0.10105087025739855,0.16034841537475586
2,0.24706557391648512,1.064727239340322,0.20070481300354004
3,0.7708638826205811,0.6221849799229825,0.2390596866607666
3,0.7432947390637602,0.8985087033993807,0.15665006637573242
4,0.7855571550534025,0.6376275757386769,0.22815680503845215
3,0.833249255319001,0.5452791337147268,0.18875646591186523
2,0.9798171458270023,0.2520453541155842,0.1896817684173584
3,0.8058007396267106,0.5901309478093225,0.15408015251159668
3,0.8974831293357542,0.5008933401355129,0.1568467617034912
2,0.9063288596771614,0.4977617091081009,0.1555471420288086
3,0.9107949924275982,0.35142687126678235,0.1531987190246582
3,0.8193766487638744,0.5503987773226012,0.1902148723602295
3,0.5241264230771092,0.942746140813621,0.15207982063293457
3,0.9091516352879486,0.3550310123081336,0.1516263484954834
3,0.8574128385013685,0.4675979430122672,0.2639775276184082
3,0.9728121663624008,0.23648860648011882,0.15884900093078613
3,0.9131184279376421,0.4052085092508034,0.15076231956481934
3,0.4236927525766769,0.8954429375458006,0.2294778823852539
4,0.6824089791649511,0.6918163190640008,0.2670109272003174
3,0.6312352655018508,0.7528269428371268,0.22369909286499023
3,0.671757818076653,0.7445763093807733,0.2447054386138916
4,0.5297829915929905,0.8474779760218439,0.21061134338378906
3,0.9179654111548642,0.5380280082202242,0.21498775482177734
4,0.3862368430963062,0.8517873266618778,0.27329468727111816
3,0.8287306064555011,0.5107098866067129,0.2018578052520752
3,0.33100197307182977,0.9119313647625595,0.2017066478729248
3,0.9032010275881203,0.4539609236114328,0.2833418846130371
3,0.7359536227264767,0.6675113064677848,0.16468596458435059
3,0.8573922667952902,0.43722463799723316,0.15790271759033203
3,0.8433957050727239,0.5397458445423883,0.20159125328063965
4,0.3126561148508388,0.8692483460858887,0.28316783905029297
4,0.8786131606707633,0.45777852472991476,0.20015835762023926
3,0.6309256174215991,0.833431490133128,0.1571824550628662
3,0.8366316086111825,0.5195945250807629,0.1627039909362793
3,0.8960565612027878,0.46773734088466623,0.16080713272094727
3,0.8137342044416228,0.5982345339623281,0.16187763214111328
3,0.7445613827095277,0.6058691664338289,0.19959735870361328
3,0.5930550523774376,0.7919678309004986,0.1571359634399414
3,0.44066539108225944,0.8933377985861801,0.1621851921081543
4,0.9279960604621443,0.44685600572198414,0.20328235626220703
3,0.88553097023099,0.46376135433056415,0.15413975715637207
3,0.9844264866789386,0.16184661886738108,0.20060992240905762
4,0.779444178595653,0.675075695408751,0.23317646980285645
3,0.6267462719853957,0.775055464371096,0.18790411949157715
3,-0.027784766462447333,1.0052406988688165,0.1657257080078125
4,0.9095982462286321,0.4426594234835323,0.22765326499938965
4,0.48390281777419325,0.759723696098386,0.15658116340637207
3,0.9177385711103471,0.3644432450924797,0.18833303451538086
3,0.46222512487658507,0.8148692607487408,0.15270519256591797
4,0.8534675444809003,0.6746719982863253,0.15280938148498535
3,0.6044052046551329,0.7731356261928937,0.15377306938171387
4,0.8546331125205835,0.4134344836910438,0.2665867805480957
3,0.40330523301074517,0.9130831441301709,0.15250110626220703
4,0.8423891226354848,0.49153616717182197,0.2272968292236328
3,0.9541909687511192,0.3296467088044886,0.18903756141662598
3,0.08834385534504216,0.967832575706459,0.15238142013549805
4,0.6662827531119394,0.7717493199490243,0.18982148170471191
4,0.8565510529500813,0.5052034442818633,0.15197038650512695
3,0.9972747400351774,0.06858377265149125,0.15409040451049805
4,0.20914206122231116,2.5190485417318036,0.22434639930725098
3,0.389063547279754,0.8095858243021627,0.15277600288391113
2,0.9066550381530469,0.42717180626169404,0.15284037590026855
3,0.9729891933322413,0.23949536656129825,0.23346471786499023
3,0.9307973493150543,0.6526158975441069,0.1538844108581543
3,0.3127685368813207,0.8679029184073556,0.1517496109008789
3,0.9423193747716733,0.2732003338655167,0.1539909839630127
4,0.8909222563566367,0.4946737246664035,0.20717167854309082
3,0.8927886969094714,0.49258048481269723,0.15090680122375488
2,0.3208744832187698,0.828188869954177,0.16985201835632324
3,0.6914690835649577,0.7243659330040046,0.24993062019348145
4,0.5219218942466999,0.8173566177844049,0.15729355812072754
4,0.7525340520522146,0.6332716433432695,0.22681164741516113
3,0.6723022610328497,0.672628677603005,0.28795552253723145
3,0.8754957744104924,0.4859338092335554,0.18888401985168457
3,0.5787336912896804,0.6801834809470487,0.18951702117919922
3,0.8454249674106818,0.5101175888440823,0.2263197898864746
3,0.9119716608362362,0.4720468721425491,0.18707799911499023
2,0.9772215443332439,0.19555153144489804,0.1798686981201172
3,0.8803498585405535,0.3437738289029957,0.3133869171142578
3,0.5020061464674288,0.8625390513627401,0.19732356071472168
3,0.9127915930827757,0.37775267531451473,0.23735904693603516
3,0.38379089240291786,0.9662943161727662,0.1846017837524414
2,0.9132940580736443,0.44394015358794003,0.19868826866149902
4,0.8314556386078795,0.5248259366820408,0.1940147876739502
3,0.6321035829800641,0.8057100907847687,0.19176864624023438
3,0.8001709821429107,0.6076884614160012,0.2414228916168213
3,0.8400928968883968,0.5533919366298184,0.19178509712219238
3,0.2741986305471811,0.9763585227052058,0.1905367374420166
3,0.214175086144475,0.9689106156029063,0.18689990043640137
4,0.8524843222703763,0.783700808813656,0.28981804847717285
3,0.5682051557609683,0.95054882163303,0.16449522972106934
2,0.9116886732245347,0.4045736710504031,0.17104077339172363
3,0.2713533068856842,0.9083307059267509,0.16834020614624023
4,0.8541676249578953,0.48771319341338315,0.3262789249420166
3,0.8784235417277206,0.4514247720334584,0.24179863929748535
3,0.9062276145980416,0.4921661216674569,0.19742441177368164
4,0.8669487302416956,0.5397989879914669,0.20114731788635254
3,0.8314252620828007,0.5963908743553883,0.16034913063049316
2,0.930815464250458,0.3119309444363834,0.1633446216583252
3,0.8116912174885397,0.5802156777703704,0.16454267501831055
2,0.8786339804445241,0.4817399712982655,0.16032004356384277
3,0.8358431911521784,0.5478964723497343,0.1581735610961914
3,0.5824450508579458,0.7197671782903862,0.24213004112243652
2,0.5071481335761595,0.8869940130323053,0.16309881210327148
3,0.8530845035012746,0.5143898391112671,0.20828866958618164
3,0.9189404183580907,0.4910006242237709,0.16434621810913086
3,0.7597305507621975,0.6258826444537734,0.15559029579162598
3,0.873620041737628,0.8099708897890219,0.15754461288452148
3,0.8114936660116906,0.45994402871639456,0.1576848030090332
3,0.5777239645784585,0.8389370331277609,0.1613907814025879
4,0.6299047867230256,0.7970712025271967,0.230149507522583
3,0.9811476169949722,0.2227812415757237,0.15591979026794434
4,0.9951618627104607,0.10995168427111787,0.19327592849731445
2,0.5869032146842167,0.8953858940803738,0.19867372512817383
4,0.825566047810467,0.4553173355206816,0.1535937786102295
4,0.7344276570308953,0.548165949736551,0.1541275978088379
2,0.889347858818377,0.4513456177754442,0.1567692756652832
3,0.7671898914863386,0.6799800445744882,0.1563429832458496
3,0.9526847749083738,0.3957057859712278,0.1712479591369629
4,0.8268883730646862,0.5349349512883355,0.19265246391296387
4,0.9766043051415255,0.23373482853150418,0.19205594062805176
3,0.769634464901057,0.6420360260308715,0.15475749969482422
3,0.36619236375312053,0.794283174543828,0.2692091464996338
3,0.6963454521917193,0.8414788075677346,0.19294428825378418
3,0.5001665190978534,0.8246573966946136,0.15529489517211914
3,0.6265769813008744,0.7302426089537889,0.15933775901794434
3,0.5945328825087063,0.6405413795186831,0.19696474075317383
2,-0.5224967838621152,0.9604891240107808,0.1531057357788086
3,0.8381874403104388,0.6414684525644527,0.15842032432556152
3,0.8818179403189859,0.578809148708565,0.1906881332397461
3,0.9550561711142528,0.39781594211980564,0.15741610527038574
4,0.6038746743058298,0.7687527643248353,0.19517278671264648
3,0.7532582543566176,0.6055815305088765,0.15540742874145508
3,0.6732180125281376,0.8002837022339151,0.27513670921325684
3,0.447571687822182,0.9675168093615621,0.15752673149108887
3,0.9231511255904863,0.42895699546763016,0.15468621253967285
3,0.6615595731406293,0.6906413885151463,0.19435858726501465
3,0.8701871378781199,0.5029580422544083,0.15713882446289062
4,0.7010335643687603,0.6795620176535213,0.15343809127807617
3,0.6940911057268515,0.7911626403911671,0.15554308891296387
3,0.9057815358696741,0.6239145866628748,0.1947188377380371
4,0.6854184811737013,0.6924507843620326,0.1948082447052002
3,0.7104900263271073,0.7668546671496635,0.1546015739440918
3,0.7882091630594159,0.7032496619344587,0.19642090797424316
2,0.4963189171478136,0.907791743120428,0.16328215599060059
4,0.7263285437648016,0.5962588983079042,0.23261451721191406
3,0.9110434195217901,0.45013947874725085,0.15448331832885742
3,0.8536835013742118,0.5179509260980412,0.15908479690551758
3,0.9701230307523158,0.21455220514553974,0.19496846199035645
3,0.9668584488922141,0.2545111530465093,0.19313716888427734
3,0.7315642086999699,0.6925023031620179,0.1571497917175293
3,0.7252190099414244,0.7553293606959172,0.19322538375854492
3,0.9696392034135558,0.24811464686134585,0.22833681106567383
3,0.5885995217823263,0.7555006176199514,0.1995401382446289
3,0.6050573478698407,0.6988790790807294,0.19107270240783691
3,0.4400121837234804,0.8857728559354271,0.16105246543884277
4,0.7936258721404443,0.6368746336243918,0.1666252613067627
3,0.7183067219853823,0.591341961187173,0.23778581619262695
4,0.7054452936743271,0.6867815004262415,0.16015267372131348
4,0.7681422246673579,0.7217670801056112,0.19698643684387207
2,0.20834141795499103,1.0007167409094262,0.2042403221130371
2,0.5654754774909648,0.8301046742882837,0.19039297103881836
3,0.833616827211856,0.6273222338826702,0.2968909740447998
3,0.9434774024248836,0.3165234777947185,0.1531205177307129
3,0.34449655222911796,0.8044168400046576,0.16533374786376953
3,0.3182427440098186,0.9352950466816647,0.29854702949523926
3,0.7375328283768582,0.7589843999057192,0.3128993511199951
3,0.9902606363217773,0.14110453312690388,0.16408300399780273
4,0.574982543300951,0.8037374111419133,0.15537762641906738
2,0.9595953332489376,0.3609959211931269,0.1950063705444336
3,0.7415988840569205,0.7509693377632375,0.23176217079162598
3,-0.20833178541029404,1.410317719838025,0.16774654388427734
3,0.2774121121662271,0.8186345851127466,0.2048015594482422
3,0.8503202973733197,0.5186564482075161,0.159074068069458
2,0.8368514229255564,0.6852252622612494,0.15513348579406738
3,0.5511274489463633,0.9534959919724497,0.15848088264465332
3,0.6195706787424665,0.8195381539108609,0.16010093688964844
4,0.92311462485723,0.49096824303271297,0.2742178440093994
3,0.8217637734096062,0.599654666592313,0.19591569900512695
3,0.15641307206290686,0.9756176111772089,0.16231751441955566
2,0.9862841541646195,0.16297509931608753,0.22351455688476562
2,0.9558236521381923,0.3122927471829783,0.23083996772766113
4,0.9077362231585372,0.4120360136349483,0.17490363121032715
3,0.9629817364585446,0.2802142229570025,0.161940336227417
3,0.8350856307784381,0.6375545069993166,0.15466809272766113
2,0.9028664883355155,0.6181649900276235,0.2325270175933838
3,0.3780339160254707,0.8862295588026825,0.26793956756591797
3,0.6746095097314448,0.8882101488317875,0.1538853645324707
2,0.9053933691345785,0.4171607766500317,0.23546051979064941
3,0.8829221433095308,0.43231792157644017,0.17338800430297852
3,0.6184237147150541,0.7863217931737475,0.17403721809387207
3,0.4500671629394058,0.8987648069542064,0.19251084327697754
3,0.9657049738499586,0.30206609120535133,0.20949149131774902
3,0.7559698815428355,0.7161870581856051,0.1532735824584961
3,0.9055936681684641,0.5167689904219999,0.19096112251281738
2,0.9652984260374214,0.2820587416321444,0.1911163330078125
4,0.8905339349299619,0.619094421296243,0.15656185150146484
4,0.9021414537983029,0.6267879663267052,0.1922285556793213
3,0.8799171331052807,0.49583247496215516,0.22897744178771973
4,0.8602473477390952,0.4411259917427,0.2043304443359375
2,0.21847510914463628,0.837013629894705,0.19314169883728027
4,0.6408432506625562,0.697741593769972,0.26784777641296387
3,0.3878850576171887,0.7935622797085592,0.15239644050598145
2,0.8897551157333343,0.4656489840380261,0.15299344062805176
4,0.939109388800094,0.4098182758672731,0.19762516021728516
3,-0.1092530143025876,1.0944623076950257,0.16335749626159668
4,0.9518014178628371,0.3366958393162626,0.16260814666748047
2,0.3599860305739934,1.0297626565515587,0.15390920639038086
3,0.956404257962667,0.2609682109425596,0.1542956829071045
3,0.9847113229949447,0.17023810155221808,0.1746079921722412
2,0.23660878203642308,0.9876476496577155,0.15709400177001953
3,0.37913018501798584,1.164034392863208,0.2016432285308838
3,0.18044600475788877,1.026121533864453,0.1543750762939453
3,0.7614154758366332,0.7416279574562864,0.15623164176940918
2,0.7833874286691493,0.7106337931746759,0.36002612113952637
3,0.921952243231121,0.34920248548746124,0.15569114685058594
3,0.29237130027894537,0.7311693067111086,0.16117405891418457
2,0.8871817821758324,0.4703642127884936,0.1589341163635254
3,0.7486234467737788,0.7848572680652905,0.19554543495178223
3,0.8721924100584026,0.5137181840414757,0.27777600288391113
3,0.7794168338198411,0.6544350773584828,0.1934652328491211
4,0.8413460957713339,0.4968289435399118,0.15903663635253906
3,0.8445610698296073,0.617873316038808,0.20943784713745117
3,0.9658809558590937,0.27793426311717406,0.15869140625
3,0.4651496229423372,0.8667955011056282,0.16436076164245605
3,0.9149228277409992,0.411974661287516,0.15433740615844727
3,0.8647617941917747,0.5890564910081427,0.1756749153137207
3,0.9686023912873484,0.2644313989227976,0.1529850959777832
3,0.47802508458325893,0.913201947735566,0.15272164344787598
2,0.9389632226757759,0.7210859504078485,0.15129494667053223
3,0.9247577719434612,0.4145522035477682,0.155928373336792
4,0.9763625355909064,0.25769970162546735,0.15397334098815918
4,0.8065330667929974,0.5222858502978347,0.2661564350128174
3,0.5412312197849022,0.8046400836505022,0.18968462944030762
3,0.9828822164843407,0.22620084000425622,0.22824645042419434
4,0.5255717354002503,0.8641302211381638,0.18769192695617676
2,0.9638403519489458,0.3621955036717053,0.15445470809936523
4,0.9935939834050109,0.11421576597379979,0.19447875022888184
3,0.7863462436052243,0.5505129423224345,0.1547849178314209
3,0.6890915944404081,0.7235587972050755,0.1568899154663086
2,0.9877982074442929,0.18176177439622174,0.264324426651001
4,0.7180278042158955,0.6903050465680185,0.1536247730255127
3,0.9774793212070053,0.20004004762696107,0.15391182899475098
3,0.6257080685408679,0.7845123541190538,0.15483355522155762
3,0.9085562323079412,0.4564519173492877,0.1646900177001953
4,0.9833296672130075,0.1650111393487821,0.19207048416137695
3,0.9445501501002361,0.31034315925477124,0.15451788902282715
3,0.9626512969074466,0.2732405760416671,0.15396595001220703
3,0.6801128412706405,0.7315888799991975,0.19223284721374512
3,0.9658670281870454,0.26448278928442637,0.15643930435180664
3,0.40839152108001664,0.8235159113764967,0.1927967071533203
3,0.9294418263577033,0.4892228011003673,0.15589118003845215
3,0.8232365173398464,0.585353477813349,0.1563265323638916
3,0.813499271849062,0.5766647736544249,0.2775585651397705
4,0.8699332966333885,0.4306173912646494,0.1923353672027588
4,0.5134059990027023,0.7847909871371361,0.19338059425354004
4,0.8817536119674342,0.4866884384692657,0.19406676292419434
4,0.9253261606663483,0.39964682929670886,0.2277982234954834
3,0.900924159109483,0.35328925180717863,0.1566600799560547
4,0.928695511956387,0.34709476392926897,0.1525864601135254
4,0.466641535146752,0.8344222815452182,0.22796010971069336
3,0.937821268046994,0.38374851262045995,0.15143561363220215
4,0.7271750731964415,0.7133843539034485,0.1741323471069336
3,0.8224395003616296,0.5723584470275652,0.1518852710723877
3,0.9410477500302116,0.34800559027705935,0.15378189086914062
2,0.9321134529618474,0.24637495531611445,0.15242838859558105
4,0.7077282681571321,0.6690781434781402,0.1916670799255371
2,0.6165045262892406,0.830561644090411,0.1557481288909912
3,0.8428517928315309,0.657363354339894,0.1896955966949463
4,0.6963094191085972,0.8043510161772215,0.2696657180786133
3,0.8096925742287099,0.7684735038745799,0.19477128982543945
4,0.9485577869764106,0.2812791983132537,0.27097082138061523
3,0.9478064074739488,0.30461587389143074,0.15694856643676758
4,0.6142344042508742,0.7152231447336542,0.19486045837402344
2,0.8945446549468151,0.4969741430217863,0.23643732070922852
4,0.895027828074321,0.3873013930179015,0.16073918342590332
3,0.4828633464094042,0.8305458702527462,0.15720248222351074
4,0.7016296515062013,0.7093948074572465,0.1935281753540039
3,0.9104322475006705,0.4234550296292913,0.15597271919250488
4,0.8904772421323192,0.7998830367514782,0.22225284576416016
3,0.8746763310244355,0.4130845416804494,0.1571199893951416
3,0.4272666782295127,0.9141472819865221,0.1587066650390625
3,0.7642543295419995,0.5925977692093143,0.1974163055419922
3,0.9856370358362505,0.23291806933111575,0.1561570167541504
4,0.7031630929469913,0.7140649101963127,0.1938180923461914
3,0.8410058593289298,0.6799171650624698,0.15583038330078125
2,0.8934180837530658,0.5055517500615981,0.19666767120361328
2,0.3230399567470669,0.96247576985652,0.16201281547546387
3,0.847233950671438,0.5013113465636299,0.19274425506591797
4,0.6868032334442659,0.7398493622726515,0.1564791202545166
3,0.6827821361680189,0.7215201925328197,0.23286056518554688
2,0.9624388213064375,0.3183101928168375,0.1611318588256836
4,0.9930316480811968,0.15301566965517532,0.2721116542816162
4,0.8700206935661277,0.511764209252299,0.34935498237609863
3,0.9757692605546556,0.222640163614435,0.15953731536865234
3,0.8162647633096632,0.5781189381828509,0.16298627853393555
3,0.6500952856916751,0.8591023041351877,0.3167245388031006
3,-0.10286107536527542,1.2251369659822553,0.15627026557922363
4,0.5078132293014276,0.8515313992404111,0.23608064651489258
3,0.9335943143452602,0.37483915322321854,0.15584325790405273
3,0.8595455245269147,0.4527651485146236,0.15450382232666016
2,0.9336918033468967,0.30255936881013357,0.15390491485595703
3,0.7880799360421655,0.5220446194624082,0.23311209678649902
3,0.0423717149304821,0.8762833954886449,0.15265965461730957
2,0.8609746367784559,0.5091330202542705,0.15535593032836914
3,0.8899640729356425,0.4659858200535249,0.1558387279510498
3,0.5826396964552527,0.7416378568013096,0.1928391456604004
3,0.8962587989271794,0.4935691342103965,0.1911938190460205
3,0.7463854230776403,0.7719234356406761,0.15665793418884277
3,0.6016671062248767,0.6877589455442764,0.15335488319396973
3,0.2703971756762719,0.9578036996471706,0.23207950592041016
4,0.6361455672330975,0.8320357392005756,0.26816534996032715
3,-0.006444236481777554,2.179438722799687,0.1558089256286621
3,0.8586324316190072,0.5556104855347574,0.17862820625305176
3,0.9473907950866238,0.35150014824859477,0.15918350219726562
3,0.6657496611499557,0.7500659218141507,0.1967318058013916
3,0.012931418172343879,1.0040973878072177,0.23380398750305176
4,0.8302159690283784,0.4933325306308174,0.276153564453125
2,0.7108069830527303,0.8144690409009078,0.15958213806152344
4,0.6412573108837426,0.7111528721121873,0.16223955154418945
2,0.9544225671650007,0.3034568023359021,0.19167637825012207
3,0.9284792575586438,0.42022855410723425,0.19070672988891602
4,0.7814537086754989,0.5532660309037158,0.2679004669189453
3,0.18896307735737683,0.8360977397631337,0.15587949752807617
3,0.496368956103598,0.9699421347282932,0.15356087684631348
2,0.013904891549106863,0.9979770266782247,0.19142413139343262
3,0.37055640688468183,0.9183516225631468,0.152512788772583
3,0.6171237264406827,0.8862443842548328,0.19424104690551758
3,0.8853937697268752,0.46578382324908923,0.15500712394714355
4,0.4056457901725421,0.9196981526209702,0.1533041000366211
3,0.7730156020378888,0.6737729321376283,0.19009900093078613
3,0.8163727893280498,0.561516634773506,0.15146636962890625
3,0.9583400660118312,0.2720434215270565,0.15378308296203613
3,0.9096873454335611,0.36501097947385913,0.1619725227355957
4,0.7851280662105741,0.6975026792739584,0.15366363525390625
3,0.2878055672677571,0.9609404721127275,0.15447616577148438
3,0.7982070670924364,0.4727683250564924,0.15563392639160156
3,0.9486727923247136,0.35946806299566947,0.2738978862762451
3,0.8561820475886233,0.42157963657422215,0.19345736503601074
3,0.9253414715694463,0.3464757617936978,0.1576244831085205
3,0.7635867898413636,0.6545750313017665,0.19316697120666504
3,0.9959448520599586,0.0793570414718984,0.19180798530578613
3,0.7808382908378815,0.6165698663508259,0.19459271430969238
3,0.7592062060022686,0.698128756353873,0.16195464134216309
3,0.9470171883343977,0.31767928580166244,0.20218372344970703
3,0.9047926377577945,0.5053985105764199,0.26577019691467285
3,0.8444752750882282,0.5110922203432592,0.19684386253356934
3,0.9528503800297295,0.3626924449049973,0.15800714492797852
4,0.7011869568552386,0.6498018089695963,0.21873927116394043
3,0.41858527764250236,0.9171865120517045,0.1607820987701416
3,0.5964293911152247,0.8599533705055779,0.23340892791748047
3,0.4835555684703939,0.8188407063608537,0.2731590270996094
4,0.8804977748803393,0.4943605578670128,0.196274995803833
2,0.4576071071556202,0.9074679750262732,0.1961987018585205
3,0.8408024727892628,0.5998199627636679,0.1579122543334961
3,0.9178978062618861,0.39311059062171616,0.19758987426757812
4,0.7643688673132779,0.8769554415236782,0.19584989547729492
2,0.955765805768062,0.2720363588232842,0.23375248908996582
3,0.8342059156785041,0.6927867463232488,0.15783214569091797
4,0.9164134628395071,0.3625846299854834,0.27954840660095215
3,0.49791382125647554,0.7382648287495495,0.15865755081176758
3,0.5394647038195486,0.8298018124008383,0.16195058822631836
3,0.715288220591297,0.7992254845177698,0.19606471061706543
3,0.8619119280022296,0.5061100749490514,0.15698671340942383
4,0.8885752393563499,0.5150097921302801,0.22768545150756836
3,0.22558719533582758,1.0963586927925473,0.17144012451171875
3,0.8109241441837831,0.581835497797096,0.1930077075958252
3,0.85243848083923,0.5138934741138779,0.45424842834472656
2,0.8875752926060604,0.4387259007932548,0.30431389808654785
3,0.8719746805163073,0.46146848743778957,0.19095325469970703
2,0.6672372983316099,0.7947887643419741,0.15376782417297363
3,0.4770161430327189,0.8705976094593368,0.1544322967529297
3,0.8418667065243908,0.5893400976470905,0.15607929229736328
3,0.8191918234913098,0.5287168092118352,0.15575075149536133
3,0.5817162753768761,0.9199622673886251,0.15366220474243164
3,0.7262768863781522,0.6860486898754143,0.19714641571044922
2,0.6967761933927048,0.7701050315720809,0.15792107582092285
3,0.9704953110906851,0.24718014488790171,0.15597152709960938
4,0.7515155239471178,0.6352093750403348,0.1934821605682373
3,0.6016467010675848,0.7888739902595938,0.15831947326660156
2,0.9381842536056273,0.34111051153538086,0.19496774673461914
4,0.834319444696697,0.5541012410978583,0.23110175132751465
3,0.9355180844251194,0.4855559998430047,0.17830753326416016
3,0.7424205751121461,0.6637734355521305,0.1923985481262207
4,0.840505982825631,0.5994166402732878,0.1559429168701172
3,0.8980097629627608,0.45819050583242515,0.19569945335388184
3,-0.20947126982034683,0.9526960470249225,0.15730905532836914
2,0.9745737113356623,0.22092065235205469,0.154832124710083
3,0.9486998234575534,0.29896928007826334,0.15668535232543945
3,0.9743278447189253,0.262977099992728,0.1551821231842041
2,0.37476565909256226,1.0048140981023328,0.15607523918151855
2,0.630604123943918,0.8999612890513164,0.15617132186889648
2,0.9736498204619558,0.22723808052759376,0.15724444389343262
3,0.9819103987894571,0.21539404908574036,0.3036651611328125
4,0.8200140395704246,0.556242038923701,0.1914081573486328
4,0.8919071859304624,0.4703699885010949,0.19684076309204102
3,0.9069147209350434,0.37231716769153733,0.351776123046875
3,0.9642948966051814,0.30581168959401633,0.15585088729858398
3,0.949531738632318,0.24568132280879973,0.1576831340789795
4,0.8630952616446936,0.4785832560628481,0.20260334014892578
4,0.8048151503707817,0.5970297390230913,0.1612684726715088
3,0.6717313583766061,0.5490063004438538,0.16237449645996094
3,0.41749492965919077,0.8899704522947449,0.15767931938171387
3,0.8371240709648513,0.5511825554097828,0.179826021194458
3,0.7791524269096035,0.6281996401645285,0.20582795143127441
3,0.4397843736024867,0.9675201221333204,0.16470861434936523
2,0.900260573668744,0.5130351753066104,0.2172105312347412
3,0.5732794641081188,0.7353864873189739,0.20441055297851562
3,0.9197844400781277,0.463885081261106,0.16473960876464844
4,0.5469887579041262,0.9100070223853005,0.20979666709899902
2,0.9279369048297986,0.40825299255695163,0.20651841163635254
3,0.7800270420605202,0.6843853531993246,0.20758748054504395
3,0.7410514793059778,0.789437594227984,0.1618196964263916
2,0.6932437645726733,1.05049373189888,0.36339545249938965
2,0.8612905595239843,0.5858735924707761,0.15620732307434082
2,0.8956498975451587,0.43011687339798277,0.15981602668762207
2,0.9913318746775766,0.13264963994513343,0.15714430809020996
2,0.9793978698138708,0.19037417151765476,0.1770474910736084
2,0.9185347093669957,0.8356648786344615,0.19939231872558594
4,0.8181449011577234,0.6171950320178152,0.3848557472229004
3,0.6619029159813673,0.80514927956605,0.1968240737915039
3,0.9687645810352381,0.3156416476340399,0.23836660385131836
4,0.7489437425677932,0.6232381903883752,0.19347858428955078
2,0.53730456291223,0.8734347983539744,0.19673562049865723
3,0.9429682913731753,0.5115480726409163,0.19344711303710938
3,0.5243464534154861,0.8397669453026614,0.15101265907287598
3,0.8337690962862578,0.5872760002308454,0.15440583229064941
2,0.7284073200101566,0.5849612213403109,0.1528613567352295
3,0.9464473883999898,0.2988202203398949,0.15515375137329102
3,0.7260986204411337,0.7437008051026345,0.23160552978515625
4,0.47717846182672613,0.8094959692045053,0.22761869430541992
3,0.84384662233598,0.453322262122826,0.1554124355316162
4,0.6417746754387131,0.7101924579716865,0.30582284927368164
4,0.7218987967337206,0.6075630537090583,0.1565532684326172
4,0.7437058882690881,0.719630759085627,0.2037053108215332
2,-0.31150612999092214,1.100309618695506,0.15230679512023926
3,0.8537326966778676,0.48939623388338604,0.2645275592803955
3,0.4799447731567123,0.6860677075879807,0.15417051315307617
4,0.6594748157772079,0.7458476293065482,0.3420827388763428
4,0.8668741483022165,0.5027002445841553,0.30611371994018555
3,0.5129115191954385,0.7129357931751811,0.22521495819091797
3,0.8111427102597911,0.5797225236269477,0.15998196601867676
2,0.9248414465720965,0.386434232905343,0.1626582145690918
2,0.2733839764604055,0.9662397531323567,0.1944713592529297
4,0.8197446186714227,0.620626520881767,0.38746142387390137
3,0.9458152112902309,0.415643068977017,0.16240310668945312
2,0.5856255829779429,0.8958688679960052,0.15430593490600586
3,0.8302398846718532,0.5573765484491341,0.19293999671936035
4,0.9852299702832067,0.20809681600397772,0.19374704360961914
3,0.8590979008974856,0.708798706009399,0.15444064140319824
4,0.5838471170970493,0.8547869008304823,0.1696462631225586
4,0.7177770182568125,0.6105786961621156,0.19589948654174805
3,0.7961125628042409,0.6041114964103438,0.22749638557434082
4,0.8965958626690954,0.570447303547534,0.22881793975830078
3,0.33907984826747756,0.8209735307452601,0.15639138221740723
4,0.9575937617907163,0.5009724491128114,0.15674066543579102
3,0.9319189732135315,0.3393134638245582,0.23256754875183105
3,0.861319271669344,0.43423700970517715,0.15661144256591797
4,0.8547195952705341,0.6697841404257451,0.1930081844329834
3,0.9344963872897806,0.36118828049356616,0.15764594078063965
4,0.6229958347680865,0.8219809985694877,0.1533348560333252
3,0.8889339953825198,0.4359483992399793,0.19350123405456543
3,0.8477478904883534,0.4295991576818052,0.2279191017150879
3,0.7358192238673367,0.6160066246934623,0.15703296661376953
3,-0.008960106471889022,0.9804553790948762,0.15347790718078613
4,0.9255417695680241,0.3782770233076874,0.2342853546142578
3,0.28625223532590177,1.115272611688651,0.15404081344604492
3,0.7817600424453325,0.6195703922116514,0.17686057090759277


==> data/Stock_NVIDIA_Prediction_Horizon_1.csv <==
rank_vals,rho_vals,err_vals,time_vals
2,0.9859922411999084,0.18518032442792168,0.3319206237792969
3,0.7323160018231918,0.5662636195529981,0.2054293155670166
2,0.9191311665187681,0.4240397496919659,0.28293538093566895
2,0.9653808960705126,0.28974652203177037,0.3307492733001709
4,0.989678057302067,0.15050678120219288,0.20115089416503906
3,0.996278755736281,0.09546761260242373,0.20809578895568848
3,0.9721848418190419,0.22212809858029223,0.20127272605895996
3,0.9152822543306872,0.33435004449352695,0.24107003211975098
3,-0.16599089597729652,6.980172035089553,0.3808577060699463
4,0.8257072819093199,0.6323183479123902,0.24501848220825195
4,0.7813235727786758,0.6847703074681349,0.3990786075592041
4,0.9993078893081012,0.038640537996839495,0.195404052734375
4,0.9850707179210093,0.17268126564793568,0.2441725730895996
3,0.7877960509122485,0.5929324237033715,0.20702290534973145
3,0.9657411218670102,0.2494156950205878,0.20715641975402832
3,0.8799611540087393,0.4183369642618437,0.25516796112060547
3,0.791028498197464,0.6849608751473483,0.2696542739868164
2,0.9668557604556939,0.2272094194514282,0.36478281021118164
3,0.9858151382248194,0.18096056536044905,0.23173904418945312
2,0.9194275547129784,0.44530587856105885,0.37990808486938477
2,0.987791874937083,0.1449623823620891,0.2314310073852539
3,0.9888980558026067,0.1582196289109468,0.21755051612854004
4,0.9743657467441392,0.22394430641622917,0.31768012046813965
3,0.9422455881765002,0.35420405386298076,0.20831871032714844
2,0.9568959443672365,0.27127663496188886,0.3417396545410156
3,0.5781006414043132,0.8154921524846929,0.19677472114562988
4,0.9919743309022789,0.13931560695851508,0.2380070686340332
3,0.9921569257893812,0.15096072188497142,0.23724675178527832
3,0.8792353062156736,0.49668845203829864,0.36835694313049316
3,0.8912666567303575,0.45509442157141067,0.2366037368774414
3,0.9714334122557724,0.17420734654445408,0.19562888145446777
4,0.9980783933953478,0.06518450113245638,0.3093900680541992
3,0.4699701710335153,0.7853711152187254,0.19135642051696777
3,0.8865328325180254,0.39855993474209184,0.23878169059753418
3,0.5743309004077661,0.7908543001901783,0.2114696502685547
3,0.8911635216755286,0.4069552915162395,0.18849754333496094
3,0.9995923926840145,0.03104070372342799,0.19416189193725586
2,0.9600866574730185,0.25113889105008835,0.23685693740844727
2,0.9835136587910424,0.22819335165396032,0.46678662300109863
3,0.9078105410498878,0.439313552736823,0.18025684356689453
4,0.9831030759142597,0.1843584917413102,0.2787015438079834
4,0.9873115878307576,0.16599527373101114,0.31348204612731934
3,0.9986643924344493,0.04963269492536376,0.1861722469329834
3,0.9023999538664366,0.39047571871523196,0.22890758514404297
3,0.5968076382840576,0.7894125680794357,0.18345975875854492
3,0.981134940681566,0.1696045077298246,0.2357008457183838
4,0.8908097070199886,0.4939844203366777,0.27303194999694824
3,0.6861439201693739,0.57851423751416,0.1811370849609375
3,0.9845797161480899,0.18765741707895559,0.2243494987487793
3,0.9274890665992039,0.4856195966492893,0.273815393447876
2,0.9965451905377077,0.07994080125397181,0.17823171615600586
4,0.9040677224359149,0.4531386298349838,0.3563880920410156
3,0.9067160864561964,0.4791355616589099,0.18415284156799316
3,0.9627387646617429,0.30747703583363095,0.22498369216918945
3,0.6773373882051046,0.8371845727281186,0.18872737884521484
4,0.9941241732005479,0.12139411498709635,0.2487962245941162
3,0.9797156114699004,0.21888203576535706,0.18621206283569336
4,0.5984834308582588,0.8866443523399631,0.22684717178344727
4,0.9997286374410912,0.040296479238023326,0.3017714023590088
4,0.9464245808110175,0.338894306008132,0.27538180351257324
3,0.9913066231789869,0.1363289182410954,0.1845541000366211
3,0.982617398434128,0.1876989150751411,0.18894553184509277
3,0.9750556078034951,0.20369733318385258,0.1870129108428955
2,0.8910471944096092,0.49512990402997586,0.2755594253540039
3,0.8889929311840928,0.32975083327433696,0.23581695556640625
3,0.9991296035519429,0.0479047801413716,0.18198633193969727
3,0.22839929506377188,1.1606084595238102,0.1940610408782959
3,0.9616018322139143,0.3159755458625566,0.18762564659118652
3,0.941239051702497,0.36439168437861125,0.18268895149230957
3,0.9809378033756575,0.17797502802562634,0.22920560836791992
3,0.9654694395328923,0.28304632588051654,0.18016386032104492
4,0.999815875470117,0.024101217426274836,0.4540884494781494
3,0.8754354980894221,0.48628005049127426,0.17937588691711426
3,0.9091308458780263,0.4322569576916422,0.18394112586975098
3,0.030424459507596948,1.2088100712163679,0.17856979370117188
3,0.8684828202961623,0.5270911208325777,0.17995691299438477
2,0.9730471192018672,0.3052135064908678,0.22889328002929688
3,0.961271897918112,0.2854540421115904,0.1945030689239502
2,0.9905037338709831,0.18321771461500175,0.38842344284057617
2,0.9740450322741797,0.2273698879834734,0.22850823402404785
3,0.9042925864745572,0.28940852418623475,0.18159055709838867
3,0.9753725682875729,0.21847106465084923,0.17908644676208496
3,0.9626985638622972,0.28860572034098086,0.18192434310913086
4,0.8629420522322933,0.4341068684365868,0.27158474922180176
2,0.9662113440929179,0.27716132696570156,0.1843721866607666
3,0.9458885324377145,0.34721926574000606,0.1831798553466797
3,0.9982338214336803,0.10376639211400011,0.18395781517028809
4,0.9081936159635084,0.42127174494980973,0.22603821754455566
3,0.9999061264328271,0.012897761245388531,0.18436908721923828
3,0.9932526280001911,0.12291170639626722,0.18004751205444336
3,0.9699110843752486,0.2757790087493225,0.18352985382080078
4,0.9995317376078204,0.03456480052133792,0.22557926177978516
3,0.965302067224357,0.24893272577071754,0.2987487316131592
2,0.9682313214868338,0.2272506639497971,0.29531240463256836
4,0.9999489902657125,0.009472811988440036,0.301471471786499
4,0.7928392396329302,0.6357838726392185,0.2276780605316162
2,-0.43133418425969544,1.4900391669555537,0.3351576328277588
4,0.9504158526666031,0.3356937944039922,0.20407581329345703
4,0.9843890298329262,0.1652140994173696,0.20538640022277832
3,0.7028357412969055,0.7543081795715474,0.2463064193725586
3,0.6796852426325586,0.8533113541629486,0.18578052520751953
3,0.9792808403955927,0.2716845263646275,0.18230032920837402
4,0.8638802823763974,0.5529424079341376,0.23840999603271484
4,0.8509233848283025,0.5733362110251496,0.2711677551269531
3,0.9693491516688707,0.25355390571648323,0.1785728931427002
3,0.9502671816806068,0.3998766174892013,0.1803112030029297
2,0.9352166309891683,0.3577560286018937,0.2236342430114746
3,0.9950434612086815,0.16089996697994552,0.18192625045776367
4,0.8871934418213256,0.5015103361599309,0.22928881645202637
3,0.9858825047086887,0.2556696648145289,0.18094325065612793
4,0.961879938027881,0.27492060383825684,0.25280284881591797
3,0.8809095650301237,0.44651206817241923,0.1874990463256836
3,0.9462020168250177,0.36908176707697365,0.19428110122680664
3,0.6442389362016336,0.7961467913821186,0.1958327293395996
4,0.9907044987052828,0.14284077535448883,0.40891122817993164
2,0.9934415400559593,0.11597911373061834,0.24176621437072754
3,0.9320522371253742,0.3305029323353841,0.21886038780212402
3,0.9265960374499259,0.39956496156774,0.30083775520324707
4,0.9030024185166229,0.46574188069015987,0.22814536094665527
3,0.9699401724081747,0.23599915849130104,0.19184637069702148
2,0.9692289060900259,0.24126713762645882,0.19284415245056152
4,0.8631277157818183,0.5525261737357058,0.2005903720855713
3,0.8545950073504599,0.5315809263355167,0.2770044803619385
3,0.958674719976695,0.43692385730024913,0.22775745391845703
4,0.9740779681356585,0.23228166972818448,0.2761046886444092
4,0.9959921390247953,0.09549006012223644,0.18285679817199707
2,0.9364689732429622,0.3766699625174641,0.22429895401000977
4,0.9997158325153127,0.02800755131773858,0.22576403617858887
3,0.8668401011549616,0.5569792956338699,0.18012237548828125
4,0.9993562041895652,0.038549312241988876,0.2278149127960205
3,0.9480211308587437,0.3955710767731509,0.22210264205932617
3,0.9835417899907136,0.1920651873081334,0.18314266204833984
3,0.6975053610546624,0.6613252393801375,0.22190499305725098
3,0.9900097501137111,0.1541668454622495,0.1780097484588623
4,0.9115931547698048,0.44370141063107754,0.29357218742370605
3,0.9020815244637184,0.3490523144416299,0.1785271167755127
3,0.681157111273329,0.87646184083384,0.17809486389160156
2,0.9668663236437838,0.23915263168605314,0.31175947189331055
4,0.8880677695469098,0.4958265788483312,0.2330622673034668
4,0.8762969576979057,0.49474341056718074,0.1836092472076416
3,0.08150747920390441,1.341258012631343,0.27570533752441406
2,0.985957858759753,0.16553893976150152,0.18057036399841309
4,0.9986801276780085,0.05683099120088284,0.2286243438720703
3,0.9995237673765434,0.04411241418917427,0.22545385360717773
3,0.9983046470271353,0.04668754913434813,0.449451208114624
4,0.9753681040887857,0.21693440606022246,0.24635100364685059
2,0.9595089391043551,0.28686025647698354,0.5083715915679932
3,0.9595479055904544,0.3481127524574095,0.2378237247467041
3,0.9439468403878428,0.3021299344947446,0.21085071563720703
3,0.997954047852637,0.06292063501117129,0.2531473636627197
3,0.9878227364137494,0.15660809344444665,0.253324031829834
4,0.992631510165391,0.12021975443337801,0.29085326194763184
2,0.9774082090145636,0.21564601362080874,0.2918508052825928
4,0.951855381448161,0.3149084635660473,0.2638556957244873
3,0.7864842354623516,0.6317429653207611,0.2530040740966797
3,0.9882402209068416,0.1351367911421912,0.19585466384887695
3,0.8664028135408929,0.508856836945848,0.19465899467468262
4,0.9243428387484975,0.4115638879855637,0.41463708877563477
3,0.9559543267797307,0.3068064432760993,0.18224072456359863
4,0.6934275632027233,0.6425946216473084,0.22872710227966309
3,0.5320855466751709,0.8824607979547767,0.1808302402496338
2,0.9180083564707077,0.6077425508335372,0.323641300201416
3,0.9971577867698813,0.0840524691712296,0.23082709312438965
3,0.8015184020789674,0.6473810387938916,0.23301029205322266
3,0.9439672037449774,0.34560310404315037,0.1774916648864746
3,0.9852720027509886,0.16973696730679477,0.3039681911468506
3,0.834908654942184,0.5142617400134066,0.1887352466583252
4,0.9247108539492555,0.4102753958376408,0.2757558822631836
2,0.9854807572960703,0.1616401391565233,0.1900937557220459
4,0.9858805157501845,0.18681810101036428,0.26989316940307617
4,0.9359488809768398,0.3668913449768446,0.3721444606781006
4,0.98235587707741,0.18759415384479752,0.4478158950805664
3,0.7728402615889607,0.7026656456608825,0.3082869052886963
3,0.9943587042220932,0.10321745982619743,0.26645374298095703
3,0.7753302078671949,0.6362881974233913,0.1781301498413086
3,0.9384814337576483,0.187172816747211,0.2215442657470703
2,0.982439600472606,0.15400798863849519,0.2651195526123047
3,0.5307500846470461,0.8906229461093544,0.1741960048675537
3,0.9965355376125278,0.09007990880013719,0.17901277542114258
3,0.7123443895264528,1.0837944726521962,0.18954777717590332
2,0.9829099424303726,0.17325013729791336,0.2717764377593994
3,0.9694640120384654,0.2502705931347734,0.17898130416870117
3,0.9982339361709841,0.06233808592328827,0.3357584476470947
3,0.9091793962428547,0.35776426009572704,0.17757725715637207
3,0.9811903435761613,0.19782416229200223,0.2232983112335205
2,0.9211274383530857,0.2874726425664757,0.23163127899169922
2,0.35771364521405324,0.9681773953782634,0.2866830825805664
4,0.8074254248080519,0.6487793993539572,0.30686044692993164
4,0.9848705268804795,0.18249480208609042,0.41055846214294434
4,0.9957306379010387,0.0841972537597274,0.178786039352417
3,0.9962906880228984,0.0844842556740796,0.17664527893066406
4,0.9752722356390505,0.21694393838462603,0.17627835273742676
3,0.5910766093752533,0.9079383808834941,0.22051477432250977
3,0.9996769930942583,0.027225888620984177,0.17364239692687988
3,0.9756541834620786,0.24297720992020744,0.17430782318115234
4,0.9356151434241279,0.3785351859814312,0.17397403717041016
3,0.9463470024034717,0.34191191662535536,0.22187113761901855
3,0.3422162951071583,0.9693710569554936,0.17425227165222168
3,0.9913206805213356,0.10683853490556028,0.17430448532104492
3,0.9045735445979559,0.37765179904285917,0.1811680793762207
4,0.9873493015378947,0.16916658947210897,0.27475666999816895
4,0.9792480029720823,0.21961787814919828,0.3554260730743408
3,0.7652142583797132,0.581436983881481,0.17191338539123535
3,0.9881587498724297,0.1415318844457294,0.1750483512878418
3,0.6844199791509754,0.7784100060045205,0.17443394660949707
3,0.8462131301088317,0.4951807533383238,0.1714773178100586
3,0.9831599468631212,0.24929772969265385,0.19549989700317383
2,0.950086633600885,0.27750386595200544,0.35097694396972656
3,0.9113071880428957,0.4426285843192244,0.16832828521728516
3,0.8588335592599236,0.5571392502786774,0.22113609313964844
4,0.9957520269164922,0.1009285128613438,0.22188663482666016
3,0.6337647538680257,0.9075444639959069,0.22332096099853516
3,0.9961917653894442,0.09691401695843,0.17843270301818848
3,0.9196132030485974,0.40764173144231175,0.1836693286895752
3,0.7925399959578968,0.6989678277050677,0.22971034049987793
3,0.9839371152094589,0.21588898370722384,0.16940879821777344
3,0.9924362089638707,0.10749516160505683,0.38606691360473633
3,0.9112522050054606,0.4957443584651429,0.1830296516418457
4,0.9970107986503084,0.0815165645198714,0.3495354652404785
3,0.9441059566835546,0.5484557821580114,0.22178149223327637
3,0.814817756484782,0.45188854277846513,0.2242574691772461
3,0.9997824414840691,0.04232153297190432,0.1802365779876709
3,0.991980639330974,0.13432063468681377,0.18739724159240723
3,0.998835079699363,0.05371054297769322,0.22448277473449707
3,0.9422442130197667,0.37613853261744745,0.18662452697753906
3,0.2707052540514664,1.077223548574233,0.17713236808776855
4,0.9791557889024166,0.2118427374086424,0.26213550567626953
2,0.9737866535162875,0.1896921638873483,0.26766204833984375
4,0.9996893882504966,0.027231667866823985,0.31278419494628906
2,0.9673278127787752,0.23824994738398134,0.17531919479370117
3,0.9277269611218226,0.4578809781005444,0.1772160530090332
3,0.7491368974003939,0.6676265418525185,0.1764509677886963
3,0.945167152939445,0.24846729810081256,0.22170066833496094
2,0.954961655414776,0.29903511944477534,0.28280138969421387
3,0.8745028940017416,0.6334965419884719,0.22203660011291504
3,0.9044516248925104,0.4081638247586826,0.331817626953125
4,0.9445166973252757,0.32330304241006674,0.2177116870880127
2,0.6174279057782832,0.6468932073682394,0.22197580337524414
4,0.9973700254125911,0.07529188704998278,0.3030247688293457
3,0.999480796281169,0.031500307138576204,0.1746227741241455
3,0.6852204655959655,0.7387231616045838,0.22075223922729492
3,0.9974987012277471,0.07663502267709062,0.17726778984069824
3,0.8917434729997974,0.5689919115866742,0.2180461883544922
3,0.8593072577535664,0.5623238376578413,0.1752164363861084
3,0.9536258923587919,0.32799901588083563,0.2200794219970703
3,0.981650044880196,0.16360507675929994,0.17516517639160156
3,0.9362052722204943,0.3805456243465479,0.17430400848388672
3,0.8334733431425669,0.6600691099287515,0.17462658882141113
3,0.927301280532912,0.4352909650748213,0.17420363426208496
3,0.9540390946363924,0.3051675620679307,0.17408967018127441
2,0.9643951486172885,0.2699186061398624,0.2780570983886719
4,0.7298426898246111,0.6954979908295988,0.2989988327026367
3,0.8147708696112774,0.5677543647647812,0.17946910858154297
4,0.9901678208018405,0.14993394756660608,0.18020391464233398
3,0.9857349020135227,0.17130499990766412,0.18305754661560059
2,0.6505157983671603,0.8192178453196626,0.21628332138061523
4,0.8774497071068891,0.5177693976557887,0.17428994178771973
3,0.9889416353409302,0.11852877579312916,0.17709946632385254
4,0.837075074283612,0.5928037415284789,0.2646312713623047
4,0.9969332432416497,0.08340872901700143,0.2606692314147949
3,0.998337517355162,0.05436474670731005,0.18424034118652344
2,0.981189839887738,0.20440894971872375,0.1748042106628418
2,0.9355761782868369,0.3682217868795432,0.2985527515411377
3,0.8157584181073374,0.6431171675156269,0.2204606533050537
4,0.9943304289825803,0.1128326661154371,0.17239093780517578
3,0.9993769469152999,0.03488845859035645,0.21869325637817383
4,0.8374521961953637,0.5501030241046408,0.19782233238220215
3,0.9608242089586663,0.2946304152088249,0.17333698272705078
3,0.9997585672446493,0.025471834480595774,0.33667969703674316
2,0.1914679259875879,1.3788817712788113,0.2801830768585205
3,0.9878608251408725,0.1543870443731814,0.18465781211853027
3,0.9758069346022449,0.23512146152416077,0.18504977226257324
2,0.9743679122649026,0.22097067807978668,0.22893333435058594
3,0.8141455807792356,0.6254509219300562,0.2232680320739746
4,0.9998580688197821,0.019612468007263077,0.23205947875976562
3,0.9828030111358531,0.16414731051280834,0.1853039264678955
3,0.5503226901468113,1.1231785862694226,0.22579097747802734
3,0.9976541362802807,0.06876402664259412,0.18422317504882812
3,0.880837695692758,0.6034933831656689,0.18827462196350098
3,0.9803533362116127,0.2979181763581745,0.2301621437072754
3,0.9977544608714234,0.08128149672918786,0.1799147129058838
3,0.8810743114538522,0.3441182457637292,0.18255901336669922
4,0.631072131272805,0.7407260832598881,0.23782777786254883
2,0.9285879790279639,0.4584604124133608,0.22223663330078125
3,0.9833890555377025,0.19047019226457798,0.23402810096740723
3,0.8879913277153081,0.4898545507775023,0.1774742603302002
3,0.816653404983966,0.4636009965933003,0.1825103759765625
3,0.8617771710414504,0.53663215670764,0.17926764488220215
3,0.9075480711704352,0.5124784939928663,0.2956101894378662
3,0.7539878592938692,0.5343398730516317,0.17573094367980957
2,0.9574487835101874,0.3006132727056708,0.2652595043182373
2,0.9375856891860742,0.4499877389263278,0.22147274017333984
3,0.9782550158078608,0.2744004117175561,0.17820954322814941
3,0.9652402314082883,0.3358298288035623,0.17776155471801758
4,0.9994674064514891,0.04793320933121944,0.23728227615356445
3,0.9922798245424028,0.1320144609298464,0.22692251205444336
3,0.9836700139118466,0.1843985138552657,0.17758703231811523
3,0.44843100811427206,1.0934406014054363,0.22821903228759766
4,0.9977237479496555,0.07313806233563232,0.17710065841674805
2,0.9104149037156173,0.3663420604171982,0.28319430351257324
4,0.9974265107043031,0.07481852769670624,0.2201862335205078
4,0.6942790678720643,0.713110700916781,0.2599971294403076
3,0.9420922352646035,0.3102210732971438,0.17783474922180176
2,0.9954644093510813,0.1658295229491854,0.2627856731414795
2,0.9721860707001049,0.26112685261878943,0.2229781150817871
4,0.9828884039866059,0.2027040212294131,0.21826910972595215
4,0.9865454908613215,0.15886873509597813,0.22477245330810547
3,-0.1984500232196737,1.2480118962675826,0.17573118209838867
3,0.8652790307469989,0.5636858870882748,0.26566529273986816
4,0.9322906732892005,0.387384260659428,0.3513660430908203
3,0.936511527674212,0.27948010567732473,0.22027063369750977
3,0.5942889365935652,0.9120728081567214,0.17429447174072266
4,0.9939380514446183,0.11628823032744036,0.21774601936340332
3,0.9481965360771054,0.33038413960171575,0.17123794555664062
4,0.970277608202921,0.23145035576208312,0.26279664039611816
3,0.651568371251407,0.9041973584161893,0.1900475025177002
4,0.9275349612435724,0.4029384193429498,0.3118267059326172
3,0.7851883172822922,0.5573320891179451,0.17259788513183594
4,0.9940451860659495,0.1199323037404806,0.2585880756378174
3,0.9467064866305401,0.3269698797958237,0.17622971534729004
3,0.8172483279680507,0.6367513946764729,0.1755049228668213
3,0.9974585738149704,0.07456126396451282,0.17539095878601074
3,0.9843711957398794,0.18134156928884235,0.2892799377441406
4,0.9624541499734148,0.2935787303692882,0.17605328559875488
3,0.8652122949469546,0.5216669664552275,0.18019747734069824
4,0.8852329988118224,0.49790687037510417,0.1794278621673584
3,0.5969057352997454,0.6872800948913003,0.18353819847106934
2,0.5345952895656175,0.9560164192131478,0.34717607498168945
4,0.8525988818500146,0.5674369497584648,0.17326903343200684
3,0.9035863702725301,0.2934936309328388,0.1751999855041504
3,0.9875493029171403,0.2236490845362552,0.17707467079162598
3,0.9673030008116282,0.27058794018787996,0.2241806983947754
2,0.9731853182163888,0.23375359727440206,0.23421525955200195
3,0.999865861059104,0.026888216392819145,0.2166273593902588
3,0.7606091999978384,0.690500365727426,0.21665525436401367
2,0.9692772731154947,0.19802832855180003,0.21706819534301758
3,0.8858668452970406,0.46710904368043565,0.176863431930542
3,0.8475011020925175,0.5147142519656096,0.17596197128295898
3,0.9443836241992922,0.35526661345648486,0.21785902976989746
2,0.9546368035997271,0.2932541751863655,0.25812268257141113
3,0.7409653528230327,0.5550591673851396,0.1747303009033203
4,0.9037209217725569,0.4401171981166954,0.21931862831115723
3,0.9319942637967383,0.3666383705744825,0.1761951446533203
3,0.9208970893408097,0.417563031821096,0.2862095832824707
3,0.5990125713774253,0.8565230885719831,0.175811767578125
3,0.9973060734377813,0.07824932075631125,0.1745929718017578
2,0.9814874365831728,0.1938777122323892,0.2607457637786865
3,0.8996459469024155,0.4956733943456681,0.17619681358337402
2,0.9937540925440934,0.10788675962267551,0.2447986602783203
3,0.3563519551117989,0.9630924547560628,0.17464375495910645
2,0.9502606853990644,0.318708423741947,0.26291561126708984
4,0.893158864096564,0.4887207040541645,0.2163233757019043
3,0.9936873891564171,0.08445031283772708,0.22169876098632812
2,0.8095809854097914,0.5481043051927799,0.26038646697998047
3,0.9516653445825474,0.3351868004843609,0.17394328117370605
3,0.9799982171672532,0.23650449458593917,0.21712589263916016
3,0.8745120894827624,0.5077976210953334,0.17154884338378906
2,0.9733300340679464,0.24571649139786883,0.21924757957458496
3,0.907564457767403,0.5007291774429677,0.17391085624694824
3,0.975240967543716,0.2098989402808654,0.17511749267578125
4,0.9942025250910376,0.11443061249595682,0.215484619140625
3,0.8986288214036205,0.419617483228776,0.17497754096984863
4,0.9999939495219053,0.006629706239938108,0.21523427963256836
3,0.9705312990562464,0.2598655472795307,0.17377829551696777
3,0.8037694920328271,0.6613876721207388,0.19785261154174805
4,0.9998752859968204,0.020233427632082298,0.21678996086120605
3,0.8510464253654145,0.5275523058176793,0.21497440338134766
3,0.9155880343998367,0.2775729863648875,0.17152166366577148
4,0.953742443031662,0.32464762958328225,0.22053861618041992
4,0.9853468599946985,0.18090447501675297,0.21516942977905273
3,0.8335335020107781,0.5315519435242009,0.17670297622680664
3,0.8401351108165268,0.5233329156188519,0.17584562301635742
3,0.9833124658744882,0.19115219796321037,0.17687368392944336
4,0.8218540299480055,0.44904958314102966,0.3048899173736572
4,0.9999837321901958,0.011191828901127082,0.2146921157836914
3,0.9198750454143233,0.4170159871951125,0.17449617385864258
3,0.9812078056547608,0.1770063413532798,0.22039341926574707
2,0.6257768271757055,0.7088421177580849,0.6454200744628906
3,0.9739194933189946,0.2318053517509094,0.21846842765808105
4,0.9813016758621107,0.20871058011219984,0.22043752670288086
3,0.9829314197096152,0.1955226974532062,0.24139142036437988
3,0.9933686970051621,0.12578872912958794,0.1780107021331787
3,0.8979995471661619,0.5110334387325101,0.17947149276733398
4,0.9616369875345848,0.2828655242943783,0.35382962226867676
3,0.9772819516029534,0.22118494909531908,0.18136906623840332
4,0.9784589035408288,0.22090340589739277,0.18267488479614258
2,0.9800345113075489,0.19607976346342293,0.26898670196533203
3,0.9788387998001958,0.33717253683990706,0.1800675392150879
3,0.9569887959064113,0.35066578999604425,0.2221386432647705
3,0.9839349979903289,0.18685190373895355,0.17408132553100586
3,0.986976834334946,0.16304347347566267,0.17903709411621094
3,0.9531231647794258,0.33043898659156223,0.17710232734680176
3,0.9878085192455502,0.14111609906860928,0.22846674919128418
3,0.9977789835690271,0.06764611411989607,0.21866965293884277
3,0.5786749060784514,0.9313296710561719,0.26372766494750977
3,0.9885362539526464,0.23997552366327463,0.33343505859375
4,0.9983002367313011,0.06624000356999415,0.27380824089050293
3,0.8839329072736081,0.49220528473884606,0.3045225143432617
2,0.9853829217917772,0.2299894334309892,0.17713546752929688
4,0.9999984218027453,0.008732931300211603,0.22103023529052734
3,0.9904236042664134,0.15213916779479641,0.21970057487487793
3,0.9987490610373647,0.0432167666765285,0.177415132522583
3,0.7705176426128353,0.6896086750002366,0.17640447616577148
4,0.9917472181825197,0.13761933128506135,0.21857595443725586
4,0.9409631124543434,0.36633620875209066,0.17574763298034668
3,0.9891366562898164,0.11818096181154986,0.18193340301513672
3,0.8983965241516503,0.45155843676631546,0.1804029941558838
3,0.9993327718385151,0.0421655175682307,0.18056869506835938
4,0.9722011440668731,0.24917753595559206,0.265028715133667
4,0.9892684009101959,0.15172140606250975,0.26718974113464355
3,0.987682618034852,0.17040788013642166,0.22720837593078613
3,0.9457350344644713,0.3689150979160163,0.17429709434509277
3,0.34070582402363847,0.9206653063562859,0.2745339870452881
4,0.8599024666802398,0.5230764008127535,0.17242956161499023
3,0.9677387813931587,0.26344112584357854,0.17373037338256836
3,0.8922922918222441,0.43332810974011415,0.26784491539001465
2,0.9769311387483748,0.2164062390996619,0.17812657356262207
3,0.9962022047737172,0.09412873719106551,0.26755690574645996
3,0.9667006003844512,0.2998254972986182,0.1777205467224121
3,0.9472346964282449,0.3617199242306292,0.1771559715270996
3,0.6928247871786767,0.9230001779402377,0.17477631568908691
3,0.9395395973209171,0.3674438390820255,0.17605996131896973
3,0.9526496309605076,0.2994158369724782,0.17688536643981934
3,0.9627783248024913,0.28487721734419885,0.2219223976135254
3,0.9555288198285852,0.30882810553245654,0.22091460227966309
3,0.711657939232352,0.7737210277904446,0.2634603977203369
2,0.9599069477161422,0.2819359030240645,0.22325611114501953
3,0.9644769844232056,0.3129791904436738,0.17436933517456055
3,0.9451234721143643,0.35778715992001936,0.17779040336608887
4,0.9546326732883088,0.3171445952633399,0.24628567695617676
3,0.8885856185978828,0.48776257288648156,0.2901742458343506
3,0.9937783496732838,0.11533954479708483,0.2656433582305908
3,0.7692034739849742,0.5427062980417651,0.17954039573669434
3,0.6680745476854641,0.854169577473767,0.22492408752441406
3,-0.01166705685895826,2.2934080980996927,0.17849302291870117
4,0.8470693775138998,0.4911589359973689,0.22645235061645508
2,0.9671370412532317,0.28475231969735293,0.2708473205566406
3,0.9973993429572066,0.07294717496922391,0.26210689544677734
3,0.9417967599335256,0.36321080506996134,0.1793534755706787
4,0.949857582803314,0.3057158414298677,0.17925262451171875
4,0.9518356738257807,0.29248222235200794,0.3103039264678955
3,0.9990854617066415,0.048884702130098795,0.17880463600158691
3,0.9593850011220493,0.3700172408946647,0.22384357452392578
2,0.9623176107765916,0.25949806998732844,0.26375460624694824
3,0.6947657312456517,0.6002745349988721,0.1759340763092041
3,0.7175795292720163,0.8413262554565315,0.1818227767944336
3,0.9970194274541913,0.0844092106766833,0.17496728897094727
2,0.9840254719271718,0.19759957003681192,0.1737513542175293
3,0.9828086751354077,0.19888859406852638,0.1751236915588379
3,0.9860421134413675,0.18007644125789088,0.173842191696167
3,0.983979899016924,0.22406844817427915,0.331099271774292
3,0.9883889059849612,0.19756326469262442,0.17440032958984375
3,0.9115482279198199,0.3615105572815741,0.1744847297668457
4,0.9763602747150951,0.1982327715410916,0.3544020652770996
3,0.7841838578890622,0.5563570268387519,0.174086332321167
3,0.9323994949599478,0.2887185962335713,0.1773996353149414
4,0.5307900431660394,0.8108007117869669,0.3510150909423828
3,0.9873780370205161,0.17679630291642287,0.17818260192871094
3,0.9510905894460285,0.3274733933318888,0.18447279930114746
3,0.9961135854682995,0.09010354832166409,0.19881391525268555
3,0.9229027689664459,0.5101498371063793,0.2514352798461914
4,0.7988828880716142,0.645291774137373,0.31048130989074707
3,0.9687461798955175,0.2669645492551883,0.19016075134277344
3,0.9292630396175018,0.37907926806457065,0.1898040771484375
3,0.9191177782494464,0.31315263585021935,0.24374699592590332
4,0.992675310157775,0.1269308140524476,0.34769630432128906
3,0.991855855526196,0.16461629586569243,0.19837331771850586
3,0.8719154216275647,0.6012132037408141,0.292163610458374
3,0.929787421579394,0.39612490443625603,0.24907350540161133
3,0.7770938431794125,0.6532700594796989,0.24517178535461426
3,0.9897303585513552,0.14794841323130994,0.18972110748291016
3,0.7179206423911242,0.7063979286278258,0.23179197311401367
3,-0.09188678098742394,1.3291927062994544,0.18021106719970703
3,0.7293632330417188,0.7648287985101999,0.2249453067779541
3,0.8914400401909509,0.4365700156229168,0.185347318649292
2,0.9372328124671647,0.3757048584103242,0.2315840721130371
3,0.7403330762056322,0.74815674498307,0.2718684673309326
3,0.9858134796224636,0.1710665993123689,0.22478795051574707
3,0.9439463033445454,0.32514941521545454,0.18306684494018555
3,0.8133429916842215,0.5977172879624317,0.1789400577545166
3,0.8792364622841912,0.5228790658439151,0.2213587760925293
4,0.9247439501232474,0.3996953524208507,0.5098280906677246
3,0.10239630505577711,1.0898361208677694,0.22140884399414062
2,0.995405357265661,0.09741088384042115,0.22833967208862305
2,0.9956229438825916,0.09471905213089933,0.22588562965393066
3,0.5604123375294775,0.9874389695013821,0.2339463233947754
4,0.9645481706292969,0.2662221868786261,0.31212759017944336
3,0.6157250883509979,0.8143421348041759,0.3189222812652588
4,0.9965937869673709,0.09005276333268294,0.36961913108825684
4,0.9763027537819787,0.22424074427362936,0.32457470893859863
3,0.9990468240911599,0.04294671185192074,0.23774337768554688
3,0.8772455746094332,0.4756122222034115,0.17836761474609375
3,0.9443658657958269,0.3421591661477529,0.17816686630249023
3,0.9346398331615566,0.36721966347936735,0.18444061279296875
3,0.9423353849916715,0.30820762519935296,0.36247825622558594
3,0.9509180670023669,0.3051113644155468,0.17570281028747559
3,0.9761461247448201,0.21910294078796852,0.22800636291503906
3,0.9729219759970744,0.3071558951720828,0.23010945320129395
3,0.9887457875944634,0.15169787393530534,0.17512750625610352
3,0.9483301535430222,0.3494230508728042,0.2909529209136963
3,0.8260243730763491,0.5508571390597359,0.17562389373779297
3,0.8742870032867057,0.5014316895420305,0.17860102653503418
3,0.9359421138990897,0.4467442043098176,0.17791128158569336
3,0.9663547634252594,0.26221457539579823,0.17821431159973145
4,0.9619407416418044,0.28861166094570123,0.2701716423034668
4,0.8517309956651494,0.5119781004971985,0.3078758716583252
3,0.9100937180757439,0.4472625060528588,0.1772623062133789
2,0.41494713792309185,2.711540973345096,0.359147310256958
3,-0.007030247486657506,1.019712514546613,0.17973661422729492
4,0.9880313992229821,0.1573221670812859,0.22251629829406738
3,0.9449029199724968,0.42093417360902957,0.17459917068481445
4,0.9609358160764297,0.2869818152151312,0.21918892860412598
4,0.9668616669657775,0.2686749934183526,0.216141939163208
3,0.9007662385234595,0.38918403017750414,0.26002979278564453
4,0.9997583565245728,0.024811542447256935,0.23128223419189453
2,0.8647418086309981,0.5364861447420272,0.2610809803009033
4,0.9819623110344569,0.20355312682061708,0.21469712257385254
3,0.908066722123092,0.3465271284659673,0.1733088493347168
4,0.9950379456866558,0.08237657107752384,0.21654081344604492
3,0.9466479945088725,0.34465490143336736,0.17536544799804688
3,0.822594505054114,0.5839239939947303,0.22016382217407227
3,0.9877442085493904,0.15418166949763695,0.17575383186340332
4,0.999801519600405,0.025986087797237562,0.258378267288208
3,0.8813440796028291,0.6135595551656785,0.17308926582336426
2,0.9132449307206557,0.7014320831504118,0.2649848461151123
3,0.926304152623135,0.3958919388654718,0.22341299057006836
3,0.9061802173856528,0.4572813103241904,0.17139935493469238
3,0.6663768481513493,0.9355647024793776,0.17534947395324707
2,0.9639554567541776,0.27839090846846143,0.1724402904510498
3,0.9173721355663311,0.4369101095071331,0.17603278160095215
3,0.9959720836252977,0.09719308737942295,0.17240476608276367
4,0.8396029939912213,0.5949222549977674,0.36093902587890625
3,0.9863590964984942,0.1829133312418991,0.22272753715515137
3,0.908589142010534,0.45948852769059456,0.2951381206512451
2,0.9897507144443419,0.2072838366953178,0.27048254013061523
3,0.7202817550579405,0.7898669309736179,0.1806175708770752
3,0.9991134331528351,0.05286930531395938,0.176774263381958
3,0.9375105389829542,0.375442951283587,0.22390151023864746
4,0.9942928943114249,0.11182746162510109,0.2767806053161621
4,0.8511231447253644,0.565180739487788,0.18338227272033691
4,0.860979709122069,0.43806491184999785,0.18510746955871582
3,0.9317144396435173,0.3368230152563745,0.22964143753051758
2,0.9294831769728238,0.49106405373258594,0.18703365325927734
4,0.9567194675385289,0.28129864620163897,0.18393778800964355
3,0.9993175535753238,0.03623665066972012,0.2225184440612793
3,0.9570593506952592,0.36336012638727894,0.18047094345092773
4,0.9492684042855333,0.34167441138104165,0.2894783020019531
3,0.9993824287210668,0.03762695888747215,0.18453025817871094
3,0.9991960144213846,0.04146003612398801,0.1884009838104248
3,0.8125817800940314,0.624543296300391,0.22989583015441895
3,0.9419723619416975,0.3767244836208427,0.22935247421264648
3,0.9427758817389232,0.38013345984490426,0.18474936485290527
3,0.9648267973995212,0.2872110677377943,0.18012523651123047
3,0.9059619373309262,0.3642548746054463,0.19167566299438477
3,0.9827920329477825,0.19542563025678736,0.304218053817749
3,0.8542378234379819,0.5354223003019614,0.2326645851135254
3,0.9626623840469616,0.18983970281607274,0.18547582626342773
3,0.9961105178422167,0.1548248644190582,0.19282889366149902
4,0.9867777407972704,0.15846559631570178,0.1875607967376709
3,0.9544475596997488,0.3902274158512828,0.23183608055114746
3,0.7889136065346954,0.5638797745810464,0.18794727325439453
3,0.3191816097739213,1.0304780050237787,0.26490163803100586
3,0.8891576625230778,0.3702179260330156,0.21802043914794922
3,0.9789281404661512,0.221711442545501,0.19081330299377441
3,0.9645003073756979,0.2808086693156367,0.21916985511779785
3,0.8961355849587457,0.6344308909468362,0.17489004135131836
3,0.959259944030371,0.3061862272786681,0.17478060722351074
3,0.8935964533282398,0.599029350926356,0.1750478744506836
3,0.8848576424456948,0.5161397030997883,0.17465877532958984
3,0.9747953708281146,0.22913350214571646,0.17714834213256836
3,0.961403180869699,0.29241348260983946,0.17814207077026367
3,0.9409751727528809,0.35379160975762397,0.17366313934326172
3,0.4828550457981969,0.9046698779907552,0.17349004745483398
3,0.9714422376659594,0.24662207544364775,0.1714625358581543
3,0.8776672830346639,0.4889937373710457,0.17195558547973633
2,-0.5400678504708626,1.7359595083477575,0.302354097366333
2,0.926752977426503,0.36207386448016604,0.5615391731262207
2,0.9290640420661936,0.3727106210574968,0.3912200927734375
3,0.9456466676033517,0.34021819257678565,0.22367525100708008
3,0.9876793721732445,0.14155953832532212,0.2267472743988037
3,0.9064339413416418,0.4727917193735983,0.24010205268859863
3,0.9902447866984445,0.13905914639141548,0.17522525787353516
4,0.6936384982343367,0.7540131742272356,0.3094482421875
3,0.9891568196567239,0.08431496998037238,0.18109440803527832
4,0.944311720783872,0.32669081642669273,0.21619677543640137
3,0.985894088561351,0.19634905390758928,0.2830214500427246
3,0.9417464582127556,0.39854978395679613,0.17569613456726074
4,0.9718951594880633,0.24578811872800774,0.26499152183532715
4,0.9967916028818637,0.07975359179828465,0.1782994270324707
3,0.9594757737173999,0.29548683645456897,0.2225184440612793
3,0.9985045063808498,0.06552912994759941,0.22076416015625
3,0.9941491793004438,0.11909259787423827,0.17618775367736816
2,0.9764003125405819,0.21905942536182893,0.26651787757873535
4,0.9906864446833653,0.1432039480395709,0.27039265632629395
4,0.9842571199779246,0.1826449428702732,0.35402345657348633
3,0.9865693743870283,0.18866435637168338,0.17971396446228027
3,0.49796065754402996,0.9861183966068773,0.19129610061645508
3,0.9947690839229331,0.1539765622722916,0.1812286376953125
3,0.9996044444328571,0.030675144852538826,0.1744532585144043
3,0.846425975944731,0.6000700607061066,0.22415494918823242
4,0.9691665661199617,0.2567559641740043,0.22188115119934082
4,0.9165568891362362,0.4322458356150681,0.2209453582763672
3,0.9915072659881923,0.12109435666788702,0.17612266540527344
3,0.9881745645756954,0.15353077044996188,0.17624616622924805
3,0.9936481558754124,0.11873731514316274,0.2173142433166504
2,0.927930046580237,0.3818635947057333,0.3287169933319092
3,0.9978281267921871,0.06334545929738528,0.17538833618164062
3,0.9195307888327984,0.30137302376183916,0.17468905448913574
3,0.8717328677831051,0.5299267539507239,0.1778109073638916
3,0.932750181079707,0.3756596756070339,0.17297816276550293
4,0.9154334832562496,0.4292024726847115,0.21780085563659668
3,0.8238993580877464,0.5959344564211718,0.17380523681640625
3,0.9423398857716114,0.3590996991510551,0.26350855827331543
3,0.9736669741226502,0.29032247895709395,0.1981210708618164
3,0.9320991310543542,0.3953342239844061,0.17504549026489258
3,0.9581419867096538,0.27461374703028346,0.21731877326965332
4,0.9799373041090209,0.21754811678993838,0.2176973819732666
3,0.9985023488464766,0.06919829769753733,0.17572402954101562
2,0.983041136401879,0.20884775751949947,0.17609596252441406
3,0.7801808806829975,0.6980312725868263,0.17602205276489258
2,0.9806911061581903,0.2175088145707983,0.17348742485046387
2,0.990748980589466,0.13122866654846124,0.261244535446167
4,0.9955406860833689,0.09896395886727934,0.2199864387512207
3,0.8202098667310463,0.612648235636209,0.17206120491027832
3,0.9958492313148959,0.11701331701490518,0.1734635829925537
4,0.9997227252916375,0.02626296702066988,0.2579808235168457
4,0.9097214490141766,0.3912890392319982,0.17307305335998535
3,0.8089036023287081,2.10342950131406,0.2625746726989746
3,0.9772394759964564,0.25464965592110145,0.17447400093078613
3,0.9674556783046007,0.2730632854240328,0.1720867156982422
2,0.9461309309085353,0.2564963937215089,0.3599283695220947
3,0.9943180196806675,0.11592462493865674,0.17266631126403809
3,0.8781943770614699,0.5272486578693466,0.1780860424041748
3,0.7990905553665193,0.6514624052962291,0.17452692985534668
3,0.5623400466834957,0.7920332843234692,0.17554903030395508
3,0.9031320355616698,0.41611013825249826,0.17466402053833008
3,0.999267394325163,0.04267996771355743,0.1844778060913086
3,0.8192556508533402,0.6245302815905904,0.17376971244812012
4,0.9905576347570682,0.1474752149727414,0.26389193534851074
3,0.993464843298495,0.15251303428673207,0.18050551414489746
3,0.8682352265039676,0.5769910160929186,0.18393540382385254
3,0.8886115679484808,0.47241744226682925,0.2994351387023926
4,0.9435510963911078,0.35321187836645784,0.24049949645996094
3,0.595520628333028,0.9314410158839012,0.186354398727417
3,0.9018347553566438,0.4964149622356914,0.19209957122802734
4,0.9860839439472315,0.17237415012791169,0.4035780429840088
3,0.7908627380687043,0.612872051045633,0.19131135940551758
3,0.9244832831854252,0.4089375298407936,0.17979121208190918
3,0.9781354468434412,0.17821638865688647,0.18751955032348633
4,0.9622213529511917,0.2742109756276559,0.276137113571167
3,0.864274453954824,0.5349563268406996,0.18509197235107422
3,0.9168944760345871,0.40087309966989104,0.19146132469177246
3,0.8656149518735298,0.49015684260384723,0.18729662895202637
3,0.8995253347860647,0.562982040608952,0.18985199928283691
3,0.9137072971571422,0.4854218221842197,0.18488049507141113
4,0.9774000122061721,0.20054275473057273,0.23777008056640625
2,0.9622485657057763,0.2699660285015418,0.31525683403015137
3,0.745936155865581,0.7318607988488552,0.18430495262145996
3,0.8300281985358615,0.5562003963217687,0.18648958206176758
3,0.9756611097046611,0.20973088272224222,0.19400715827941895
3,0.9542459841471315,0.33139971382285577,0.1885983943939209
3,0.9683060131133592,0.23868240869197554,0.28127360343933105
4,0.8829628668400855,0.4172450501847649,0.35164427757263184
3,0.9022041650946935,0.5024853569503037,0.2043008804321289
3,0.9986438812502919,0.05615198975259869,0.19153165817260742
3,0.9859049515500576,0.17529775514859441,0.22699189186096191
3,0.9495844129319475,0.32675772283585175,0.17579245567321777
3,0.8926683200066166,0.5054618367583819,0.1747748851776123
3,0.9654999226989317,0.4033199894372829,0.1737973690032959
3,0.9633015823917895,0.22476082507723888,0.17474031448364258
3,0.9708267823446731,0.2850142119514399,0.174424409866333
3,0.9876087636394502,0.18399658008730338,0.2170698642730713
3,0.8144154541787939,0.5133381923720425,0.1768641471862793
3,0.9999004610239927,0.015089256118496099,0.17261147499084473
3,0.895628870948088,0.48283802389966246,0.17382264137268066
3,0.9994506149963059,0.04180773393356967,0.17486166954040527
3,0.8534898403624998,0.5367735579013624,0.17462635040283203
3,0.9399710535645553,0.35890579140861595,0.17385506629943848
4,0.9623793393356598,0.2908773026527991,0.22715520858764648
2,0.9301752566140472,0.3820295970810805,0.26786088943481445
4,0.8862455601050282,0.3985680732645952,0.24176788330078125
4,0.6186110548232602,0.7953518033570136,0.22602534294128418
3,0.6376438505674689,0.9126571089488562,0.17806291580200195
4,0.9877911872804696,0.1705985076572615,0.17355799674987793
3,0.9974768456291665,0.07966749539538873,0.17196035385131836
3,0.9391979757732234,0.6002900376948658,0.17470979690551758
3,0.921195868312511,0.42810845635512884,0.17343640327453613
3,0.9609311617041544,0.36072630353090723,0.17143917083740234
4,0.99290156396599,0.12988078398724232,0.21586298942565918
3,0.9431539587390249,0.5193726858778394,0.1756272315979004
3,0.9524143334359854,0.22443606687991363,0.22150254249572754
3,0.929275104884658,0.4085553054292894,0.21840405464172363
3,0.936212447104009,0.429107627159614,0.2594633102416992
3,0.9741697049605179,0.2747050393903419,0.17533516883850098
4,0.9940174956598508,0.10311001102551498,0.17540526390075684
3,0.8938083804738024,0.482683526212977,0.17139840126037598
3,0.98083985453586,0.17109441566959702,0.2256762981414795
2,0.9925672146073942,0.10836475477960099,0.34976720809936523
3,0.7866801098409472,0.6413037915477584,0.22284269332885742
3,0.8388037722923772,0.6989531065803241,0.2223668098449707
3,0.8281705662610988,0.5359614369927771,0.17760515213012695
4,0.7695118479265922,0.6153521991247927,0.22191810607910156
2,0.8210845986046649,0.9163997670138324,0.2621934413909912
3,0.8250717430242887,0.5817384338769723,0.17645573616027832
3,0.967555429329254,0.27281596945159636,0.17488765716552734
4,0.9994227834802477,0.03599692433628528,0.1750798225402832
3,0.9009105018413283,0.3630155857470361,0.22381377220153809
3,0.9740042142651792,0.25007610254197987,0.1773221492767334
3,0.9992624633690859,0.04036692050267823,0.17621421813964844
3,0.9457142177599154,0.37628106067126166,0.1740860939025879
3,0.9635208051595872,0.24707492886328628,0.1823132038116455
3,0.9982795429753683,0.05229305377542861,0.307034969329834
3,0.9956803867015647,0.11390961896216112,0.17982840538024902
2,0.9649810467282258,0.19753642856809364,0.21814775466918945
4,0.9360790651254999,0.37757328375978094,0.2371814250946045
2,0.9579022315043615,0.31229822586643924,0.35273241996765137
3,0.9723526502204759,0.2491966517779629,0.21859335899353027
3,0.9234417405171095,0.3309386086259214,0.28905224800109863
3,0.9807887253720535,0.22333861612199274,0.17331504821777344
2,0.9611890366854674,0.31089152069712955,0.21785497665405273
3,0.9977533243252358,0.062337421458313225,0.174208402633667
3,0.9900988453296484,0.09796930664714856,0.17589592933654785
3,0.7245824458557817,0.7543917757875459,0.1757662296295166
3,0.1264402599133817,2.1766854954948642,0.17862892150878906
3,0.9439720699394925,0.31921220958182056,0.17637372016906738
4,0.9981518704140524,0.06685002686086232,0.21687817573547363
3,0.9967950545041562,0.09045748822464211,0.17157649993896484
3,0.9824324904842902,0.19225402285711563,0.17463064193725586
3,0.9888582645421677,0.087191829227745,0.17371582984924316
3,0.884590692045581,0.5991304412101086,0.17817401885986328
3,0.972381303716865,0.23175150868286848,0.1768174171447754
2,0.9803004678064422,0.20269282338267608,0.22650885581970215
4,0.9307681490209238,0.39035454423734806,0.259871244430542
4,0.8178661949326873,0.41171959470083946,0.30237364768981934
4,0.8623891477645117,0.5500276079378635,0.2238764762878418
3,0.9940529345052299,0.11400682609329647,0.2170274257659912
4,0.9947731201260254,0.10343154312679043,0.30388665199279785
2,0.9649221929982762,0.26933293559949695,0.514563798904419
4,0.9918331778391501,0.14028389654493142,0.17632365226745605
3,0.949090952504356,0.32690025696733155,0.1807248592376709
4,0.9121471176505608,0.38841884653913833,0.17239880561828613
3,0.8820286565805325,0.5161921313080113,0.21809911727905273
3,0.9881539526693948,0.10627533870621521,0.25957727432250977
4,0.9962225587018232,0.09054921371128985,0.22555899620056152
4,0.9159255612922049,0.42941760154649805,0.1793992519378662
3,0.7040266986792036,0.7813952786420737,0.17966580390930176
3,0.9845810920097651,0.16883314519677556,0.17656660079956055
3,0.9901625863646206,0.1568588243004875,0.19100284576416016
3,0.7917480895106971,0.6901570367651404,0.1785290241241455
3,0.9904684573492541,0.14860402356171654,0.21795392036437988
3,0.9890261995233566,0.1507634827625842,0.1810588836669922
4,0.9974507349063934,0.08111471540972932,0.28882932662963867
3,0.9938250510321217,0.11416492313334871,0.17756009101867676
4,0.9945586213505399,0.10953002053460174,0.26912450790405273
3,0.9440476984192947,0.3670308313914848,0.1880955696105957
3,0.9867772047228499,0.1751024044165863,0.1816697120666504
4,0.8936753870515917,0.48263393021978235,0.2762279510498047
4,0.9678075073330616,0.27213867483064,0.22009992599487305
2,0.9638628242363098,0.2728809896729272,0.31572556495666504
4,0.9988703607769602,0.049951835124022126,0.22677326202392578
3,0.9538675450169541,0.32076254576540303,0.18837714195251465
2,0.9807594988679434,0.18155180820436545,0.26775455474853516
3,0.8613752466567783,0.624808591289607,0.1787571907043457
4,0.9220713247453474,0.4173330110914335,0.2839388847351074
4,0.9896923397822481,0.15311743915267173,0.26567864418029785
3,0.9930538506544909,0.1526010530337194,0.17940521240234375
3,0.920633813274806,0.3852932873283786,0.18287944793701172
3,0.9740741595488459,0.2122079876907322,0.221876859664917
4,0.999943020750671,0.013896090520116736,0.2606015205383301
4,0.995314667424511,0.10134841378966225,0.2637763023376465
3,0.8243041369877514,0.61615377759625,0.17702507972717285
3,0.9884975005147936,0.2442742172498771,0.27443385124206543
3,0.9811851798910176,0.2319658856790468,0.21846723556518555
4,0.7309010483799403,0.6995624682740981,0.22048735618591309
3,0.9983221631870765,0.06455003584243083,0.17422747611999512
3,0.9269808154458021,0.3820097066548445,0.17354440689086914
4,0.4601219538253109,0.8289230148054404,0.34465861320495605
3,0.8428077458535724,0.5995583020750277,0.21688461303710938
3,0.9215567851903168,0.534942569525812,0.21581482887268066
2,0.9620150038704938,0.290775915818005,0.22817492485046387
3,0.9855826696417683,0.12381514216841369,0.2164151668548584
3,0.9834234883266872,0.18004784913899483,0.1745615005493164
3,0.9332608285022809,0.39896427312472516,0.17177963256835938
2,0.9502334446267413,0.844051991873315,0.25939035415649414
3,0.9481213330092441,0.3577096914015139,0.17269515991210938
3,0.9411189449854314,0.4387018228440551,0.17184972763061523
3,0.9585458982342764,0.2816873378216807,0.21860647201538086
3,0.9534733254248504,0.283696033009848,0.17728543281555176
3,0.9988826813968429,0.047814267649507386,0.1748673915863037
4,0.9906436731298482,0.14090662920499072,0.254638671875
2,0.9901007145405242,0.1531802664520719,0.25624680519104004
3,0.9651818989025507,0.2861218424095525,0.17082691192626953
4,0.7517178083563751,0.6955689708284978,0.259645938873291
4,0.6927024153239023,0.6963085487358176,0.3383793830871582
3,0.9913886492121013,0.13579714166359133,0.25418949127197266
3,0.26155043576601955,1.2412037579038884,0.1895735263824463
3,0.9331112777025142,0.38919593268422153,0.21415996551513672
3,0.9767331392187204,0.18340903394971864,0.1792600154876709
4,0.7842813433695422,0.5021633231387543,0.3808896541595459
3,0.9271981978367755,0.42505901896286247,0.17086434364318848
3,0.9998758084989313,0.023767447928964822,0.17237162590026855
3,0.9657024865417464,0.3211053332196983,0.17182016372680664
4,0.6413829700586201,0.6946293683632812,0.37500762939453125
4,0.9527034061651095,0.3196421905219531,0.17340564727783203
2,0.8836455611923252,0.36966237845751126,0.26673078536987305
3,0.6434826320135685,0.7618540481240044,0.17615771293640137
3,0.9989568205809044,0.05422417002957573,0.1748499870300293
3,0.9812718928809184,0.19547896021325525,0.17995977401733398
3,0.6111657570948145,0.658253123746347,0.1866757869720459
2,0.9338971517881903,0.3584019404441744,0.2172868251800537
3,0.9713320068554692,0.2504924084783148,0.17614412307739258
3,0.9885983798847924,0.1575732528879059,0.17395281791687012
3,0.9525782817808398,0.3417390611058981,0.23583316802978516
4,0.6661610376271846,0.7762843922541178,0.18142175674438477
3,0.849562779265677,0.5002623776724837,0.1747889518737793
4,0.9375510803071918,0.36916262871657596,0.21741724014282227
4,0.9952792479069077,0.10170294902991582,0.22492027282714844
4,0.890022445443303,0.493300981057074,0.3160994052886963
2,0.7547211107878357,0.7390615866290018,0.22443699836730957
3,0.9884253549524414,0.24860350703289666,0.18377423286437988
3,0.950202716027528,0.33514543487143744,0.18233156204223633
2,0.8366526339619658,0.46917423106234646,0.17555856704711914
3,0.9807212860862191,0.20464203866764505,0.17469310760498047
4,0.9499059330700463,0.27856968601145876,0.28375911712646484
4,0.9973610272352775,0.07145145111368567,0.21991729736328125
3,0.9920889383394932,0.12840178461005425,0.1721177101135254
3,0.9033028435172176,0.4247766704627801,0.17290282249450684
3,0.9948910057755784,0.11049139308944587,0.1747572422027588
3,0.40634229564715096,1.065498583027979,0.18915987014770508
4,0.8246961742766034,0.5888956643671639,0.17337989807128906
4,0.9699835418123849,0.26469858149938214,0.17252779006958008
3,0.5135697210217642,1.0455909500207201,0.17498421669006348
4,0.949900936850291,0.30179110854909674,0.17068934440612793
3,0.9504238128833601,0.24138961538463208,0.17308354377746582
3,0.9465524226045547,0.334304315262542,0.1744520664215088
3,0.9926901768244537,0.14588212549505644,0.1723785400390625
3,0.694868783760397,0.6310908285051582,0.1737351417541504
2,0.8349120924055548,0.7287033177350859,0.17597651481628418
3,0.8455564018240439,0.507116448518927,0.17336750030517578
3,0.9365298752017782,0.37932033798084924,0.21632862091064453
3,0.9871197214478675,0.2306919682493186,0.1746532917022705
3,0.9747553337700858,0.25188091826380604,0.21367168426513672
4,0.8989782035596893,0.44763177444880453,0.21568918228149414
3,0.8524799555401782,0.6047397245462195,0.3888514041900635
3,0.9653656487334652,0.2804743254555361,0.17379021644592285
2,0.9203743183418555,0.45313660358702856,0.24189424514770508
3,0.8812700486809483,0.5375324925995937,0.1726820468902588
4,0.9688877787141185,0.26478879097150076,0.25601959228515625
3,0.9926019946499512,0.059631434854157825,0.17572522163391113
3,0.9840103597402167,0.17452966294911723,0.17268967628479004
4,0.9664715539819618,0.24625621214320972,0.29935145378112793
3,0.981651858865866,0.21388749818781636,0.2157740592956543
3,0.8715248272231054,0.5099538359057885,0.17308354377746582
3,0.8764505719852607,0.5560010654922676,0.21589994430541992
3,0.9507984412397665,0.3716701500305165,0.17688798904418945
3,0.9143056119355856,0.43056094667609046,0.17760801315307617
4,0.7347168386338225,0.6742084360311411,0.21582341194152832
3,0.9968801069858788,0.07513976991401274,0.17489910125732422
3,0.9017249692759117,0.28961397903624103,0.17249393463134766
3,0.9980713021742579,0.07860963446857955,0.33428359031677246
4,0.8509886030883469,0.5329542002531811,0.3046684265136719
3,0.9227083942804059,0.3776765657697057,0.1856977939605713
3,0.992228170752571,0.12650054910474365,0.17647886276245117
3,0.9999636437370645,0.01759171913839174,0.17860078811645508
2,0.9742014599237555,0.2725358201849287,0.2222609519958496
2,-0.16922625347809703,0.9801954585890951,0.32221102714538574
3,0.9946502463317618,0.11056970146136817,0.17557716369628906
4,0.9042786331713175,0.43881715419256323,0.26277709007263184
3,0.7514586826921917,0.8015368338622482,0.22052788734436035
3,0.8005108401167499,0.6936032047672392,0.1775054931640625
3,0.9966834714349958,0.08206995786763768,0.17989778518676758
4,0.843667524436722,0.48464061934006497,0.3034250736236572
2,0.6689683686580589,2.339000763283366,0.44211792945861816
3,0.8525101885100617,0.45418966376534886,0.17615556716918945
4,0.990711638908194,0.14526864920705648,0.2644495964050293
3,0.9551974742901044,0.333417009975783,0.17586708068847656
4,0.9939005084999778,0.10674693773868957,0.21691012382507324
3,0.9815355285945084,0.20474946958655033,0.18805599212646484
3,0.8587092523466354,0.6259683691076456,0.287550687789917
4,0.9966846024037872,0.08418209250600726,0.2267317771911621
4,0.9827588317804041,0.1863087182500415,0.17736577987670898
3,0.9382850404702037,0.2883514003600212,0.1743638515472412
3,0.448623436697918,0.9239778402071598,0.19607996940612793
3,0.9934680600436191,0.1296090870575602,0.18526411056518555
4,0.5641199712235595,0.7856668152391331,0.23098325729370117
3,0.9603941153167027,0.2996446775364578,0.18527626991271973
3,0.9491547873951608,0.3724336858758784,0.23404431343078613
4,0.9852123380244627,0.18547227131218025,0.24506592750549316
3,0.9990042820832238,0.055451180216758794,0.18471503257751465
3,0.9908219875342117,0.13851360476519214,0.19255447387695312
3,0.9668596545073459,0.2666951463733273,0.1776289939880371
2,0.9222069040064094,0.38456442271886543,0.2638266086578369
3,0.4894609978912651,0.9276319559198052,0.17483282089233398
4,0.8986169238415803,0.47539988013310125,0.21515560150146484
3,0.9762305438929187,0.21480889934225023,0.19167423248291016
3,0.997185508727874,0.06535865005521671,0.22128009796142578
3,0.9264124671937263,0.3689515656663552,0.1750030517578125
4,0.9969244577950747,0.08160132794485088,0.21959638595581055
4,0.9959387296566717,0.09762040150468279,0.17287993431091309
4,0.9689833778630643,0.268600509988635,0.34302687644958496
4,0.999957048554103,0.020943261698234128,0.1724536418914795
4,0.9587558203099801,0.2883621525273009,0.21672725677490234
3,0.6129858127005361,0.7799820091615199,0.17598819732666016
3,0.9402023115705783,0.3705031906147953,0.2179429531097412
4,0.882353199317366,0.5101255322376603,0.2982926368713379
4,0.8628418968086127,0.43432634637843004,0.38355398178100586
3,0.5513076681011698,1.1179725609481135,0.21904850006103516
2,0.16846499474838098,1.2283418139813065,0.21726560592651367
3,0.9450037687964324,0.35057099460475966,0.17593669891357422
4,0.8616757881118641,0.49920429248295045,0.2633187770843506
3,0.8747902160862502,0.565725343823968,0.3036210536956787
4,0.6474240212399539,0.7617307174809461,0.22445464134216309
3,0.9466440576103827,0.39070151447618323,0.17954182624816895
2,0.8947819328942695,0.5035231963956599,0.5226223468780518
3,0.9981240450802464,0.07798234164559883,0.17678141593933105
3,0.9725327747907582,0.17757032259782082,0.1833207607269287
4,0.9707573856600246,0.2508253188998653,0.26505303382873535
4,0.9683951472245451,0.25478619766095206,0.18222260475158691
3,0.9975460165942743,0.07516670372544698,0.17569541931152344
3,0.6424604825887061,0.8246362493726137,0.1767563819885254
4,0.8269492124475896,0.49600780294322416,0.17363452911376953
2,0.8469390306180326,0.5932451421410095,0.22038555145263672
3,0.8536380262179242,0.5648540450312437,0.18509125709533691
4,0.976181679777141,0.24417863024293945,0.2642223834991455
3,0.9971465112034922,0.07158583856762017,0.17444705963134766
3,0.8842840066801789,0.5013663173809026,0.17443180084228516
3,0.6419325088498936,0.7858939323846901,0.26921653747558594
3,0.9871271442546311,0.14718710335881918,0.1787726879119873
3,0.8619786521898316,0.5274057177361143,0.18137645721435547
3,0.2759000451039454,1.438983985404497,0.1786644458770752
2,0.9521763861584358,0.31574580448537765,0.3300507068634033
3,0.8566405777187468,0.5536730095297548,0.17281246185302734
3,0.8856259791715454,0.37997139461438934,0.22135639190673828
4,0.9931878046747274,0.0951200210993778,0.26546740531921387
3,0.9563809626811246,0.2899205463043802,0.1746065616607666
4,0.585302860328235,0.7801177313874932,0.2192373275756836
4,0.9952763398079232,0.0847348405989828,0.17405939102172852
4,0.9617953602374298,0.295585966989006,0.2186908721923828
4,0.9931992833527312,0.1251426171646194,0.2190248966217041
3,0.9880319273855934,0.16912374843514935,0.17653155326843262
3,0.942726674740744,0.31742881909742765,0.17517852783203125
3,0.8495212433841867,0.599758332432618,0.17589783668518066
3,0.8773202918117353,0.5570004744878665,0.17612171173095703
3,0.9905713618669276,0.1479504465525762,0.18336725234985352
4,0.9615567408137042,0.28620768208866837,0.21474957466125488
3,0.9906758733645507,0.15304153199384743,0.21989083290100098
3,0.9988443956253549,0.04890056898767209,0.17544794082641602
4,0.9630754167391052,0.28825642069285146,0.2549881935119629
3,0.9989973414698056,0.046727643625570275,0.17342329025268555
4,0.8507522900894393,0.3841324397047754,0.21551036834716797
3,0.9962408208779248,0.09518915098885451,0.17255282402038574
3,0.771426680759941,0.7091689415073609,0.1760711669921875
3,0.9817593487651448,0.21263085951354802,0.21401119232177734
3,0.8391214381711516,0.571598590758003,0.1736283302307129
3,0.9820749299271313,0.21141923348749617,0.1738283634185791
3,0.911164672925051,0.44716212284232587,0.2605283260345459
3,0.9640881795299934,0.27087332608376274,0.17852163314819336
3,0.9135547380730177,0.4489591595252697,0.18523240089416504
3,0.99845041250857,0.06338351403814127,0.17791223526000977
3,0.9364818929529811,0.4315855644350097,0.20043659210205078
3,0.8748315414514092,0.5016397937678942,0.1791529655456543
3,0.9895517467659151,0.1403148122671642,0.17766594886779785
3,0.9834740642062887,0.19442198112487483,0.17264866828918457
3,0.8074038333232377,0.6390145394006201,0.2159559726715088
2,0.7546238322634391,0.8000351780019838,0.2995119094848633
3,0.9166974944476208,0.33977505832194066,0.21667933464050293
3,0.7683448418833192,0.5496938169324129,0.33714795112609863
3,0.98438734365967,0.18916055385945624,0.22637081146240234
3,0.8394399955474678,0.6609072945812055,0.1782238483428955
2,0.9559729645562076,0.3160964220752097,0.22379827499389648
3,0.9376960463226308,0.33916775146577455,0.17590880393981934
4,0.8221762856836649,0.5451435385634875,0.17876672744750977
3,0.78850368205597,0.7458991729833214,0.17819666862487793
3,0.9540470996838522,0.36226108816827446,0.17757844924926758
3,0.9991176444068752,0.0497881131614686,0.17905735969543457
3,0.9649416973004318,0.2852373007213178,0.20778870582580566
3,0.946761894305039,0.37724855137507146,0.17698192596435547
4,0.9982353053992447,0.058163379825041,0.2640233039855957
3,0.9645411090468515,0.2678966018887282,0.22309184074401855
3,0.9767101728139708,0.18852647467469152,0.18448448181152344
3,0.9819228665367948,0.24203866594667423,0.18042445182800293
3,0.9649294988546646,0.3330244054206579,0.1763474941253662
3,0.9987518405393554,0.049180298071196386,0.17630290985107422
3,0.901250641678835,0.4333069129978085,0.17360424995422363
3,0.9952043393481314,0.09881042735173007,0.17584228515625
3,0.888365747172699,0.5020496044676626,0.1783301830291748
3,0.9619439292248451,0.28457137677727334,0.17682647705078125
3,0.9291905716607571,0.3986048716965547,0.21830987930297852
3,0.8689216452019342,0.5929723725630842,0.1770646572113037
3,0.9220625156046847,0.4287977165537561,0.3281874656677246
3,0.9460185338070096,0.3159626923514351,0.17356038093566895
3,0.7846902464077978,0.7338913181624618,0.4064335823059082
3,0.9946813656384111,0.1349753223960839,0.23900580406188965
3,0.931195081050408,0.34452144891763625,0.1764237880706787
3,0.7964831161910878,0.6014540545084953,0.17447113990783691
3,0.8713119601670511,0.5298066438482306,0.17456364631652832
3,0.9256126947610341,0.3828117216342693,0.17463016510009766
3,0.9988082746447254,0.05326917151874322,0.25982165336608887
3,0.740247011369732,0.42197391325115774,0.17335057258605957
4,0.9693583915768302,0.26707388307527763,0.2171459197998047


==> data/Stock_NVIDIA_Prediction_Horizon_2.csv <==
rank_vals,rho_vals,err_vals,time_vals
2,0.9512811868120182,0.38005246403429915,0.3263258934020996
3,0.6078672256377393,0.6314708438186342,0.17874765396118164
2,0.9234200180729719,0.4116599967125001,0.183180570602417
2,0.9714090458130489,0.2630718161002999,0.18003034591674805
4,0.9894185802315312,0.15034261087643333,0.2719271183013916
3,0.9539756984259675,0.3065421716575857,0.18380951881408691
3,0.9616620093086737,0.24904572357792132,0.1815931797027588
3,0.8590642145030053,0.4708565316232913,0.18034744262695312
3,0.5010212502035812,0.9544858947656227,0.18267560005187988
4,0.8420076728384257,0.6335488980925726,0.22707343101501465
4,0.7544887831253274,0.6945271779188069,0.36223816871643066
4,0.9968038413258113,0.08979244876530112,0.3174285888671875
4,0.9677534535853695,0.27772192593970535,0.1905064582824707
3,0.8764802170900464,0.4419016408328748,0.1838691234588623
3,0.9288914818770002,0.3264023446951515,0.18486809730529785
3,0.9091987654745414,0.43425365387048714,0.18944621086120605
3,0.8695634186030736,0.5768296131812093,0.18132638931274414
2,0.22446247844154982,0.969324694045484,0.2295989990234375
3,0.4128387178125338,0.9096986618521551,0.18407917022705078
2,0.9404518185084051,0.38976613449570413,0.32368993759155273
2,0.9874884293527075,0.13925273788569592,0.18877744674682617
3,0.9783223041371881,0.22858114410755245,0.19097423553466797
4,0.8427600015482373,0.5688671196730302,0.23494815826416016
3,0.9257503158195528,0.37518030631491794,0.1899096965789795
2,0.7303507161741424,0.6194833909667024,0.23295092582702637
3,0.605344933670982,0.8352570903762129,0.18562912940979004
4,0.9831865902186773,0.18326718965189412,0.32738447189331055
3,0.9166675650206101,0.40069334109472066,0.2777109146118164
3,0.8022772944251021,0.5800231259611411,0.19491171836853027
3,0.909127373692558,0.3779203491946023,0.2318887710571289
3,0.5242464504985345,0.7310842726921616,0.1799788475036621
4,0.9149015440402245,0.42220674824682525,0.18033218383789062
3,0.3091619971530832,0.9066294299317496,0.18677783012390137
3,0.8382393549088853,0.5690844436990583,0.18461012840270996
3,0.6266858053506313,0.7336161727132106,0.2743957042694092
3,0.65454623583672,0.7046164258554756,0.22328591346740723
3,0.9272582402957655,0.40559313059384083,0.23338890075683594
2,0.9537922148641879,0.41224707426478674,0.22808456420898438
2,0.841574634666887,0.5599782005789472,0.3570249080657959
3,0.7307517441537182,0.6263904165486233,0.17946863174438477
4,0.9722782019120749,0.2147610769406308,0.22355985641479492
4,0.7260384131463865,0.7407194712765348,0.35016536712646484
3,0.8828408862384529,0.4169309490591482,0.1852710247039795
3,0.5544909568653169,0.8322227378911947,0.18058300018310547
3,0.7422288899236522,0.6638171998982582,0.18233919143676758
3,0.9672789612023429,0.2445670287739338,0.2194523811340332
4,0.8938341663519163,0.5002421310006013,0.21512198448181152
3,0.15451005254740022,0.9196905920058089,0.17673850059509277
3,0.98410093054007,0.18961466871365854,0.21810197830200195
3,0.9511869203964144,0.30757881771940393,0.17510294914245605
2,0.9949312773717081,0.1114862384850173,0.25765442848205566
4,0.9227065472841022,0.4997127787973872,0.21577000617980957
3,0.7074135211964399,0.7012795449338608,0.24204611778259277
3,0.9384728911287777,0.39714372298452805,0.17701220512390137
3,0.4289098085667867,0.8500833782112562,0.2182314395904541
4,0.8560033028047471,0.5692160105363117,0.17191481590270996
3,0.9903388916296793,0.14806174966965122,0.17443227767944336
4,0.6207742531162158,0.8922348606938886,0.3865370750427246
4,0.8620564498855366,0.557807005641822,0.26239490509033203
4,0.8491766860885758,0.5085197281336753,0.17296600341796875
3,0.9570191648634541,0.27680838091552507,0.21956515312194824
3,0.9027249156515676,0.4084505186365794,0.17197418212890625
3,0.9600645463230767,0.3112773483876364,0.17160773277282715
2,0.880469615316033,0.5274939831481397,0.2519347667694092
3,0.5218967566162915,0.7239983731902091,0.17347025871276855
3,0.9888481209545871,0.15991412098624536,0.17479443550109863
3,0.5243899821882841,0.8208094265134609,0.1725003719329834
3,0.9317143888354922,0.388357940228438,0.18179059028625488
3,0.8944329065700948,0.4476619909629177,0.26528286933898926
3,0.9095896281854857,0.4368739608389425,0.17310285568237305
3,0.9729653580898053,0.24232384945386554,0.291851282119751
4,0.9926460980791828,0.11708787348992808,0.22231030464172363
3,0.7845213339103811,0.5963183964647935,0.1726076602935791
3,0.8608662234881964,0.511918646014752,0.1734757423400879
3,0.06612249755916125,1.133990858956918,0.17621064186096191
3,0.9015297341355578,0.43845669898769174,0.17109274864196777
2,0.9702263389873613,0.29741219111138484,0.17662310600280762
3,0.9283050864390221,0.43145536174288246,0.1786963939666748
2,0.9871550909368242,0.19795298213593382,0.2576134204864502
2,0.9766429113600164,0.21824903668532616,0.3485531806945801
3,0.2591294070787924,0.853936507058303,0.17199063301086426
3,0.95546217610072,0.32196828161910523,0.21778273582458496
3,0.958465800496277,0.26449960234180114,0.21141982078552246
4,0.8569790423808352,0.48067797568418935,0.21823787689208984
2,0.9669232410003505,0.27431128652952985,0.22176432609558105
3,0.9542756847162513,0.3296057472558594,0.17213678359985352
3,0.8400084826079265,0.5158894272693947,0.2591886520385742
4,0.7327453422335467,0.6247616476298639,0.17124247550964355
3,0.9732228404469314,0.23693225277430882,0.21065926551818848
3,0.9964897015602778,0.07428703804845446,0.1760859489440918
3,0.9800390630994099,0.24054667614542624,0.2127552032470703
4,0.9940070430735186,0.11712992797267892,0.21293091773986816
3,0.5958919092857532,0.7572809928894015,0.16934490203857422
2,0.9680428068854189,0.22975628494264858,0.3062870502471924
4,0.5636173347064738,0.6653034653131084,0.1710188388824463
4,0.785136288558506,0.6949021618128729,0.26469922065734863
2,0.41934546270991413,0.8906458091130979,0.28884339332580566
4,0.9074849912175112,0.42065310798503186,0.25600290298461914
4,0.9856291286913205,0.19850961704274447,0.254101037979126
3,0.7013398564536427,0.6850117350608314,0.17210149765014648
3,0.6979628201339533,0.8272417081276572,0.1719205379486084
3,0.8553317465636927,0.4166647086021477,0.1692817211151123
4,0.8758656929900099,0.567063420377188,0.2986636161804199
4,0.8228600590136866,0.5885297547782053,0.2734034061431885
3,0.9642639729392727,0.26105497850355475,0.2158210277557373
3,0.9463539134028877,0.40540307355942107,0.21225714683532715
2,0.9539409705574489,0.29427029991957643,0.16776156425476074
3,0.9713395336023816,0.2512296275394383,0.17429518699645996
4,0.8585040902190573,0.5288254785409092,0.17525553703308105
3,0.9891400682905374,0.2412026959398281,0.17237353324890137
4,0.9651395988975263,0.3151638845162409,0.25295209884643555
3,0.8965967187785568,0.3568157950839892,0.16943883895874023
3,0.9498246442908002,0.3743467782726942,0.22801542282104492
3,0.7852064748750239,0.4598701448124216,0.1818404197692871
4,0.9720516031625509,0.2765315460426209,0.21333837509155273
2,0.9740733549822373,0.22988237593588753,0.2991635799407959
3,0.7586378654507958,0.6011085718721758,0.2121262550354004
3,0.9046947687441631,0.44274423228447946,0.1687483787536621
4,0.9054897191877982,0.4718610701695726,0.29520130157470703
3,0.8535515988644898,0.48154873705853374,0.17447972297668457
2,0.9672923184550994,0.2350063937908871,0.17204689979553223
4,0.8781688480331413,0.566313274667262,0.2128734588623047
3,0.8712572941072377,0.48540972489356476,0.21126532554626465
3,0.9082500357545212,0.5187721301585063,0.1746199131011963
4,0.8910608278389879,0.42676632515802804,0.1758279800415039
4,0.8535398733241346,0.5313468630614451,0.33553338050842285
2,0.8120827851187731,0.7128013484361089,0.21505355834960938
4,0.9250197667028323,0.4107555584757813,0.22277140617370605
3,0.7073218047102245,0.7984132921476841,0.17086100578308105
4,0.9984972526725178,0.05591142052693188,0.2598299980163574
3,0.8193120300490612,0.667861659062162,0.1886615753173828
3,0.6669854919514462,0.7197268274322548,0.3013744354248047
4,0.632070128071933,0.7630260751441422,0.1745133399963379
3,0.8047480778957229,0.5347472756509112,0.1737051010131836
4,0.9096455055303114,0.44414280708027426,0.22942852973937988
3,0.8575944121984299,0.4161259295642016,0.17177081108093262
3,0.8392036787148567,0.5181098284064338,0.17277002334594727
2,0.9718215788111892,0.23436959013328226,0.2193434238433838
4,0.8654396753560345,0.5170720421852711,0.17554807662963867
4,0.838060378384911,0.6053233370112429,0.2553105354309082
3,-0.08177991162340166,1.6128977552640698,0.17386484146118164
2,0.9854326786492537,0.17073889847026877,0.18326187133789062
4,0.8527200470422256,0.530527796861104,0.30446457862854004
3,0.9947646915274969,0.1108513799621039,0.17902040481567383
3,0.9997851435090096,0.021816254424330498,0.1766061782836914
4,0.9758707957582313,0.2179113593291745,0.3098256587982178
2,0.9288847459563406,0.3521287960151041,0.3583564758300781
3,0.7490495002957093,0.7863803924785371,0.17525720596313477
3,0.9344102496051767,0.29752917601260365,0.21570110321044922
3,0.9956494094673115,0.09241815934701274,0.16988062858581543
3,-0.0848637343076395,5.0583314092962555,0.17160367965698242
4,0.9388651294825595,0.32106333072692683,0.25408077239990234
2,0.880767982699391,0.5651936799975856,0.25369691848754883
4,0.9450770570868703,0.3610291648003732,0.2551717758178711
3,0.5495849926589403,0.9144108120846001,0.16788554191589355
3,0.9921442935295756,0.11674960271497727,0.17205548286437988
3,0.8457979113056658,0.49112426149151817,0.3610048294067383
4,0.8844060352530401,0.4653607541503063,0.33836841583251953
3,0.9630166583503432,0.26915844426860336,0.17144513130187988
4,0.6919000657017895,0.6320111399764619,0.25514912605285645
3,0.5749877502487021,0.8624398548370447,0.1700747013092041
2,0.8982320435568563,0.5890542509930285,0.3008861541748047
3,0.9432440181586755,0.36788500865117113,0.16929173469543457
3,0.758454082888636,0.7332506566210478,0.2102499008178711
3,0.951736170391352,0.35717589043229875,0.21200227737426758
3,0.9851670713834146,0.1740651087262459,0.21284937858581543
3,0.7447366893320765,0.5295919272907227,0.25798988342285156
4,0.8599611929611035,0.5108935828881245,0.25871992111206055
2,0.9865310505755881,0.15449629337388213,0.16953825950622559
4,0.763978476245571,0.6696087515714018,0.17088055610656738
4,0.9360159228110315,0.3662197054318288,0.25313735008239746
4,0.8914453121082145,0.41869977888494686,0.29215288162231445
3,0.6085629721142093,0.877693002674302,0.1735363006591797
3,0.8278296093048724,0.6389929550016985,0.21280717849731445
3,0.8479957911453362,0.5477339959827126,0.17194557189941406
3,0.9293372605395382,0.22380610042024643,0.21232271194458008
2,0.7916204096353117,0.6064684292799022,0.26132774353027344
3,0.5225012194822091,0.867535476681754,0.19643354415893555
3,0.9934356822560674,0.12212876746358498,0.1746370792388916
3,0.7205501294070108,0.830930273323965,0.2519972324371338
2,-0.1517001434712639,1.1373247791529222,0.21010303497314453
3,0.9343789031176463,0.38786682441078985,0.16954803466796875
3,0.9445408474344649,0.32702631510787705,0.4148552417755127
3,0.8770206498516574,0.39350565812844973,0.17228007316589355
3,0.8758360443428258,0.5406113616021901,0.1707596778869629
2,0.9382884146047652,0.22802582562758117,0.34871673583984375
2,0.43044865552307265,0.9570954015195304,0.17863202095031738
4,0.8358197245042563,0.7129031952003121,0.2994725704193115
4,0.9834204513260469,0.18489980359745734,0.31414365768432617
4,0.9179441061191259,0.3407348078335416,0.29993581771850586
3,0.9942349644101063,0.11832797032691593,0.17302584648132324
4,0.975604457667528,0.22042835852417045,0.21543550491333008
3,0.3465380116968972,0.9844318416503894,0.17045855522155762
3,0.984124454925923,0.1924938253229971,0.1777482032775879
3,0.846312313745784,0.5988676689210733,0.3080282211303711
4,0.8989936420932586,0.5185212040185774,0.2967064380645752
3,0.9415311776729646,0.4130079914330835,0.17128515243530273
3,0.176259451270064,0.9957434800308572,0.17278599739074707
3,0.8101189051623316,0.45723000203637554,0.17979955673217773
3,0.9005255257017055,0.378724070784613,0.20131874084472656
4,0.8200134704910544,0.5949423319368609,0.21212148666381836
4,0.9765507333010116,0.2530329604327707,0.16764116287231445
3,0.8600749142233047,0.5635238864600409,0.16841578483581543
3,0.8327469118465936,0.4844413685408202,0.1734778881072998
3,0.7642500846738213,0.6617700996615941,0.21709513664245605
3,0.8108443751416502,0.5842932330173297,0.17267823219299316
3,0.9544559835929896,0.42436754223820256,0.2143239974975586
2,0.9102657293472908,0.3588320675836291,0.30503177642822266
3,0.9483276655084607,0.3376358225979266,0.4344921112060547
3,0.870638678788671,0.528689281776437,0.1720874309539795
4,0.984753734603333,0.2038928990770398,0.3344743251800537
3,0.667354788031497,0.8796450653140079,0.20867085456848145
3,0.9105106640185854,0.47394904590402165,0.16439056396484375
3,0.9360751086586925,0.3474613070729496,0.16627240180969238
3,0.8198549424283658,0.5430267370625381,0.1741018295288086
3,0.9865285217942797,0.19369860328725777,0.16854166984558105
3,0.8911095258980583,0.4735749598036082,0.16718649864196777
3,0.8749537189791986,0.46525469996887614,0.1682298183441162
4,0.9894319234875689,0.16788354964863614,0.18091464042663574
3,0.41286555631762617,0.9408209503663889,0.2093362808227539
3,0.7143898404587696,0.5567239477882712,0.1663970947265625
3,0.9839830576927252,0.19764401211996904,0.1704709529876709
3,0.9398454965016207,0.35329480801670565,0.24951696395874023
3,0.9887152584882242,0.1591237411531889,0.1648259162902832
3,0.9429709362044106,0.2751980680738608,0.16582298278808594
3,-0.15857965575225924,1.1081569245049896,0.16657233238220215
4,0.8289465551665678,0.5534836428793292,0.16687631607055664
2,0.9507023848997019,0.31097112430681234,0.16774511337280273
4,0.9550312116185491,0.29947135773274547,0.20885896682739258
2,0.939376089227568,0.3238853443010849,0.16572213172912598
3,0.8405707047267745,0.6716929926268952,0.20735454559326172
3,0.750128687962703,0.6659347414512532,0.16446971893310547
3,0.22473794084128956,0.8418105522988295,0.20745563507080078
2,0.9716214179228793,0.26505030079329883,0.16750359535217285
3,0.837483401840255,0.7086275106377041,0.3344919681549072
3,0.37365891257537304,1.1320308426271877,0.16426658630371094
4,0.9017479715202984,0.4638464119640373,0.20447444915771484
2,-0.09197809234462657,0.887364839680413,0.1650857925415039
4,0.9870746916300063,0.14189371026273834,0.2678053379058838
3,0.9885586003935855,0.17375404028834024,0.17251992225646973
3,0.7260578088606725,0.7590507117277954,0.1896355152130127
3,0.9755301841530482,0.2282322415721524,0.16729092597961426
3,0.8146168871929973,0.6409153392002814,0.20984578132629395
3,0.9321235388668943,0.408477395936263,0.1671452522277832
3,0.977946053371058,0.22910991706047415,0.16930484771728516
3,0.9664396861486751,0.25716548049386023,0.22081518173217773
3,0.9305019906570208,0.4235608810940188,0.16741371154785156
3,0.8231377301815503,0.6726087931570283,0.16715168952941895
3,0.7920450832369722,0.6983891775520132,0.16947531700134277
3,0.6326473241078581,0.8185325144198902,0.1664447784423828
2,0.9606528188645035,0.36514862908113327,0.2131180763244629
4,0.735764932219942,0.6922327000389297,0.1674489974975586
3,0.698328147182775,0.6354073101649631,0.17379212379455566
4,0.9762015059261386,0.21660084315680642,0.16697120666503906
3,0.9933954321392431,0.12504428456670605,0.16740846633911133
2,0.8677676555628314,0.6483699012601368,0.24906134605407715
4,0.8119616098919296,0.5874159815532766,0.24878907203674316
3,0.95306570086702,0.24260293212157738,0.21270275115966797
4,0.8329318658659777,0.6597226325070282,0.29377293586730957
4,0.9712499032031007,0.2382436380319142,0.20964431762695312
3,0.9961860355203442,0.08146571709388091,0.16641855239868164
2,0.983118896508608,0.1946088670386887,0.2062687873840332
2,0.87885684016306,0.5124696975593692,0.19273042678833008
3,0.8186663417835504,0.5949639479003533,0.16762471199035645
4,0.991559433899944,0.15343095253296885,0.16802144050598145
3,0.9699585435081742,0.26506790193134094,0.16493940353393555
4,0.8424240449398708,0.5613260233075952,0.20645809173583984
3,0.8843917268144841,0.5477428684326076,0.16477656364440918
3,0.8626971162669019,0.46934723520523375,0.26955533027648926
2,0.7380635812548386,0.7282387131868118,0.21182847023010254
3,0.9853757195373734,0.1687277287609388,0.29398679733276367
3,0.9933501388157217,0.12136228935955277,0.20892024040222168
2,0.927974704229462,0.4720101387901667,0.209519624710083
3,0.8922145368610652,0.9302351132698817,0.16677570343017578
4,0.9751883801989265,0.24131193172108464,0.16817474365234375
3,0.1706838833483001,0.9621773684366367,0.17122697830200195
3,0.6609408794855429,0.8853557829698957,0.20850658416748047
3,0.7922010284465629,0.609667527859703,0.16828012466430664
3,0.8597884298997331,0.5412594660028681,0.1688251495361328
3,0.5959691021500381,1.5523238069230167,0.17005372047424316
3,-0.17881506820125762,1.151097144152131,0.16875004768371582
3,0.9042713218498608,0.3110403285023215,0.1679682731628418
4,0.7875256710292455,0.6065310713698109,0.2917318344116211
2,0.9538149855274081,0.6941753357867188,0.248366117477417
3,0.9326411314968026,0.3770103935427986,0.18796181678771973
3,0.8413348692136803,0.6481742176009047,0.2083723545074463
3,0.8446036099610016,0.38740076631503306,0.16647028923034668
3,0.5778681194888953,0.8231183997164204,0.20925378799438477
3,0.9597337145866813,0.3415200572219056,0.16568470001220703
3,0.8275083767939232,0.48517538747082034,0.16565608978271484
2,0.849533055346462,0.6151675716323505,0.16515064239501953
2,0.9641934670224662,0.3204453683084534,0.2496647834777832
3,0.6938821015820174,0.8523393902283188,0.16603398323059082
3,0.9693119958965166,0.3459042072343356,0.17331910133361816
4,0.8621290663900334,0.5586434260215909,0.217071533203125
3,0.9932971495043587,0.11631270990019825,0.16676115989685059
3,0.7848817045690057,0.6149693687749663,0.16681814193725586
3,0.5746542946178717,0.8895770233136097,0.27048325538635254
4,0.9027271491582299,0.42343909616437697,0.21021461486816406
2,0.3421301333312393,0.9248987692723135,0.21535921096801758
4,0.9593059755312303,0.3139726347712306,0.21076297760009766
4,0.6544767606894526,0.8008586451324192,0.16904401779174805
3,0.9398110617021003,0.32897884002081473,0.16702651977539062
2,0.9924639799391807,0.1555104485927388,0.4589872360229492
2,0.9380761912035327,0.4195812049344559,0.21275043487548828
4,0.9231140627711878,0.45749713525298397,0.20927667617797852
4,0.9853106884139138,0.16077926700626374,0.27680134773254395
3,0.2693086133138419,0.959288265240794,0.16981863975524902
3,0.6505996497715232,0.8594851373731267,0.1680917739868164
4,0.6725041468508544,0.722600893230426,0.17479920387268066
3,0.6592488415772638,0.6502809890769882,0.2175302505493164
3,0.028017577263202174,1.1534526075280644,0.17258882522583008
4,0.9898418008431031,0.16457192460314485,0.21396756172180176
3,0.9631184097207797,0.30233586870199464,0.16924357414245605
4,0.8354984898021587,0.45791354455270633,0.29582643508911133
3,0.6352215095678152,0.9261728142237767,0.1751573085784912
4,0.87431894941458,0.5970418889135882,0.17554450035095215
3,0.9112260284847885,0.3464356642256207,0.21535205841064453
4,0.909339956850275,0.42185791736504225,0.2138655185699463
3,0.9244662203808868,0.3990110379491293,0.16992521286010742
3,0.7388351372804336,0.6881161342758274,0.17153620719909668
3,0.9078338746433693,0.4273733007198345,0.17424845695495605
3,0.9436839349526157,0.32661117286844943,0.29895567893981934
4,0.902596203816783,0.43019766202768617,0.21224093437194824
3,0.8077884249945785,0.6379974481194809,0.28946948051452637
4,0.84659998573354,0.5309761691700648,0.29721760749816895
3,0.8329437053173837,0.43127597821377356,0.1762082576751709
2,0.76191723671789,0.673584010544535,0.17331790924072266
4,0.7878599367592121,0.6120745842021224,0.1974475383758545
3,0.924861811292661,0.284540467261819,0.16951751708984375
3,0.8566613449450735,0.5101168311385593,0.1723155975341797
3,0.496946556026608,0.9614997887379596,0.21405959129333496
2,0.840900025934023,0.528124187661511,0.21578407287597656
3,0.9789207915620968,0.2119166073791586,0.17507266998291016
3,0.7627154121445741,0.6905140192762285,0.17099380493164062
2,0.9727697647103273,0.18686759876818715,0.21392488479614258
3,0.9212337667318493,0.3920257989609407,0.17254376411437988
3,0.7265676106562542,0.6230013723759938,0.1696634292602539
3,0.9615856809681285,0.3152954258864931,0.17142915725708008
2,0.9647784484532604,0.3088577218751585,0.21659255027770996
3,0.8162774874846402,0.4973852687666321,0.22430729866027832
4,0.8959723634250409,0.49578294071489215,0.23026132583618164
3,0.5930175931941211,0.9841924704721142,0.27584290504455566
3,0.7969026590350335,0.6257492208164964,0.18915390968322754
3,0.552737484960348,0.864861864356223,0.18590044975280762
3,0.9950685402028095,0.11354621311518526,0.1829378604888916
2,0.9820250120431138,0.1899984543256206,0.2364668846130371
3,0.8316283406265065,0.5561316427765206,0.2061021327972412
2,0.989423701181297,0.1346597800162351,0.2212836742401123
3,0.2992174933354836,0.9444124647922948,0.2254471778869629
2,0.9500181052435177,0.3194645035462089,0.39702272415161133
4,0.8672429298258556,0.513675387795153,0.2187037467956543
3,0.8872719460102032,0.387493677486592,0.1783430576324463
2,0.8508806336903793,0.33566590323704687,0.34911656379699707
3,0.9231973431518443,0.433951817179024,0.2865614891052246
3,0.37490809786078766,0.9718757250424963,0.1820521354675293
3,0.9510817737964086,0.3073151846459105,0.18865609169006348
2,0.9669182028006368,0.246981280200666,0.32503342628479004
3,0.7652821217279201,0.7114514844747148,0.2261803150177002
3,0.9643182265382754,0.28923172063450514,0.17601585388183594
4,0.9899936963128608,0.16429653144085088,0.22940468788146973
3,0.7388516228222225,0.5748678521984262,0.1822504997253418
4,0.6632712777349772,0.6953537428105164,0.22923493385314941
3,0.9810867163425887,0.2227110136516351,0.17874479293823242
3,0.8378786413082783,0.5575368681672945,0.17945289611816406
4,0.984603351916847,0.18259660557555282,0.32834553718566895
3,0.897066549239406,0.47989965233139475,0.18068933486938477
3,0.5430853850399503,0.6730132408214572,0.17801928520202637
4,0.876772030975266,0.5771061678604432,0.2672288417816162
4,0.7021765325040744,0.745759520605934,0.3059206008911133
3,0.8908413728738603,0.438738825350428,0.17546319961547852
3,0.8615367250245032,0.4817542734051316,0.18291020393371582
3,0.962926456556585,0.2734429546846996,0.181013822555542
4,0.8287035320793682,0.4814522153768457,0.18333673477172852
4,0.9887039298198785,0.16077813313080483,0.18815875053405762
3,0.7078492146932367,0.68611637727223,0.1940462589263916
3,0.9679141253975242,0.24387189043820695,0.17852330207824707
2,0.6299097013000462,0.4083326035136316,0.2801551818847656
3,0.96678918025394,0.24923441142489733,0.22531485557556152
4,0.9635508500064893,0.26613391418023663,0.1841890811920166
3,0.9949249144476986,0.10723929826452881,0.18292641639709473
3,0.9778721044649427,0.23139537551987419,0.18219566345214844
3,0.8311353835027744,0.5760641094569173,0.18821120262145996
4,0.706416832538956,0.6887601231112724,0.3074507713317871
3,0.9962070488757357,0.1306938808993349,0.19041991233825684
4,0.9740955513839188,0.2675872739988222,0.29146337509155273
2,0.9841087683013876,0.17600620707250528,0.18304061889648438
3,0.5986998154448746,0.7503065734679837,0.17909932136535645
3,0.958991150816672,0.3692861445444851,0.23900866508483887
3,0.49160488855784584,1.244257354878114,0.1838395595550537
3,0.9682505561478478,0.2521881462755618,0.17591214179992676
3,0.8925897280798937,0.5478845850319656,0.18367242813110352
3,0.8987538723579522,0.41757441024216907,0.18073821067810059
3,0.9925715644762269,0.12331634949649493,0.1756289005279541
3,0.5551890228625228,0.8993315139126566,0.17860794067382812
3,0.4399065899715142,1.257478485001828,0.18665432929992676
4,0.9915912618911741,0.15412713793004443,0.2259516716003418
3,0.9135256435358088,0.45526558462506245,0.18228983879089355
2,0.9885586571391405,0.2201076788784713,0.2684650421142578
4,0.9988958843814664,0.045111117891431934,0.41237306594848633
3,0.9060745797536888,0.41616378017245653,0.18680691719055176
3,0.7291729899160883,0.6027312473022941,0.18860363960266113
3,0.8325071239501605,0.7537735754162274,0.18095159530639648
4,0.7514366254253014,0.6921640036714611,0.21390438079833984
4,0.8681946785100767,0.6134628215737697,0.26778340339660645
3,0.9652864880607648,0.201346591574473,0.17627191543579102
3,0.9256136258298048,0.409268762047308,0.19051456451416016
3,0.9220808567822653,0.45585600338235066,0.1750171184539795
4,0.8631376111738088,0.5096671848244622,0.2197132110595703
4,0.8972617255252482,0.5329654884668539,0.276003360748291
3,0.918801751656804,0.4241066238866458,0.17561888694763184
3,0.9183260591889499,0.4058236863500063,0.18123817443847656
3,0.49278770349838336,0.6564213854416469,0.17196130752563477
4,0.7663868927757067,0.6098497751219214,0.38448047637939453
3,0.8803106997029222,0.5227586318718401,0.17193269729614258
3,0.8829534423981547,0.44589814790755483,0.17272305488586426
2,0.9731532613975981,0.24846008913128514,0.21524906158447266
3,0.9356608047134177,0.4073334542981989,0.1719822883605957
3,0.6943144624044045,0.8202302833501461,0.17472410202026367
3,0.9472388830368447,0.37738373992174007,0.17433953285217285
3,0.8573076275219785,0.470704050995901,0.17277908325195312
3,0.9268028741106118,0.38071349423306233,0.216475248336792
3,0.8072450210324423,0.5657103777965008,0.17351746559143066
3,0.2733598281723921,1.1289299553879866,0.17085528373718262
3,0.739955406516166,0.7702092389230449,0.17596697807312012
3,0.7258659755134242,0.757321223332178,0.17324042320251465
2,0.9602606244778364,0.37621575564959236,0.26421642303466797
3,0.9770271703817448,0.20504938524535654,0.17577242851257324
3,0.9495513158991628,0.2543801660395632,0.18030476570129395
4,0.93882562886198,0.43464525282913385,0.301788330078125
3,0.9787396527635952,0.27281526186869953,0.19367074966430664
3,0.9735569922875557,0.28775992720108845,0.216339111328125
3,0.792242536942239,0.5201650459658909,0.17400789260864258
3,0.4937149654865134,0.817356150302034,0.17050886154174805
3,0.7775384911858286,0.7107389970251604,0.17563676834106445
4,0.4490518131808918,0.8853982798715959,0.17924904823303223
2,0.9825688534928236,0.212812475322542,0.17982745170593262
3,0.9823781603083713,0.17244622906721618,0.3159346580505371
3,0.7861979854499079,0.6618685187401131,0.17485332489013672
4,0.9328423688453206,0.3248600587201079,0.18189072608947754
4,0.9337573472817766,0.37707744188694464,0.23333454132080078
3,0.9026286844254667,0.5259780917395234,0.18403196334838867
3,0.934227142551942,0.4462702792651065,0.2324049472808838
2,0.9526293002795,0.2893975218507679,0.4514784812927246
3,0.23767479347558568,0.820621757854812,0.23459815979003906
3,0.8603580816036603,0.49302659834067425,0.18836498260498047
3,0.9760138864166797,0.25122145594899775,0.18869590759277344
2,0.9439624214478163,0.4160782493837308,0.254150390625
3,0.8611292556793418,0.5063596237940755,0.2601187229156494
3,0.9800730649099375,0.19448013996273253,0.20909547805786133
3,0.7585643613824753,0.6305919450116824,0.21624064445495605
3,0.6601210522413404,0.7990255372331295,0.20334529876708984
3,0.8549652390049602,0.5577801714852084,0.1955857276916504
4,0.9727585116463137,0.23519418013095364,0.2803637981414795
3,0.7923579687326482,0.5153910101317136,0.20420384407043457
3,0.5023419503394358,0.7734073172150724,0.2236313819885254
4,0.29657757783649996,0.87072372333867,0.2642507553100586
3,0.8725833431798896,0.6285028594414338,0.1780872344970703
3,0.963263576376936,0.30568072726707685,0.1789567470550537
3,0.8331469877524033,0.6576609305549787,0.17464590072631836
3,0.579497760237614,0.9029452810086448,0.18235540390014648
4,0.7532044607522123,0.6741949184061365,0.2664794921875
3,0.9569547518976406,0.33756150496879184,0.1729567050933838
3,0.7381322286948103,0.6520393491040684,0.17908668518066406
3,0.8682531147138888,0.5619448452735679,0.1816251277923584
4,0.9837035613769087,0.17260105650571758,0.2717404365539551
3,0.9608229817173004,0.2995361935440913,0.21199750900268555
3,0.9419907867079702,0.3933264815532435,0.1730043888092041
3,0.9121397167196715,0.4492467277877495,0.17211365699768066
3,0.6937577165302082,0.731695930671343,0.2579066753387451
3,0.969725142351254,0.2618798499693154,0.18265557289123535
3,0.9169689374462108,0.44813306285678167,0.16906023025512695
3,0.2261281930726995,1.08353515359134,0.2534754276275635
3,0.6279352014806637,15.273754570265716,0.20865154266357422
3,0.8410547813690682,0.5568137441588887,0.2921724319458008
2,0.9605601962141518,0.283863039859158,0.2115309238433838
3,0.924892845627228,0.4639123246787998,0.21094036102294922
3,0.9287497420210272,0.41183844555955573,0.1685624122619629
3,0.9752054893314848,0.2133399538913628,0.16811466217041016
3,0.7613060466868357,0.6863563166895313,0.17792749404907227
3,0.825352590804301,0.5818018559026936,0.26307225227355957
4,0.919559484666663,0.4034827407971063,0.22020649909973145
3,0.1803590092794019,1.0430013860563128,0.1702098846435547
2,0.985027053899892,0.21417178504032697,0.16568374633789062
2,0.9922116182267531,0.14089758811180353,0.16708683967590332
3,0.9342329432100448,0.4798638623963659,0.2171933650970459
4,0.9133516909610468,0.36199479250386424,0.16300702095031738
3,0.652153918263558,0.7902374494102776,0.17615818977355957
4,0.9707873701892965,0.27239285179844763,0.21350502967834473
4,0.8690325548692992,0.4658018471357716,0.24872303009033203
3,0.9269166949398436,0.3583634871716322,0.20903253555297852
3,0.8421956876243911,0.5702608071500779,0.1767733097076416
3,0.6041491596379955,0.8361335534824443,0.17128562927246094
3,0.9339383573579363,0.3500682580189737,0.1721806526184082
3,0.9395239121640435,0.33194430910099476,0.1836252212524414
3,0.952377655705817,0.29686260375628915,0.2132887840270996
3,0.9743083047551067,0.21832870311472127,0.17277169227600098
3,0.9873661589804669,0.22927810140800073,0.22804689407348633
3,0.6249167189413825,0.7749667616826744,0.16521453857421875
3,0.9004154303385303,0.5040982840966577,0.1667790412902832
3,0.848202335128802,0.4645903621379026,0.25031447410583496
3,0.7650770610991567,0.581007594883028,0.16466856002807617
3,0.9654040042882558,0.3174587662730094,0.16298198699951172
3,0.8713449501288671,0.4925687047511326,0.27504515647888184
4,0.9564971588325729,0.2962462230303375,0.2066812515258789
4,0.854052347207745,0.5092343630875844,0.22454118728637695
3,0.9015279231984902,0.467486420924423,0.17546916007995605
2,0.31847587543182404,0.9613050494487287,0.3598606586456299
3,0.2904023699554448,0.8499306130842165,0.1787433624267578
4,0.9371220874220234,0.32712408152192474,0.2673778533935547
3,0.9742866332789447,0.3174478973328867,0.17158150672912598
4,0.9626213798029121,0.2914308686872344,0.2572495937347412
4,0.9682854237693422,0.2775713999117964,0.21904993057250977
3,0.8355289319155635,0.5358474760407699,0.16956496238708496
4,0.9327337044246738,0.3909479017797628,0.18981194496154785
2,0.5476727589552074,0.8668125583525575,0.21827387809753418
4,0.956572897467707,0.2905761765062499,0.3123955726623535
3,0.9649032133144886,0.21573947185782377,0.21901750564575195
4,0.6581741795182052,0.6449941259421395,0.1693253517150879
3,0.9561270223049175,0.3295565459246673,0.16969537734985352
3,0.8968214252708464,0.42248776101884583,0.5845844745635986
3,0.9897955097606498,0.14499458353949182,0.17659783363342285
4,0.9570748442369519,0.31898860277172947,0.22096586227416992
3,0.9126092479460448,0.5655771108335897,0.21058011054992676
2,0.8764917742687243,0.4950262962035819,0.2078561782836914
3,0.8869112729823638,0.5175788593516342,0.16783905029296875
3,0.8341928638708048,0.549657888367478,0.1672055721282959
3,0.5520745532453806,0.9304781573459809,0.16888666152954102
2,0.9703101770235503,0.25338566111189675,0.2518455982208252
3,0.9443124513777119,0.3281791648558386,0.1669621467590332
3,0.8338693677075156,0.5466357156514999,0.3211371898651123
4,0.7277330501321229,0.6859782798833114,0.2579052448272705
3,0.9795139471647706,0.20889357746543846,0.1713263988494873
3,0.8939803782963378,0.49245801541972,0.17198514938354492
2,0.9813599029088659,0.2615554450920535,0.19257760047912598
3,0.6026188616319802,0.8573184499053935,0.1785259246826172
3,0.9453770381222605,0.32733515746137665,0.18822765350341797
3,0.9508789290090391,0.34291381594976844,0.21570539474487305
4,0.9696072875015361,0.24088556687278367,0.2149200439453125
4,0.8225910384035672,0.732375500741538,0.17131710052490234
4,0.8574888446054724,0.47849511917920545,0.17926788330078125
3,-0.17939035371711567,5.905902850160102,0.17414569854736328
2,0.9317211231883006,0.48480164138183773,0.21547365188598633
4,0.9536519670926951,0.28361127994067703,0.2578456401824951
3,0.6691142246950483,0.791672070140747,0.1701977252960205
3,0.944326554109347,0.4208076474694187,0.16673827171325684
4,0.9087397603886914,0.4179950296701813,0.1652076244354248
3,0.986863467419141,0.16914509201785757,0.16576933860778809
3,0.9940433818444715,0.11097117967342165,0.1645069122314453
3,0.8170363590724928,0.6437024873372458,0.16932249069213867
3,0.5323981369025546,0.8503135010486174,0.16546940803527832
3,0.7025567766386378,0.7267742868571272,0.2042407989501953
3,0.9414369350584525,0.35226079112964664,0.1634678840637207
3,0.8736252296041922,0.4011609807710356,0.16140294075012207
3,0.9807893650707867,0.2146899293674121,0.1642589569091797
3,0.9070250713240515,0.4284286390069555,0.18344712257385254
3,0.9561963078387956,0.32365471849799077,0.16777825355529785
3,0.9954053098336993,0.1493680068386521,0.24968409538269043
4,0.9853503591610704,0.16112726990307633,0.21302437782287598
3,0.9446069783580314,0.39321193145365646,0.1889486312866211
3,0.7889145164286151,0.5597439428270279,0.19096946716308594
3,0.4363707985063951,0.980895455308719,0.17314553260803223
3,0.765503515566283,0.5539733679248968,0.17412114143371582
3,0.8822549776084336,0.571134406186915,0.3413689136505127
3,0.8661153648997041,0.49682345983110426,0.16506290435791016
3,0.8994462500385467,0.6679259858484704,0.20780205726623535
3,0.9255417627513034,0.3943987233798679,0.16515398025512695
3,0.8220951852250413,0.8897557738877729,0.16752219200134277
3,0.9693837882035075,0.2594452987717088,0.2081010341644287
3,0.9424396186249528,0.3653892403725208,0.2063136100769043
3,0.9850160073061144,0.20645079647533834,0.16653823852539062
3,0.9603659508146464,0.32247848353118647,0.16473722457885742
3,0.6435744382217717,0.6884062590824859,0.16658306121826172
3,0.9885148439744185,0.17696917007599933,0.17004990577697754
3,0.7998315000988648,0.558792535388064,0.16631722450256348
2,0.3965870964334994,0.8976567093038871,0.25421977043151855
2,0.9188417591985913,0.3825574048418498,0.37299251556396484
2,0.9260724785946697,0.3964547285442247,0.2532057762145996
3,0.9555773476908294,0.3088482985837804,0.16511178016662598
3,0.7010145343085478,0.752614413078282,0.17467546463012695
3,0.955589510235405,0.30332570847978024,0.24451899528503418
3,0.6930483797730341,0.6532294179747331,0.20360898971557617
4,0.7037764533387887,0.7567673584976348,0.16367650032043457
3,0.9842100078026441,0.0954253535940647,0.17090487480163574
4,0.926637423840732,0.35124329556692385,0.2965080738067627
3,0.9607699752433342,0.30844619863534095,0.2556800842285156
3,0.9453868534167931,0.37940345879569964,0.1805894374847412
4,0.8462110640465919,0.5946968593821537,0.21367311477661133
4,0.9160694305886498,0.376898390123839,0.25595760345458984
3,0.38120858557365894,1.0691253677131722,0.21164536476135254
3,0.7210304318211301,0.6922490380915111,0.3593268394470215
3,0.9739678795770581,0.26599676692076835,0.19318866729736328
2,0.9643516311910758,0.3032145635897716,0.18410921096801758
4,0.8334500599878224,0.5567328091169585,0.1838533878326416
4,0.9740809715858312,0.2172638343009802,0.23314762115478516
3,0.9186243435529685,0.3976069364779211,0.19639992713928223
3,0.7577316183661784,0.6566498606221067,0.23983263969421387
3,0.9622361736379713,0.2959314025154833,0.1918506622314453
3,0.7450969587351052,0.6780113921049649,0.18785595893859863
3,0.6477061061919608,0.6966603757907494,0.23067736625671387
4,0.8983196387869484,0.4151187848428374,0.2911534309387207
4,0.9163219406968558,0.4346570544097903,0.2805297374725342
3,0.9645556907189461,0.2473124151718292,0.20497536659240723
3,0.8656355471608559,0.519109611312613,0.1718895435333252
3,0.971910403326273,0.2503240818727078,0.1688241958618164
2,0.8543367850497346,0.51911414405107,0.18703722953796387
3,0.9657813377878747,0.2591544992147646,0.17214751243591309
3,0.9645186517373056,0.2407080146890154,0.16834449768066406
3,0.5792895362167497,0.9022713995054693,0.1667172908782959
3,0.9506339499369244,0.3375700260470464,0.24989891052246094
4,0.9059981949430044,0.48556621669390576,0.21055316925048828
3,0.82365256737096,0.5625031579538606,0.19506335258483887
3,0.9410441905247349,0.36005515041039443,0.17797040939331055
3,0.8192642442751008,0.6397799309734126,0.2622554302215576
3,0.8397197543242142,0.6214579673829035,0.22972822189331055
3,0.8909530724419322,0.47791392830613244,0.18578457832336426
4,0.8499927646882938,0.7207434389856696,0.2755587100982666
3,0.7656786184718556,0.6204948493036049,0.1807842254638672
2,0.9858129663597419,0.1790422210357909,0.1766362190246582
3,0.9337778996849173,0.4387305015722646,0.2257709503173828
2,0.9022913831382114,0.4776983374434149,0.36207008361816406
2,0.9899534283262766,0.12543847677854392,0.2722303867340088
4,0.852741736973766,0.5320611301873018,0.31767749786376953
3,0.7981134116156228,0.638547461674689,0.208207368850708
3,0.9199911992556242,0.39304142451082935,0.17151618003845215
4,0.9973311648634894,0.07403192915495424,0.2105414867401123
4,0.8955177413887371,0.4592363198566298,0.3268468379974365
3,0.5755588794446816,0.7898710951345495,0.20467519760131836
3,0.9432054785487267,0.37498171736283725,0.16590571403503418
3,0.8035368482634836,0.6114597679003737,0.16446495056152344
2,0.924879675938538,0.3321341109866116,0.16513276100158691
3,0.8962892625783768,0.5278588978300749,0.24579906463623047
3,0.8784577030909066,0.5302361267703722,0.21837830543518066
3,0.9340344216139134,0.4779044609551206,0.17600202560424805
3,-0.7507417537649833,7.745466685057475,0.17429471015930176
3,0.8499627267512536,0.47595429648038634,0.1713871955871582
3,0.9850650995283805,0.19943082206310128,0.17284464836120605
3,0.5721468215574602,0.8247573065770322,0.211655855178833
4,0.785508154686955,0.6898768331484648,0.22116398811340332
3,0.9079673680435537,0.4575528138612479,0.167158842086792
3,0.09505876426012538,5.202042859083222,0.17404627799987793
3,0.8987350534991414,0.3997760646058912,0.17084646224975586
4,0.9250317727269864,0.44131484692337,0.21589136123657227
3,0.7477145182364079,0.7531236192122759,0.16224908828735352
3,0.9009553906492885,0.5006440035454564,0.1658031940460205
4,0.9757626820049957,0.21093206573329754,0.20597195625305176
3,0.8330127805525779,0.5540763696399587,0.17838120460510254
3,0.9349481129550179,0.3709358763823503,0.166306734085083
3,0.8224011716034623,0.42442155474883453,0.2108476161956787
4,0.9654513696393349,0.31523796103399426,0.21139812469482422
3,0.8303814199784443,0.5525930389621397,0.2730238437652588
3,0.44532227055676094,0.84781049251033,0.16344738006591797
3,0.9208364123669642,0.32096810559205624,0.2166910171508789
3,0.9294697942264405,0.5394883549062226,0.21854686737060547
3,0.9367907297931816,0.38618689668419254,0.20482301712036133
4,0.9692592099105778,0.258687369032526,0.29395079612731934
2,0.9517348928000519,0.35175323642608525,0.20785737037658691
3,0.7999406667819832,0.6649661354116467,0.1696186065673828
3,0.6628677479424236,0.6927886661195646,0.16707754135131836
3,0.8997083326820456,0.4734054499736455,0.17247414588928223
3,0.7096825147130826,0.8021925723117964,0.1639575958251953
3,0.6236715680762612,0.6828094328805405,0.16406011581420898
4,0.839831153325188,0.5259129836033751,0.20232582092285156
3,0.8115379527864581,0.7146279513740884,0.16452813148498535
3,0.9982075318716016,0.06330041109437817,0.16513490676879883
3,0.9768682276949068,0.2507518936180738,0.20449590682983398
3,0.9736331741341476,0.271621148057868,0.1618201732635498
3,0.8267975064286988,0.5796300266478309,0.16697382926940918
3,0.5339141924337397,0.8531473175673555,0.18532419204711914
3,-0.5055048785497215,1.3139153609376972,0.16450071334838867
3,0.9707937788065807,0.28534414164855826,0.16434192657470703
3,0.8825273364955571,0.5139871870217834,0.16451478004455566
3,0.30742620106139806,1.0164457437155265,0.179487943649292
3,0.9997403198662316,0.02811088211227957,0.16211819648742676
3,0.9079089266657755,0.44548147725646275,0.16144371032714844
3,0.8628285022072429,0.5799434070328235,0.17112302780151367
3,0.8463005712893649,0.5142802731815095,0.16695380210876465
3,0.9425535473205496,0.3495780973655511,0.16658663749694824
4,0.9442971944400285,0.40461605381990773,0.16759133338928223
2,0.9632581906357494,0.2748662969214374,0.20699191093444824
4,0.8369986391007401,0.5201686494541998,0.16557741165161133
4,0.4810859772465119,0.8422806009954554,0.2449796199798584
3,0.8592435189605857,0.5671921408729463,0.34836697578430176
4,0.8194266151927956,0.5970863883440521,0.16675949096679688
3,0.9311804331707512,0.3724211444076233,0.16558408737182617
3,0.7598636595581822,0.6909776707992219,0.1617586612701416
3,0.8928815406601239,0.45676629404823366,0.2010517120361328
3,0.8805561029388493,0.4966824397128705,0.16252636909484863
4,0.8317649802390105,0.5649267693960198,0.1718907356262207
3,0.8242986194977954,0.8063905542000633,0.21225786209106445
3,0.8972938973146156,0.3251078675946776,0.1690828800201416
3,0.9402621126191595,0.4024293197036741,0.16336441040039062
3,0.4372287708123603,0.9045766564598546,0.1637117862701416
3,0.8782961343773487,0.6197989893962323,0.16373157501220703
4,0.6727342841634928,0.6676564728986297,0.20268750190734863
3,0.7508086415445578,0.6612960079129774,0.16940593719482422
3,0.966593912322355,0.30975707898931854,0.16988062858581543
2,0.9544157388845659,0.30199097515688356,0.29401397705078125
3,0.06233364736071243,1.7891024513311125,0.4143638610839844
3,0.6460323748939297,0.826146352673127,0.16756319999694824
3,0.9304035092761613,0.3452190812002341,0.16578197479248047
4,0.7394794337037025,0.6943331341218132,0.3017754554748535
2,0.9319059204440626,0.5603591122449035,0.24941611289978027
3,0.8924840074132976,0.487979544206079,0.20261001586914062
3,0.9719291659088115,0.2656679031746455,0.16256022453308105
4,0.9943180170336858,0.11284168058826852,0.3318502902984619
3,0.42993200786552205,1.3432347616650846,0.21935749053955078
3,0.8553797154067617,0.5703628195912177,0.16143441200256348
3,0.9848555547855888,0.16494650789049695,0.15877223014831543
3,0.960210329374924,0.29643420775610135,0.2727224826812744
3,0.8108146008113674,0.6062724409843924,0.20323920249938965
3,0.9599629392716885,0.29022555722347554,0.3980741500854492
3,0.9849899509736307,0.20989270870686583,0.2038288116455078
2,0.9662666218145148,0.19968265383436773,0.16156649589538574
4,0.8374314509259342,0.649977877825463,0.32137537002563477
2,0.964440017995219,0.3013666641048184,0.24660086631774902
3,0.9610169989124624,0.2968026647292605,0.16690587997436523
3,0.579016868289744,0.8295668677611642,0.17212891578674316
3,0.9415070116555705,0.35926655875263264,0.1649477481842041
2,0.9522313741154543,0.3142458766216937,0.28810763359069824
3,0.9862617997056484,0.1523371840062506,0.17404699325561523
3,0.8537913796461518,0.4249599925562134,0.24364852905273438
3,0.6099810042083229,0.8254730759144548,0.16602230072021484
3,0.4617511032589332,3.2043812973251202,0.16282224655151367
3,0.6979550095686499,0.6632273558157552,0.2024860382080078
4,0.990397245443329,0.14270900350102536,0.2010352611541748
3,0.9617485971305266,0.2725284053385176,0.16171908378601074
3,0.933929400694209,0.3624696863178369,0.2038419246673584
3,0.82643435125503,0.4489244887831017,0.1618952751159668
3,0.9337921238403804,0.4353790695216252,0.16491055488586426
3,0.9659622959381983,0.29296011072349043,0.16081976890563965
2,0.94142414444726,0.35168932158889477,0.16253209114074707
4,0.9069604070288816,0.42261826529964297,0.24704384803771973
4,0.7365866694369007,0.5505706209902266,0.19973492622375488
4,0.7992356302464328,0.5941287205420702,0.24488329887390137
3,0.9021732824887588,0.4406131087666258,0.3134646415710449
4,0.9621179057168827,0.25754574207042236,0.2454850673675537
2,0.9685880541646509,0.27075040298821645,0.6064777374267578
4,0.9678252459382022,0.252436034960611,0.20365428924560547
3,0.9451812021131929,0.31500464894030134,0.16233420372009277
4,0.8163573332554533,0.5021674033464523,0.20427656173706055
3,0.9357054427291343,0.37660182674279413,0.1685800552368164
3,0.38528483493407284,0.7298222346649347,0.1648104190826416
4,0.8833421563726124,0.4864288950942618,0.20554113388061523
4,0.8238198909038495,0.540076769462091,0.16680574417114258
3,0.7292789324283442,0.7606317682740025,0.16297125816345215
3,0.7995653182229758,0.596832440437439,0.16176271438598633
3,0.9225152979308254,0.4508193684543096,0.1624155044555664
3,0.9247516627230143,0.4309169689920355,0.20143675804138184
3,0.966150702781814,0.3029574788623406,0.3276386260986328
3,0.9655098175677527,0.24816342799836122,0.20972299575805664
4,0.9726256651314609,0.2683425017486201,0.20546793937683105
3,0.9682649002098893,0.3089188159486025,0.16428470611572266
4,0.8661170589774201,0.5110588562037821,0.2652597427368164
3,0.8995828254423981,0.47343886886516634,0.20428919792175293
3,0.6362735389340426,0.8240877914024293,0.21640682220458984
4,0.9061735615966239,0.485674835315815,0.203125
4,0.9675333735724424,0.29312890591534846,0.24388885498046875
2,0.9225376822827761,0.40639417667527533,0.20728754997253418
4,0.6799435733278298,0.6258457314421689,0.1633763313293457
3,0.8858828145772082,0.4682315494340132,0.20637106895446777
2,0.9761017691650145,0.2211400696399677,0.20802807807922363
3,0.8884417796623515,0.5953213721366222,0.2743093967437744
4,0.8220430000212585,0.5597255095111012,0.2845311164855957
4,0.9820978487151328,0.18617601063765057,0.1635761260986328
3,0.899597269960239,0.4413674265724007,0.16692900657653809
3,0.631193704228588,0.9246778575620432,0.29553699493408203
3,0.9741717028041428,0.20157174553963317,0.16513991355895996
4,0.44112392834149616,0.7746692012438083,0.1623384952545166
4,0.9512054239944754,0.3072679690213299,0.24532270431518555
3,0.7921294260146389,0.6533373062871501,0.16125011444091797
3,0.8410077399597722,0.5607503735181615,0.1691126823425293
3,0.8908705911544201,0.636487203153843,0.21309113502502441
4,0.6084159599293454,0.7667652806971152,0.1641249656677246
3,0.9996709959007518,0.041124181522233565,0.1827104091644287
3,0.9090393926212552,0.4213754862259303,0.1682901382446289
4,0.3694094071309502,0.8456464452510826,0.24750351905822754
3,0.41342522966489864,1.2028489547971395,0.25002598762512207
3,0.5853343177117349,0.8371871203626997,0.16502094268798828
2,0.9176629151616863,0.45314461857625116,0.16395998001098633
3,0.9415469455311382,0.27950333496906415,0.1687333583831787
3,0.9715939071978187,0.21831468409472438,0.1694488525390625
3,0.9597080630000724,0.310130973412433,0.17137646675109863
2,-0.7952279096681999,2.222095530677951,0.21149325370788574
3,0.9407374188577148,0.39872280694343104,0.21359682083129883
3,0.9467423126635655,0.36026652917868385,0.20908355712890625
3,0.887808724830922,0.5003053972524882,0.40892910957336426
3,0.7720561160298944,0.5750964359459888,0.16106319427490234
3,0.9933792488939596,0.10964386819476296,0.20097589492797852
4,0.8618564672216783,0.5303221852824791,0.3136415481567383
2,0.873791136767019,0.6006289582728984,0.1633739471435547
3,0.8871944324892922,0.47434207137726947,0.16417670249938965
4,0.7402481521931901,0.7694957108466602,0.3098464012145996
4,0.6688409863546955,0.763867182353275,0.24593114852905273
3,0.827884129339384,0.5715358714748808,0.20865654945373535
3,0.7449355491265691,0.8004149279287165,0.24410414695739746
3,0.9116624369735048,0.4839086532416474,0.1664719581604004
3,0.05951730938494554,2.463399486881454,0.1641850471496582
4,0.7405172643795679,0.5166225507277085,0.24436497688293457
3,0.9266818234686164,0.45343807043926254,0.16287708282470703
3,0.9936622250774592,0.11050983708480758,0.1641099452972412
3,0.9694160007193597,0.25893449062937157,0.16283011436462402
4,0.6520325966441074,0.7046824621315716,0.24196267127990723
4,0.9518314229191761,0.3633928126707845,0.28395652770996094
2,0.905356755012174,0.34975160669958727,0.4038562774658203
3,0.6905373372879746,0.6995894092886115,0.16626906394958496
3,0.9538077571009446,0.2806256507342141,0.20438265800476074
3,0.7529207008595706,0.7683664941096897,0.2071208953857422
3,-0.18176875540720946,0.9573933721910828,0.16230511665344238
2,0.923747917235254,0.3882005113142526,0.16393208503723145
3,0.9868971488880011,0.1581297619014091,0.20776057243347168
3,0.9158308510588997,0.39880970230488544,0.20666193962097168
3,0.9320068948688544,0.37756674291138037,0.16414642333984375
4,0.6935054954469018,0.7815098059277331,0.20279312133789062
3,0.8726557659464792,0.4715571031728215,0.18567156791687012
4,0.9331510869898687,0.37376733873239243,0.2735259532928467
4,0.9514257875016255,0.30679043410070567,0.1663832664489746
4,0.8666642899336466,0.5143455047120217,0.21222400665283203
2,0.8094675630838899,0.6914505228747446,0.16486597061157227
3,0.6686658386466877,0.7426118593672322,0.16548705101013184
3,0.7054282497698465,0.75575850261016,0.20723819732666016
2,0.8823148437684816,0.2832957312681812,0.24584221839904785
3,0.9729094051641336,0.2586595691457028,0.17078495025634766
4,0.8803684878916271,0.4671174389488264,0.16723370552062988
4,0.6502401009919325,0.7541326337029888,0.20598554611206055
3,0.96315365091351,0.30742067197667866,0.1656050682067871
3,0.8304828898681526,0.538147466811067,0.16694855690002441
3,0.8465488595077628,0.6219318355801031,0.16738486289978027
3,0.6751508921528776,0.7409302646279012,0.24486374855041504
4,0.6981192205052881,0.688218587601736,0.28780341148376465
4,0.9659484987296179,0.30463836200118904,0.24700355529785156
3,0.5503493787961119,1.0145489402261758,0.1629023551940918
4,0.932686118040667,0.3261121810191082,0.24188232421875
3,0.9510604009018139,0.24166137664906476,0.2036147117614746
3,0.873609910044296,0.5401566862443962,0.16897296905517578
3,0.9053647615139845,0.42614777246229496,0.2062387466430664
3,0.667201886927697,0.6785823370044229,0.2099151611328125
2,0.9289364057187361,0.4938306750955959,0.16174077987670898
3,0.9057047134261647,0.3791008112682298,0.160752534866333
3,0.9649356187537413,0.26260702247610296,0.1627357006072998
3,0.9723624270511979,0.2897805965313608,0.2427535057067871
3,0.8956503090797832,0.5072748693210971,0.4319944381713867
4,0.8883198203204067,0.4958540058065532,0.2135772705078125
3,0.8108607100133755,0.7219367431991313,0.2103252410888672
3,0.7678357042393475,0.7664447206638191,0.16394805908203125
2,0.7961802437834276,0.6968046692706582,0.16516542434692383
3,0.895599274458144,0.5166734240079598,0.1644132137298584
4,0.9618153062359721,0.3223905896475946,0.20476865768432617
3,0.5819499132958884,0.5647187642297817,0.2166280746459961
3,0.9455560428037074,0.38866073769996,0.1642162799835205
4,0.7475284766597012,0.558688962660809,0.2027587890625
3,0.6044148372344584,1.43480105143353,0.16588878631591797
3,0.7825777808540023,0.6131009416263083,0.21257996559143066
3,0.9337758032033067,0.4233040244400792,0.16416716575622559
3,0.9015803966818889,0.4438726669421432,0.2433621883392334
3,0.5218929079092892,0.9180908743703221,0.16265630722045898
4,0.7198387912680883,0.7345908170169285,0.1667187213897705
3,0.9507492193310387,0.3379443633228854,0.20669984817504883
3,0.927703600422616,0.24059040642369128,0.16388320922851562
3,0.9613834402358519,0.32360873620146663,0.16389036178588867
4,0.673821834348054,0.8246289690851102,0.16252779960632324
3,0.6769746266926386,0.6660973779723915,0.16145849227905273
3,0.8659686383126917,0.48743298028964815,0.16284513473510742
3,0.999411315172869,0.03681381724409759,0.20356154441833496
2,0.9450997605170922,0.429777725209933,0.20498156547546387
2,-0.6559256842878748,1.1559397590922607,0.3281586170196533
3,0.9735229913329877,0.27057200800168324,0.16916656494140625
4,0.8947156067905951,0.49674824317068256,0.2829432487487793
3,0.6797869286219018,0.8427438591700022,0.1677989959716797
3,0.8264454008492997,0.6002107290196955,0.16468214988708496
3,0.8288814154517938,0.506704972634414,0.32068514823913574
4,0.8459900390109404,0.5277901875535053,0.21030306816101074
2,0.3421192642721917,0.9328642848684086,0.33594346046447754
3,0.45549952821548306,0.7667653187342407,0.1655576229095459
4,0.9903666108583541,0.1475206298723803,0.2736515998840332
3,0.8911794589375212,0.46161285144371383,0.2033405303955078
4,0.5224593006470131,0.774629326998404,0.1657571792602539
3,0.9102434624502723,0.4932798060794052,0.16549992561340332
3,0.8829450979065048,0.5016640326380911,0.16579937934875488
4,0.9819322176947445,0.1813336232731828,0.2459123134613037
4,0.9095119220110902,0.44271152305392075,0.16848015785217285
3,0.4145515056687007,1.5351191872194718,0.20371699333190918
3,0.26977592278914064,0.9576876410022253,0.16455340385437012
3,0.5793240638234001,0.7865496122896272,0.1681373119354248
4,0.575199614316559,0.7862947009678676,0.16267991065979004
3,0.9584527115538416,0.29182857652793753,0.16271328926086426
3,0.7363213647510651,0.6749213271155181,0.1654524803161621
4,0.9507562501372875,0.3615171495389639,0.25356078147888184
3,0.942842936232176,0.35231655957818153,0.16125106811523438
3,0.9915172776446146,0.13566970161175693,0.1660451889038086
3,0.23319916271420776,18.335168866527624,0.24654102325439453
2,0.9302027836797501,0.36555930064935116,0.20314574241638184
3,0.5318945500742,0.9045907621724498,0.16637349128723145
4,0.904818919900104,0.48035245230604917,0.16359806060791016
3,0.9777900233179896,0.19349266980175725,0.21155524253845215
3,0.4417852632190972,0.7925526080622616,0.16161894798278809
3,0.809076022008818,0.5419510982753419,0.1643383502960205
4,0.9823212784875334,0.17973438560232027,0.20118331909179688
4,0.930527305714139,0.4138583291241538,0.17300891876220703
4,0.9667386432666859,0.3013365597112341,0.5520732402801514
4,0.9352466944726191,0.36497580784324596,0.21565699577331543
4,0.9297109602126138,0.3306092380499181,0.1694941520690918
3,0.38381503320344584,0.8885084685866593,0.20276498794555664
3,0.24386038300772186,1.1233030613605626,0.21378445625305176
4,0.8853785771572886,0.5337484178475904,0.25539612770080566
4,0.8567280666758379,0.480948016943023,0.16337871551513672
3,0.8708521303238207,0.5198269957614536,0.17592692375183105
2,0.5537783467460563,0.8997992928279457,0.2158517837524414
3,0.9239242578367411,0.37064924348726286,0.1744072437286377
4,0.8246990725373715,0.5295131666032911,0.21392416954040527
3,0.7094848827632427,0.8113434528814208,0.1668081283569336
4,0.6589186061547705,0.781281106230447,0.2862546443939209
3,0.9371684093362409,0.5066888562484065,0.20633792877197266
2,0.617075893311412,1.2992038927812197,0.2982442378997803
3,0.9633852831276403,0.31159657711559224,0.1630859375
3,0.9542433502627707,0.2831923200468222,0.1678931713104248
4,0.7902002484538754,0.6013740311755837,0.20323419570922852
4,0.9642440979324218,0.2980887539780918,0.20293688774108887
3,0.9967122829866196,0.09563376624738498,0.16333556175231934
3,0.519384534859468,1.0092949338700703,0.2040693759918213
4,0.5361079575630887,0.8063197455711939,0.28438591957092285
2,0.8033621220159346,0.7167811467648905,0.16221833229064941
3,0.8939968064354863,0.4783113883153149,0.16166114807128906
4,0.8150285470285609,0.5882507049245439,0.16268658638000488
3,0.9968660185236128,0.0723473408580195,0.2013564109802246
3,0.6826599115002528,0.7303980991224597,0.16269516944885254
3,0.22869130076832378,0.9861456040700516,0.1684277057647705
3,0.810401346079398,0.5130138437724027,0.2803034782409668
3,0.7525381398709823,0.7373705399737136,0.18616271018981934
3,0.43260129893074106,0.92622479173781,0.17271709442138672
2,0.954060467953287,0.3142867804984566,0.2199249267578125
3,0.5181904885095129,0.8646933187195718,0.17046809196472168
3,0.6952087115105994,0.6632287388704893,0.1688385009765625
4,0.6338937708363707,0.6135173907445777,0.33368730545043945
3,0.430717809189956,1.1125213571205903,0.16856169700622559
4,0.5273809322083921,0.7943054113862418,0.24940276145935059
4,0.6575926843274071,0.6433734666001594,0.2466106414794922
4,0.9027065602402695,0.42993337297618245,0.20595836639404297
4,0.9846621659585636,0.16764279522546907,0.20847034454345703
3,0.9857831608020016,0.1775720571981263,0.16973161697387695
3,0.9811622195426515,0.23584940609767197,0.16804218292236328
3,0.6761796037711658,0.8604526719644204,0.16386866569519043
3,0.7250248426144391,0.7855806580060434,0.17226696014404297
3,0.7337971223197364,0.7671920657383354,0.16411614418029785
4,0.7104325587848052,0.6924473210922732,0.2127704620361328
3,0.9345730990032973,0.4131962146019861,0.16902899742126465
3,0.5750074874134745,0.9008461215926893,0.16668415069580078
4,0.717527109031989,0.6945667526813597,0.3393871784210205
3,0.9914518412229931,0.1283605358860957,0.18250250816345215
4,0.8345877093929231,0.45704473487418584,0.16375494003295898
3,0.9576914331924493,0.28671791538009955,0.16773509979248047
3,0.8733610781534852,0.49944834364504914,0.1651160717010498
3,0.9862691534278581,0.19572097729103508,0.16193413734436035
3,0.7962138394010888,0.5999787300724422,0.16436219215393066
3,0.9847084933541836,0.2025524827509051,0.16095542907714844
3,0.9234995696285542,0.4417108220544937,0.16285920143127441
3,0.9205540422737886,0.3884546489932608,0.2838256359100342
3,0.8359492500530264,0.6083838823318443,0.16490578651428223
3,0.9578269126300254,0.339697172198236,0.20264863967895508
3,0.9094580476451323,0.5241408043864482,0.2053232192993164
3,0.8199831519060594,0.5549000558597398,0.1628093719482422
3,0.9676898340197633,0.24179338631295155,0.16394257545471191
3,0.9843104796738273,0.1851401068303974,0.16225790977478027
3,0.9513683757354974,0.3861216596750417,0.16268634796142578
2,0.713904796419259,0.9090165630480492,0.16375279426574707
3,0.40904621155548154,0.8175289584742964,0.2026517391204834
3,0.6776247963750701,0.6620650172290882,0.16333818435668945
3,0.7949756976013165,0.5582581108232519,0.16286230087280273
3,0.8141049909898235,0.7011464353521326,0.16163349151611328
2,0.9681521597609576,0.29831467347381113,0.24471354484558105
3,0.9699404957321733,0.25201735840979894,0.16423797607421875
4,0.816867093513335,0.5479937187782195,0.22154998779296875
3,0.8615026522460371,0.4879609420418511,0.20473408699035645
3,0.9670879815742134,0.3041270860984883,0.1625213623046875
3,0.9962492264291224,0.0935565889054409,0.2022237777709961
3,0.9751707672280544,0.22013204063274003,0.16238188743591309
3,0.964286659388435,0.27768958985639247,0.16669583320617676
4,0.9411282556616684,0.3013562431814518,0.20396041870117188
3,0.6917276358575447,0.7101612727036654,0.16199564933776855
3,0.8745559483603409,0.4744862925198544,0.1624438762664795
3,0.9803635099896849,0.22397920729132986,0.16228318214416504
3,0.9283932769356547,0.41382770098013894,0.16254568099975586
3,0.989329773581113,0.13179636723338886,0.16221880912780762
3,0.8899342300377785,0.5038921018049729,0.16688919067382812
3,0.9394521102751391,0.3363381956866214,0.1622939109802246
3,0.8270085784894685,0.5837064867600354,0.16342782974243164
3,0.9744564322421756,0.23262134739156046,0.16220736503601074
3,0.9529013002466218,0.33879329682983106,0.20261406898498535
3,0.5988671889696442,0.8195931011350669,0.24608635902404785
3,0.948445964803164,0.36496332162976375,0.362079381942749
3,0.9665526296568178,0.2710376535411977,0.17249774932861328
3,0.834470086684673,0.6621589815796891,0.20437121391296387
3,0.9977346805559625,0.07478005332721599,0.16543245315551758
3,0.8237689353610035,0.5629707619580097,0.16610312461853027
3,0.9079935261103065,0.3811264740075459,0.18056464195251465
3,0.9409311786275416,0.4021191897371187,0.17297816276550293
3,0.8259812665134262,0.5417425749308807,0.18273019790649414
3,0.95857709119071,0.33633574700763214,0.1655290126800537
3,0.779598371094803,0.40825105222387936,0.1679222583770752
4,0.9583324062602498,0.3374005948264391,0.17010164260864258


==> data/Stock_NVIDIA_Prediction_Horizon_3.csv <==
rank_vals,rho_vals,err_vals,time_vals
2,0.8982613765225309,0.49959490840735205,0.27881526947021484
3,0.6598548179461258,0.5834601079256342,0.17678070068359375
2,0.7254319233019272,0.6947116314155573,0.17699670791625977
2,0.9663660579579301,0.2814282420769019,0.18093132972717285
4,0.9878882578513412,0.1737870374864547,0.17880797386169434
3,0.6079494611574094,0.8081663495963087,0.3971123695373535
3,0.8705300954091824,0.48401046289628286,0.2655155658721924
3,0.8744064926936604,0.49320405990877264,0.2637779712677002
3,0.5565048070967643,0.9148697314756218,0.3113434314727783
4,0.6086508920273562,0.764209439728481,0.22346782684326172
4,0.4488892051377421,0.8928455541644217,0.1782395839691162
4,0.9952550880229774,0.12057909692334605,0.21686315536499023
4,0.9542866159116471,0.3667753381261676,0.2258896827697754
3,0.352239967526451,0.8953419370319261,0.1782972812652588
3,0.9166355773443337,0.3591135139067368,0.17983150482177734
3,0.5053623863877129,0.7371440836951197,0.2644963264465332
3,0.6756075938629079,0.8455831199772935,0.17767548561096191
2,0.39252256900168536,0.8614835529134077,0.22142291069030762
3,-0.12064538383380208,1.2067722882559266,0.3175337314605713
2,0.8864467654785719,0.5241153904620254,0.35571980476379395
2,0.9816866334999673,0.18266380624884218,0.22501754760742188
3,0.7149884928604211,0.6944865945645395,0.17172932624816895
4,0.8359652913935042,0.5718026903117432,0.1780099868774414
3,0.9300728671987321,0.37999720836873246,0.22459816932678223
2,0.8127878880651217,0.5396660714094543,0.2187967300415039
3,0.48523053655443227,0.8638302965656658,0.1802351474761963
4,0.912267323628223,0.44044978593869444,0.26293301582336426
3,0.8213858358442699,0.5802273511231151,0.17637157440185547
3,0.7827412823758265,0.6794086578285712,0.1769731044769287
3,0.8980668477768651,0.3968212855135195,0.18240046501159668
3,-0.1831433204180176,0.9614755054740669,0.18083620071411133
4,0.8932322692753573,0.5048601210078443,0.2256920337677002
3,0.4390772327311261,0.8726405522685212,0.16983914375305176
3,0.44118425576653186,0.800044500800554,0.18935799598693848
3,0.6445551562563386,0.6793331067564662,0.1870119571685791
3,0.5068147754062958,0.9522162628661527,0.31438612937927246
3,0.8710109585515506,0.48252805320088943,0.26825761795043945
2,0.9529113110123367,0.410499495624572,0.21919536590576172
2,0.7793700176548123,0.6113792607192776,0.21831560134887695
3,0.732734954635318,0.624390157214796,0.26308727264404297
4,0.6396501228123708,0.7402620093562968,0.3954582214355469
4,0.48598952136130136,0.8567097515698892,0.26023387908935547
3,0.775890662800983,0.6175088453330824,0.21285700798034668
3,0.3629020100421933,0.8160294483073345,0.17673158645629883
3,0.3543037915179071,0.7816150312775816,0.2101726531982422
3,0.747175873182456,0.555602264512937,0.169036865234375
4,0.8983820060260476,0.5045851042235553,0.20458459854125977
3,0.2606952306134302,0.9606527019996292,0.16190719604492188
3,0.9778721799526862,0.24319041747247327,0.164168119430542
3,0.9455414536620806,0.3135288145100153,0.20841717720031738
2,0.974170055947483,0.44457787636685714,0.16733336448669434
4,0.8089644798707502,0.5808594784995486,0.3779327869415283
3,0.6238294123010666,0.7527030112478228,0.2097334861755371
3,0.8107417976611911,0.7116603061492939,0.19819092750549316
3,0.34609516245583277,0.867947066046786,0.2070460319519043
4,0.808726173776123,0.752033240624761,0.2604961395263672
3,0.9811664834254797,0.20062179888631404,0.16455554962158203
4,0.5449875874398448,0.9017412424979979,0.20751309394836426
4,0.8604577472766084,0.5863230504277288,0.24683046340942383
4,0.6439971924833042,0.761605221439331,0.29544758796691895
3,0.8817080973055895,0.44307583126076283,0.2127091884613037
3,0.9055210675991219,0.3919897278579101,0.16432762145996094
3,0.09814577059634284,0.925235999479161,0.1562039852142334
2,0.8749266691653135,0.5618756796319466,0.2020571231842041
3,0.3955209709442298,0.8206914174428999,0.23500323295593262
3,0.8478010995258918,0.637624306731091,0.15866518020629883
3,0.4171023868893853,0.8835113727738914,0.15956616401672363
3,0.8192409020230182,0.5502789537952152,0.27125048637390137
3,0.8433458753158791,0.5456806273419541,0.19428300857543945
3,0.10637622370148304,0.8995806713413289,0.3231496810913086
3,0.8811539663266627,0.4981359673557493,0.1669156551361084
4,0.9934884273810077,0.11244396878167774,0.1640326976776123
3,0.5815512372189676,0.7529830559581968,0.23670721054077148
3,0.8835836235144714,0.4752386629858254,0.19943809509277344
3,0.06722209599524598,1.1322984178767752,0.15732502937316895
3,0.38781999107458553,0.9373221054049432,0.16042017936706543
2,0.8999123738046739,0.5252463118153555,0.1608903408050537
3,0.4618149875890296,0.9490253926328819,0.22518467903137207
2,0.9911983528010629,0.18922621784469715,0.25196409225463867
2,0.9567139475736408,0.29452865890795793,0.17256474494934082
3,0.11837182319600793,0.904874837604431,0.20682477951049805
3,0.3267976928188064,0.9891073702072848,0.16325879096984863
3,0.8114975304684294,0.4461037008726892,0.16096067428588867
4,0.5651519261868732,0.8112641430759776,0.2509913444519043
2,0.9444472387725964,0.3331993118990998,0.2112720012664795
3,0.7735814368079605,0.7393113524036408,0.1686251163482666
3,0.5702497426012821,0.7693497374963206,0.1721029281616211
4,0.7254340451094152,0.6321380888312778,0.21281147003173828
3,0.8979889072047923,0.41126135656157425,0.16312551498413086
3,0.8042796914874581,0.5643396718007033,0.1727309226989746
3,0.925503379516455,0.36098377441671436,0.2053542137145996
4,0.7643800815271431,0.5959391854264551,0.2118680477142334
3,0.6022135702644966,0.8312806682653487,0.21552705764770508
2,0.9586441125663017,0.25856450334618,0.16715431213378906
4,0.5301591777010572,0.668088909502618,0.20159482955932617
4,0.8028022800887672,0.7030518649946264,0.16771984100341797
2,0.42723853361800007,0.8833899253647219,0.21193885803222656
4,0.8184677461299827,0.5866067380016534,0.20936274528503418
4,0.8502553451104536,0.4396828500476605,0.316683292388916
3,0.6259299564203701,0.7474003550589201,0.16446256637573242
3,0.6584979847960788,0.752539476886479,0.1648111343383789
3,0.8617317831643371,0.4033645539616145,0.21436762809753418
4,0.7999202874297887,0.618445843749172,0.20762252807617188
4,0.7943461284953797,0.6084522209285343,0.16668438911437988
3,0.9308760653575563,0.36223007779325805,0.17044949531555176
3,0.5491796048847032,0.8624065846001469,0.20821452140808105
2,0.9517948599941899,0.29976029035844876,0.20218420028686523
3,0.766696588257355,0.634861750744447,0.17426228523254395
4,0.8614956960410401,0.5357315523895033,0.2115480899810791
3,0.9454006059331918,0.4769499645960428,0.1717684268951416
4,0.5914068518477663,0.7273705545919563,0.20679354667663574
3,0.8603707179486473,0.4323898301890371,0.20624423027038574
3,0.9665089899075853,0.3083416119520064,0.20468568801879883
3,0.7903383864510656,0.4495332500897733,0.1649460792541504
4,0.9607957291092695,0.48591425706585106,0.21341681480407715
2,0.960631496104254,0.33785109010509773,0.25141453742980957
3,0.7844293665937212,0.5746548282950824,0.16789793968200684
3,0.9185264540570225,0.42586079625715184,0.1714627742767334
4,0.8707435896380393,0.5075953944700993,0.20661425590515137
3,0.8015302841146799,0.5435855801823469,0.17339348793029785
2,0.9719085371331467,0.24183747682130083,0.16893887519836426
4,0.8039378091481256,0.6157512800783036,0.15815329551696777
3,0.901169420294045,0.39800275126315365,0.16013216972351074
3,0.3053415745457528,0.9872919856575469,0.6109912395477295
4,0.8902419022015273,0.43195440478635766,0.20238709449768066
4,0.47990419734653744,0.8393819942231453,0.20026278495788574
2,0.7526930985547821,0.7421257437584521,0.19967341423034668
4,0.9270961561630832,0.4275031559888525,0.20084047317504883
3,0.5086757449101938,0.8682241695517123,0.1634814739227295
4,0.8557735622491424,0.5637387667530334,0.1986987590789795
3,0.46288909867807154,0.9898665207818346,0.1971874237060547
3,0.6768641185401715,0.7152570694782951,0.15897464752197266
4,0.6217063304125091,0.7637483625727264,0.16102910041809082
3,0.7949460936674131,0.5457917481970758,0.2010176181793213
4,0.813071041993796,0.6991482843562361,0.20058703422546387
3,0.5594594491701357,0.640868395778876,0.16016554832458496
3,0.8320073610522831,0.5005483706050886,0.16531133651733398
2,0.9639349899894146,0.24426862933100685,0.2039628028869629
4,0.7249954567998921,0.8204667879160554,0.200181245803833
4,0.8127977921900829,0.6123445262237321,0.20473718643188477
3,0.6718743482522578,0.8721682195664582,0.17383646965026855
2,0.9577046018040949,0.2957948076114351,0.19718050956726074
4,0.756979263351382,0.6304590816042029,0.15557360649108887
3,0.9453815904892702,0.4439238549811334,0.1614518165588379
3,0.8269798523517082,0.5477765907264724,0.20654010772705078
4,0.8631699353842642,0.5327394205020152,0.1633462905883789
2,0.9499352381036432,0.3236006339162777,0.16465258598327637
3,0.6544654328863441,0.8662987146967095,0.20177912712097168
3,0.9045898492692273,0.34804223768667064,0.16420650482177734
3,0.9071979024280297,0.4087194083849047,0.16289710998535156
3,0.8806382163140494,0.5930814351453869,0.20817136764526367
4,0.8651611042810597,0.4576208929926423,0.20450615882873535
2,0.8870548954601162,0.5380450085905567,0.16504621505737305
4,0.5227790384761216,0.8197338080065842,0.20603561401367188
3,0.5008511907729776,0.9993458751830557,0.16423535346984863
3,0.9303677350004067,0.3562729113127948,0.1667189598083496
3,0.4820493189658454,0.7525900246076878,0.2864396572113037
4,0.8511599306478224,0.5578921107281459,0.210188627243042
3,0.9625462991475088,0.26897929166429857,0.16305780410766602
4,0.6137540004652045,0.7433007209030581,0.2451765537261963
3,0.06968700730950958,1.0272442312164047,0.16393303871154785
2,0.4796027179669387,0.8854487672048347,0.20332694053649902
3,0.8356798829604738,0.5353326506525977,0.16641783714294434
3,0.8006170798420702,0.6052805686239368,0.2574141025543213
3,0.9611206696617565,0.3662543420520023,0.20067262649536133
3,0.9645722113770376,0.2441773633008462,0.1616199016571045
3,0.25485531329557104,0.8245747564876043,0.19841361045837402
4,0.8557318109572459,0.5166672147490158,0.28452301025390625
2,0.961792385940922,0.25488559858066956,0.16419005393981934
4,0.6000431438090884,0.7998927115888763,0.24836516380310059
4,0.9245060675478308,0.3761221661973795,0.20256662368774414
4,0.8814740283066044,0.43029053798758987,0.28160524368286133
3,0.4539851757304941,0.8657694978174036,0.20141077041625977
3,0.7024949805052951,0.7582512788205569,0.16304230690002441
3,0.8435759727583756,0.6058660762805249,0.25215792655944824
3,0.2696184197831674,0.7239473434128848,0.20886468887329102
2,0.5116685636967259,0.8804428089541029,0.15964889526367188
3,0.4975250009951888,0.8967157797416961,0.2833728790283203
3,0.9206043720077285,0.3992273470984194,0.47315239906311035
3,0.5736536262545009,0.997178879903072,0.15872979164123535
2,0.02408696019372721,0.9928094102766455,0.1612534523010254
3,0.9171758133079472,0.4129370856627474,0.19941997528076172
3,0.7785396047872447,0.625752173236931,0.17308712005615234
3,0.909650188075249,0.3346560951090467,0.2896299362182617
3,0.2872756293792252,0.9894204608151813,0.15852618217468262
2,0.9362747565118766,0.23279240167249649,0.24107122421264648
2,0.42511909791653235,0.9572820418458415,0.19992518424987793
4,0.7558369817954211,0.7351186126948571,0.16093039512634277
4,0.9480866717509229,0.3083226227505666,0.24406814575195312
4,0.8707540306607694,0.4613876807345989,0.19986557960510254
3,0.9875760506109269,0.16667241759887486,0.16280817985534668
4,0.8609963828319835,0.5366296586238135,0.23810911178588867
3,0.343780197993956,0.877161132669988,0.16022562980651855
3,0.9817180341612385,0.23035419348818834,0.19985318183898926
3,0.8314460119986843,0.6603145327851478,0.19563937187194824
4,0.8661238919729441,0.5418362484966744,0.16330313682556152
3,0.961052765404158,0.40533896622578725,0.23635077476501465
3,0.3975334273196814,0.9063264711840785,0.15946269035339355
3,0.8475316338740534,0.3986866590606503,0.24040603637695312
3,0.7651335605978802,0.6153515595741095,0.15866470336914062
4,0.8193714252165439,0.5953313429737744,0.2766108512878418
4,0.9692289303265166,0.3317113057723128,0.19825339317321777
3,0.27398047320244534,0.8088412591102087,0.159393310546875
3,0.8422810238351666,0.4765039447732995,0.19701790809631348
3,0.6818229652345745,0.7605612546771598,0.18857526779174805
3,0.25819809175432296,0.960464142777863,0.17348074913024902
3,0.7830783004328112,0.6506411130411942,0.20685863494873047
2,0.9425605232431528,0.420572002668905,0.1607820987701416
3,0.7503186807140269,0.6614584929907509,0.1604607105255127
3,0.6594319464357493,0.7579438754469395,0.1625807285308838
4,0.9325940590332984,0.3562068747710572,0.1591339111328125
3,0.8532022320892708,0.5468304871750186,0.1636366844177246
3,0.8544981398100706,0.5161897329448369,0.2016761302947998
3,0.7818892555538776,0.6311836802319599,0.1613326072692871
3,0.8307502066230823,0.607240591597904,0.16737771034240723
3,0.44326404149380166,0.8484882435189908,0.24520492553710938
3,0.5021339647123048,0.7360016664258411,0.16735482215881348
3,0.8916875714503113,0.4322904629023506,0.1632082462310791
4,0.9139605967647573,0.5353703907975097,0.20565271377563477
3,0.4947940145226588,0.8880395876951337,0.16323637962341309
3,0.7163284636355804,0.5536221319765334,0.2047410011291504
3,0.07438842506992611,1.0838534896551244,0.1596696376800537
3,0.6346169528020613,0.9552487407531827,0.2419729232788086
3,0.9874968677670192,0.1716359210937438,0.2404332160949707
3,0.6417522920892353,0.6386677485267197,0.20061492919921875
3,0.26707324170870245,0.9307208814374508,0.4708261489868164
4,0.8298031061601909,0.5886499338470458,0.1768958568572998
2,0.9700851860109381,0.24451219944663222,0.3592522144317627
4,0.9107386767982628,0.45567239372199625,0.24260902404785156
2,0.9727804916465334,0.2183643720060003,0.1609790325164795
3,0.7216391780090509,0.730443802024749,0.20684218406677246
3,0.4303335069618676,0.935742700486712,0.1658494472503662
3,0.23088962605586186,0.8186449732991035,0.17002272605895996
2,0.9695851960471991,0.26069565710103704,0.20722150802612305
3,0.503950049810174,0.8773603173372005,0.16064977645874023
3,0.37780280543995276,0.910577058147258,0.23981237411499023
4,0.8180763495420222,0.6729386462517796,0.31330037117004395
2,-0.5194230268660222,1.037603368007345,0.15707159042358398
4,0.6180860948206631,0.7534406586601002,0.1587531566619873
3,0.9881158493530199,0.18556335375146354,0.16092729568481445
3,0.0316392996789078,1.1741835520356245,0.15895819664001465
3,0.7257916248717575,0.6658746224093345,0.19641399383544922
3,0.6287110206866529,0.7791856358904768,0.16170334815979004
3,0.801894030820956,0.6210832673986567,0.15796709060668945
3,-0.5888869478788279,0.9620880796010812,0.19586706161499023
3,0.8462794334485424,0.44412798003430415,0.25968265533447266
3,0.9360710516052789,0.4643791141636444,0.1580972671508789
3,0.694362493351864,0.7786893678163673,0.23569035530090332
3,0.2667547697562763,0.9640989300074473,0.1942451000213623
3,0.7611438962283881,0.6885142899414082,0.15862631797790527
2,0.9400512094493282,0.33499048262005776,0.23969578742980957
4,0.7324723849005222,0.7390780647354139,0.2740192413330078
3,0.8754016156661988,0.4581992361956772,0.19792819023132324
4,0.8014110317619919,0.6424834870290357,0.1941852569580078
3,0.8030895827149749,0.6026790955358652,0.15711283683776855
2,0.7527845925552612,0.7412062967533048,0.19805693626403809
4,0.8132762969416372,0.5895719879622459,0.1587204933166504
3,0.9015902495465443,0.4239688434345811,0.1948845386505127
4,0.8402911081600907,0.6613478634639948,0.19470477104187012
4,0.9651635884389886,0.2707159757588781,0.15530991554260254
3,0.38443759794808313,0.8637965279689641,0.1575031280517578
2,0.9799189944852081,0.20806030145741033,0.20078301429748535
2,0.897863406653661,0.47343533253123227,0.16847610473632812
3,0.8890951988811772,0.5445615020909509,0.20968174934387207
4,0.9628525359240029,0.3452336195571247,0.3098461627960205
3,0.9752593711117048,0.2637710924432365,0.1656026840209961
4,0.6995875630098678,0.8143407192071738,0.31133365631103516
3,0.6635464194383056,0.7307804725901357,0.20218896865844727
3,0.6461126339523315,0.6928169140007989,0.20332598686218262
2,0.1720199707211639,0.9068499233024176,0.1638476848602295
3,0.9766531750079596,0.2074636232051026,0.16406965255737305
3,0.954888840060208,0.33166823984973315,0.16967082023620605
2,0.5802179190111798,0.9745717755255391,0.2096860408782959
3,0.7208874335422516,0.7376052763334111,0.20994210243225098
4,0.9756628793053997,0.2549921688349464,0.2833232879638672
3,0.09461150819360252,0.9301436749965961,0.2063589096069336
3,0.6879350132553443,0.7845659523675574,0.29384493827819824
3,0.7306649496635776,0.6918164677897053,0.21089673042297363
3,0.8184817821705265,0.6732508574472664,0.17079901695251465
3,0.5994989375496601,0.9636780286649591,0.1675877571105957
3,0.3103765333888399,0.9737626115924968,0.16330361366271973
3,0.4535309279397607,0.6731823693806159,0.21517181396484375
4,0.7823511555880678,0.6446800879041629,0.1693422794342041
2,-0.3831447722009889,1.4666921693999861,0.20978331565856934
3,0.6248064986595614,0.7726551077750223,0.20987677574157715
3,0.34710604350162877,0.9332797721241858,0.16896486282348633
3,0.7766365900957884,0.44526078814752096,0.1811046600341797
3,0.5080078915433597,0.8636297048917314,0.17238259315490723
3,0.9675458519071467,0.3161022439911123,0.2534770965576172
3,0.3898697771863695,0.7326156511990325,0.2128612995147705
2,0.8363087091499389,0.6085795191898598,0.2600424289703369
2,0.912911459429462,0.47286130712796404,0.21019530296325684
3,0.695837967548409,0.867529779542514,0.16435909271240234
3,0.958689240058624,0.3616156452950119,0.17206311225891113
4,0.8682834965314937,0.5778312127439705,0.1709601879119873
3,0.9091953426050838,0.4468622221078061,0.21123266220092773
3,0.6937224164410758,0.7942064409470163,0.16955161094665527
3,0.785640031651018,0.620091649382434,0.1744701862335205
4,0.8437151291283865,0.5022276343125586,0.21183276176452637
2,0.16833699548407272,1.1480502450491583,0.2127704620361328
4,0.9652001385516994,0.36576528994243973,0.16887927055358887
4,0.6615483818499618,0.797610177432257,0.21423816680908203
3,0.9274071470814351,0.33807736189638943,0.20453572273254395
2,0.9679226471027944,0.23640899508673924,0.20737695693969727
2,0.6785329790029526,0.9453362483467529,0.16334962844848633
4,0.9355868834287805,0.4790503000106483,0.3004307746887207
4,0.8714375421656482,0.49529360480619755,0.2061316967010498
3,0.5245875183029044,0.8144338200673134,0.21720051765441895
3,0.5605045761809025,0.9257336163954984,0.18601536750793457
4,0.6706030095243154,0.7299640247285101,0.25138330459594727
3,0.6720042737160832,0.6469614678012702,0.2505030632019043
3,0.3589451696492544,0.9378393978773636,0.1718153953552246
4,0.7117435024051523,0.7220997728411229,0.1721968650817871
3,0.9085343264095109,0.4807992719385185,0.20488190650939941
4,0.7651688676893575,0.5682950121401525,0.278317928314209
3,0.693637622866025,0.7351113985262343,0.1995408535003662
4,0.7606677629261488,0.6782194872936764,0.27800631523132324
3,0.8438000035431145,0.464073299547528,0.19335508346557617
4,0.8584872876735463,0.6646678832345408,0.2743825912475586
3,0.8344522522262088,0.528148390328536,0.1583726406097412
3,0.20505879716507427,1.0558226099453067,0.15697193145751953
3,0.880716364310826,0.46599928586265577,0.27638912200927734
3,0.9489326159583752,0.31502710255168925,0.23260188102722168
4,0.8979880391106065,0.44176320983218026,0.1621870994567871
3,0.777002535978369,0.6593221570493805,0.20249676704406738
4,0.7337141144310977,0.6579197524470342,0.3191521167755127
3,0.8354179225113078,0.49587519024819593,0.24625611305236816
2,-0.0700071216058668,1.1989015115904902,0.1651923656463623
4,0.761323833002246,0.6301945541935063,0.2056713104248047
3,0.5956643460852005,0.66394833454762,0.20163345336914062
3,0.8661980173809908,0.4931284614701429,0.18268442153930664
3,0.4225967627196472,0.8826798321656488,0.16318631172180176
2,0.8884507589003505,0.4425838029470156,0.2400829792022705
3,0.701281888204557,0.6678028755025813,0.16494441032409668
3,0.7186743476807942,0.7007964722640521,0.1620466709136963
2,0.9744917216674907,0.17905214217122137,0.24306941032409668
3,0.907373961276559,0.4070767487409212,0.20146727561950684
3,0.7277195506116078,0.6153501449054692,0.2065129280090332
3,0.9685766185561193,0.30374229598684865,0.16080188751220703
2,0.9441942311616921,0.3298354365611146,0.16034698486328125
3,0.3741481955978773,0.7572089373790303,0.1621544361114502
4,0.8398101688760333,0.5454545447054228,0.2745962142944336
3,0.44993668096104467,1.1629807656955247,0.20747828483581543
3,0.8032212190053303,0.616013481961875,0.16176795959472656
3,0.7977620014313692,0.7572297282713426,0.16248321533203125
3,0.8706792942815006,0.4601060842609833,0.20020365715026855
2,0.9764625222905811,0.2153895672470254,0.15867877006530762
3,0.7556228480512249,0.602259279427081,0.15684986114501953
2,0.992034964026684,0.1161405477311282,0.15712642669677734
3,0.36529854970557196,0.9185146294798375,0.15738272666931152
2,0.9502573047552764,0.32351846393817296,0.20158672332763672
4,0.8761858361114183,0.5018405289022372,0.2384321689605713
3,0.7647973704238877,0.4896539829118025,0.18140316009521484
2,0.4622730189965181,0.6701291961115504,0.1614389419555664
3,0.910089359251452,0.4575501269412651,0.16882538795471191
3,-0.09863989408170812,1.1659428331864508,0.1694352626800537
3,0.90610033648218,0.4124914866228248,0.1736907958984375
2,0.9201433532226655,0.35617090613484714,0.16880512237548828
3,0.6356459732648102,0.7827522467177327,0.21260452270507812
3,0.03555340161574877,0.9217015682191931,0.16547489166259766
4,0.7113631694818797,0.7220804154207011,0.25228333473205566
3,0.06603944780998411,0.908015131019164,0.1706714630126953
4,0.5599041193646197,0.8298121392159127,0.22040748596191406
3,0.7504137851350362,0.71675494492472,0.1719038486480713
3,0.8775094719471822,0.574857310945452,0.1661396026611328
4,0.9668646651151755,0.24168969875091126,0.2106795310974121
3,0.7196035489624236,0.6338374972542792,0.21958041191101074
3,0.6504982809578669,0.6069169983145866,0.25350046157836914
4,0.8412483555399668,0.5965940647786498,0.24624109268188477
4,0.6395744093400885,0.7723880995541562,0.2537996768951416
3,0.5165225691188041,0.8165614664043516,0.25453615188598633
3,0.7408440676918202,0.6538965693674719,0.17100787162780762
3,0.5146272701816935,0.8743352519269317,0.22959375381469727
4,0.6626600654951256,0.6952705478244493,0.25182485580444336
4,0.8440028851832065,0.5516310118114719,0.2106485366821289
3,0.6325112553106581,0.7601528809847807,0.1746211051940918
3,0.7721704111450449,0.6719994279962842,0.20434021949768066
2,0.2825718709642306,0.6200087408350067,0.27706074714660645
3,0.9643756705131942,0.25956063356509074,0.1644277572631836
4,0.9411198026846989,0.3507214769796465,0.2989771366119385
3,0.7358358834769584,0.7608111585598636,0.20224380493164062
3,0.631984462226275,0.7115408253127911,0.15717506408691406
3,0.8100176578561961,0.5861487913065347,0.16032838821411133
4,0.7217020276751804,0.6713301175546506,0.19665861129760742
3,0.9910137946366895,0.14757411392492276,0.16251325607299805
4,0.9006794737135947,0.5597342023419942,0.19795942306518555
2,0.9770483994619287,0.21027669267476662,0.19725680351257324
3,0.5496188440254897,0.7656778640590952,0.1562952995300293
3,0.45830136646224057,0.913032658565598,0.15852928161621094
3,0.7319592187622291,0.7785384754799448,0.19922685623168945
3,0.9609973798291809,0.26596654523639335,0.16090130805969238
3,0.9120017674512256,0.5595477461965507,0.17481470108032227
3,0.7281223408777573,0.5923496254009339,0.16044116020202637
3,0.9899202979477169,0.14277534895663482,0.1570127010345459
3,0.7035270535001357,0.7261439615617421,0.2342360019683838
3,0.2749129392835161,1.0266017053966665,0.3152449131011963
4,0.9244155291123164,0.4612034880480521,0.204301118850708
3,0.8448131381098204,0.5225857567314885,0.15781569480895996
2,0.9825378954309679,0.25040982870505185,0.1997065544128418
4,0.9947993635572555,0.08975159348268465,0.3141968250274658
3,0.9029089624708622,0.4223429545337963,0.19705986976623535
3,0.38293390896293733,0.9015158345776519,0.15748071670532227
3,0.7594333358557067,0.7898098239504018,0.21863007545471191
4,0.740933008231966,0.6946636003753499,0.1953446865081787
4,0.8348601638915882,0.6218837830660394,0.1577742099761963
3,0.8961063595593037,0.4293559718131771,0.19452834129333496
3,0.6175830176883242,0.9250332111570995,0.18823909759521484
3,0.8602081459966459,0.537224344627374,0.19529938697814941
4,0.827837283273608,0.5932055270442265,0.15969157218933105
4,0.737945631945189,0.6549753102018895,0.2379145622253418
3,0.5005804692740944,0.8073571222886462,0.19294977188110352
3,0.7468776135130889,0.8291409707511602,0.15576696395874023
3,0.458789847829506,0.7667039087659612,0.15818476676940918
4,0.724646484559647,0.6857033467825898,0.1592121124267578
3,0.43008062412100206,0.9465350600552429,0.16196298599243164
3,0.8248160382794554,0.4902071418534081,0.23496580123901367
2,0.983568379465954,0.2079465570230963,0.1991865634918213
3,0.9434759107881593,0.43312436969113527,0.15450406074523926
3,0.6801543721440939,0.8123171125134453,0.1579904556274414
3,0.6367937458809726,0.8392605834793356,0.2366485595703125
3,0.8976933809913314,0.41016760130891716,0.15571212768554688
3,0.7610999084442203,0.6895887675772667,0.2374131679534912
3,0.8108349549110121,0.5699667282659002,0.24981188774108887
3,0.2660093395290127,1.1304818480756031,0.17110443115234375
3,0.6480275189335506,0.9010732466023122,0.1621243953704834
3,0.6529601760093952,0.7571658354748501,0.15581488609313965
2,0.9457470732355849,0.31918597763191864,0.24034762382507324
3,0.9600755860309264,0.39198200139030787,0.15761303901672363
3,0.6448098312585183,0.6283238651663187,0.27913427352905273
4,0.7956844963190397,0.5901264541843965,0.21393060684204102
3,0.7759443186547808,0.6349272956384665,0.16991281509399414
3,0.9244624992928898,0.3520646623392749,0.16701793670654297
3,0.7644162594100594,0.5551878930732923,0.20298194885253906
3,0.26056026491389445,0.9045697332786214,0.20236682891845703
3,0.7239276448292754,0.8258504486086929,0.19966912269592285
4,0.39573292799968507,0.8940405242572816,0.23738408088684082
2,0.9827888729612937,0.21097541048996776,0.17595648765563965
3,0.9754685488687285,0.20193000487781249,0.19830584526062012
3,0.5213337945498581,0.8498847650214081,0.19737887382507324
4,0.5336966298964871,0.8294498939347444,0.2797584533691406
4,0.6200837892821986,0.6865571491468928,0.23988032341003418
3,0.6150093905316353,0.77403780270101,0.15908360481262207
3,0.5366980602857627,0.86821327611705,0.1941227912902832
2,0.9606440484507706,0.26266145499699184,0.1953277587890625
3,0.37647493124699866,0.7937269537613927,0.17003583908081055
3,0.8434039718016643,0.5264096851218718,0.21623587608337402
3,0.9781225660371247,0.25071865711751146,0.2115013599395752
2,0.8391458066257722,0.5855492893414177,0.250169038772583
3,0.854646171555057,0.5133918627846407,0.16642045974731445
3,0.41703435954685647,0.9707545412758026,0.16758251190185547
3,0.6829244360217026,0.7051454814565633,0.1639552116394043
3,0.47098149524620103,0.8824040435285841,0.15955686569213867
3,-0.3229078486503643,1.0404885321748536,0.16089701652526855
4,0.7586554810077473,0.6516260987187752,0.1587977409362793
3,0.8374483999334684,0.42370496682777936,0.15916848182678223
3,0.3401659895314409,0.7893112417152722,0.1559278964996338
4,0.2521537109544259,0.9084335149749732,0.2505662441253662
3,0.9273296351600119,0.5337396936194486,0.16042661666870117
3,0.49930475027955395,0.9309691835851436,0.16402363777160645
3,0.5374714290112395,0.8456848156078952,0.15778851509094238
3,0.6874362657325513,0.8898750634284538,0.19774222373962402
4,0.7091128137562849,0.7690774198086031,0.15828180313110352
3,0.9657779631706805,0.2886269590076118,0.19498944282531738
3,0.7576194493429294,0.6436184421344029,0.2363271713256836
3,0.7224855023362482,0.5305952085112997,0.15685057640075684
4,0.9268776796079113,0.3906530018822229,0.23723602294921875
3,0.9347922793044665,0.34483870090556296,0.20015883445739746
3,0.9292974566232052,0.42557777547628706,0.19971299171447754
3,0.9207183887638074,0.41854853030141365,0.19667840003967285
3,0.7417085456713494,0.6861610319177909,0.1620466709136963
3,0.8128708131524585,0.6602794042842552,0.16438651084899902
3,0.819041716728136,0.5953154469745082,0.16102862358093262
3,0.5179953506835969,0.9257864498173963,0.16301584243774414
3,0.525539426623551,0.8292980783646132,0.16872668266296387
3,0.6538544934587112,0.7139381350145407,0.16248297691345215
2,0.9497397421755469,0.3438776129090024,0.20548725128173828
3,0.8195375013279718,0.6258971031531559,0.17017030715942383
3,0.8663339890398106,0.566552287300531,0.19875073432922363
3,0.9585986327173048,0.2645307405440139,0.16420960426330566
3,0.7489454866509704,0.7957695348483145,0.33287596702575684
3,0.8362355981957564,0.5771027461810371,0.1596846580505371
4,0.9212889000816147,0.40959432301810395,0.2792367935180664
3,0.29748483314271446,0.9676917933448156,0.16037583351135254
2,0.9918164062150412,0.1549920409152822,0.1618976593017578
2,0.9941202342366023,0.11861355878566243,0.20094704627990723
3,0.733955519902951,0.750084903954519,0.1602802276611328
4,0.8452506576412169,0.4912718782376671,0.20201826095581055
3,0.6642758214395048,0.7426610692428702,0.16198062896728516
4,0.9605893078926552,0.3497893949488541,0.20233416557312012
4,0.7015926642669463,0.682302334304849,0.20474839210510254
3,0.7963217829488693,0.5542867037220054,0.1600329875946045
3,0.8928833737173864,0.4869807328498371,0.16121792793273926
3,0.7387078512444725,0.6797576055678392,0.161729097366333
3,0.7650357194668088,0.5674773252498503,0.16193366050720215
3,0.9207342934767277,0.34886779204568624,0.16353774070739746
3,0.8730766140685025,0.5252069435996286,0.1601395606994629
3,0.9473293839155166,0.30927065246578905,0.15888094902038574
3,0.4166520068966796,1.0122383683770835,0.1605992317199707
3,0.7236099362285928,0.6974880406939401,0.20063161849975586
3,0.8942146464794263,0.5666425615141578,0.18042278289794922
3,0.7864882939259603,0.5229720617448622,0.15931129455566406
3,0.7766359421693921,0.5623659697184836,0.15968894958496094
3,0.9489547158973516,0.3425087441887886,0.16022276878356934
3,0.4518749738135903,0.8465495768090749,0.16315937042236328
4,0.8815011109815504,0.46335435661327046,0.1999988555908203
4,0.7292874026160364,0.7232542787202758,0.15836787223815918
3,0.06117034867380765,0.9196116116541807,0.15979790687561035
2,0.327823761746475,0.953159369523955,0.23969221115112305
3,0.22574055797093742,0.9302632144651259,0.22468256950378418
4,0.8429403902621397,0.5118124275091317,0.25721144676208496
3,0.9460223157328073,0.3408218828307093,0.17115998268127441
4,0.8849921886740895,0.53253259831114,0.21430253982543945
4,0.9418091546173081,0.4858402510250793,0.16553831100463867
3,0.08359919112332402,1.372142856895211,0.1623399257659912
4,0.7579997066765124,0.650299382567873,0.24478626251220703
2,0.5851162660673099,0.7950789998868656,0.2406787872314453
4,0.8880964493466852,0.48006900849706213,0.24168872833251953
3,0.18763268159020344,0.9816669817157725,0.20822930335998535
4,0.3988753785535374,0.856773801154505,0.17940878868103027
3,0.9121371430334207,0.4071342830385942,0.2506685256958008
3,0.9069915815870441,0.402224335691581,0.1607670783996582
3,0.526952960292005,0.9497107871878389,0.17919635772705078
4,0.9563125160550432,0.32373255410074325,0.2539806365966797
3,0.5385352688850056,1.2531591189955145,0.21316170692443848
2,0.8637697951766582,0.5293077821701578,0.16893982887268066
3,0.9202118312236979,0.37833632609703305,0.20960092544555664
3,0.8290629248480355,0.5563789175719007,0.20309162139892578
3,0.7379033130354448,0.7117571439475614,0.16635537147521973
2,0.9709644037619344,0.2469349044651547,0.16784119606018066
3,0.9497172911947194,0.3127912517269642,0.17022442817687988
3,0.8393637095099207,0.5589590272604295,0.2075502872467041
4,0.6636684121932404,0.7872423702139343,0.16667985916137695
3,0.5644693623343499,0.8312310887615538,0.1608724594116211
3,0.8557588592522816,0.5650788829285802,0.24332809448242188
2,0.938710967349869,0.3576159985788106,0.2012643814086914
3,0.6122256094089503,0.8402537228587202,0.16152405738830566
3,0.9254618938462691,0.37752323460930215,0.2823612689971924
3,0.8290463398317023,0.5615087093181588,0.1671748161315918
4,0.9046924965303511,0.45271338331822714,0.2044694423675537
4,0.6449130368842084,0.8121708228674932,0.1676933765411377
4,0.5664495109443206,0.8096965477773809,0.18668317794799805
3,0.7709243286819002,0.7649784119484436,0.1749265193939209
2,0.9274892229619455,0.5562754731351861,0.2186722755432129
4,0.8796732071929225,0.42066683146610023,0.21473050117492676
3,0.7177981587185209,0.7392929302169193,0.1697690486907959
3,0.757786220128166,0.7093697264357781,0.21490263938903809
4,0.818890241167634,0.5855410604124601,0.20615506172180176
3,0.7504160469655173,0.6204302152763191,0.202850341796875
3,0.40178530230347936,0.9553374008493734,0.4765622615814209
3,0.824414973267385,0.5524091964293582,0.16073203086853027
3,0.48081414565040803,0.8812136628640092,0.20004749298095703
3,0.7096534355739856,0.719712347799831,0.199127197265625
3,0.851941000319546,0.5361570115572277,0.47540950775146484
3,0.9139140397553341,0.3275810659283208,0.16620874404907227
3,0.9271412818438497,0.3919380766042038,0.16111493110656738
3,0.6317934361693113,0.757315221289004,0.15828657150268555
3,0.5594929752004011,0.7040048026387822,0.1611645221710205
3,0.6356924420616714,0.9423405471438934,0.19814467430114746
4,0.8701693270163511,0.4952951711681567,0.2823371887207031
3,0.9656070762531734,0.31528000802176964,0.16261768341064453
3,0.7402411626332648,0.6545967878814993,0.15914106369018555
3,0.5191120649450084,0.8461764517757228,0.1587209701538086
3,0.6479576642127645,0.7650910952174805,0.15997886657714844
3,0.8876202647837292,0.6051391623976969,0.1601407527923584
3,0.8601224940194911,0.505929442485583,0.16095852851867676
3,0.8836813617442794,0.7455658482927962,0.16491436958312988
3,0.7494639547643466,0.657245723284232,0.1596393585205078
3,0.650186585973233,0.8093538535819282,0.17102289199829102
3,0.9302505884652233,0.3299819096847914,0.1988067626953125
3,0.9283740130237325,0.4501471295208958,0.24190068244934082
3,0.8529393436967146,0.5034834637717189,0.16330552101135254
3,0.22500389401225374,0.9928819956042232,0.19847369194030762
3,0.6258135023096779,0.6923553394793135,0.1986217498779297
3,0.9716610884165258,0.23876548889499496,0.21052050590515137
3,0.8094109862554788,0.5368041694210471,0.16050100326538086
2,0.43829179646050076,0.8782488645274084,0.24286341667175293
2,0.8984450840968033,0.4268214873811283,0.1604454517364502
2,0.8979026339618599,0.6941068829517861,0.3166067600250244
3,0.8421711637422192,0.49206371865676946,0.2858908176422119
3,0.13421390865594324,1.0650630214908208,0.16427350044250488
3,0.9570773067188212,0.28653342495516787,0.16298866271972656
3,0.6978153972645024,0.6417998495834003,0.36052489280700684
4,0.503334062819494,0.8545090710972626,0.24561715126037598
3,0.8611273870408275,0.31853798616983164,0.205474853515625
4,0.9176199102522827,0.3942869176565839,0.16053438186645508
3,0.46291792162009654,0.8997890524291489,0.1648542881011963
3,0.9455020225968261,0.3216843003208017,0.29947614669799805
4,0.8562494164995239,0.5920401092481027,0.2015526294708252
4,0.9193010890479308,0.3966091460170718,0.2073678970336914
3,0.7267517807085452,0.8324783978096627,0.20952320098876953
3,0.8079760838910014,0.6815030342772224,0.16507339477539062
3,0.95492002611879,0.37507644619894176,0.28652334213256836
2,0.9076387824288086,0.42221213842967736,0.2009437084197998
4,0.8002643318015167,0.5812466705765368,0.20395421981811523
4,0.8157356075967334,0.6002279896081971,0.20669150352478027
3,0.9225362696380758,0.3883831283779913,0.1651473045349121
3,0.6087286098009532,0.7957383723746008,0.16592907905578613
3,0.8720910077700527,0.4877231099778621,0.2087256908416748
3,0.7322421244671049,0.6871179725275212,0.1633296012878418
3,0.649083620093152,0.6917226716829713,0.20602798461914062
4,0.7249972151136417,0.6887418002317005,0.2438662052154541
4,0.897254783996343,0.5363176550027072,0.32146739959716797
3,-0.11831177040156181,0.99483496740085,0.20358014106750488
3,0.8785424467050256,0.4975796544927289,0.20229053497314453
3,0.9461816284734819,0.4041088339405685,0.24514007568359375
2,0.9030084182822445,0.4354061174235274,0.21367549896240234
3,0.9311409350392574,0.3402393702517605,0.17058706283569336
3,0.951067840411627,0.2755951636405672,0.17504382133483887
3,0.5490521265862693,0.9187183000058206,0.17486810684204102
3,0.5709502981041414,0.7670307226126608,0.21052002906799316
4,0.8996503628519722,0.8721851180675936,0.17443251609802246
3,0.7132433846548751,0.6983375828747533,0.17532825469970703
3,0.9282923311664788,0.3710571832256214,0.17333579063415527
3,0.8548311306402352,0.6698157424932043,0.17300057411193848
3,0.7834771335842379,0.6516459884142228,0.21398663520812988
3,0.876001505174195,0.5079726622518167,0.17636728286743164
4,0.687139854246568,0.7779917466417088,0.2558910846710205
3,0.7216628112055269,0.6575687224712659,0.21044564247131348
2,0.9929714253879511,0.14692237065540953,0.17117953300476074
3,0.8174759007076445,0.6265800529570429,0.16927623748779297
2,0.7993168822618816,0.6586488080176334,0.21538710594177246
2,0.989349331767751,0.1391166013610899,0.20906472206115723
4,0.4785892883907812,0.8402081767614881,0.17097949981689453
3,0.8066857032105951,0.6534533649683034,0.17388105392456055
3,0.8244963336422161,0.5739681815878823,0.2891194820404053
4,0.9957174160533712,0.08637013472087242,0.339153528213501
4,0.582675044771042,0.7047876245496981,0.17222881317138672
3,0.57526983563261,0.7910016662045137,0.16461491584777832
3,0.8781339642314637,0.4353771088229264,0.335176944732666
3,0.7662829246567449,0.6445318212323715,0.17583465576171875
2,0.8233294776736619,0.6065246036018724,0.2116703987121582
3,0.91254421668917,0.5460777795157609,0.21241474151611328
3,0.4766031507159631,0.8681462720703663,0.20718598365783691
3,0.7449789250080862,0.6738430617455833,0.16451191902160645
3,0.5233969606935144,0.9059265674385106,0.16817235946655273
3,0.8174512601204631,0.5007327482161508,0.2370138168334961
3,0.9554691638858345,0.29407160759358103,0.506159782409668
3,0.5585491809832355,0.8306328228212106,0.17238640785217285
4,0.7706702199361541,0.6964339079786196,0.2164897918701172
3,0.8331827005994268,0.5352959099422592,0.2098994255065918
3,0.750658594273202,0.6693525601967408,0.16957688331604004
3,0.823361157933146,0.49258755417471306,0.21596741676330566
4,0.8650403293347277,0.6748290843882373,0.2174074649810791
3,0.8142643665058515,0.6523222485292467,0.20967531204223633
3,0.8745986515156138,0.5196650379786216,0.1670854091644287
4,0.9652274750197729,0.252915311182562,0.16730499267578125
3,0.8065165341085077,0.5865305003955232,0.17268776893615723
3,0.932371316014725,0.37684456435734986,0.17383241653442383
3,0.8675004988803345,0.37659224142243297,0.17003273963928223
4,0.5904879144346495,0.7279848799938095,0.21133041381835938
3,0.7709377441808294,0.6436329164486363,0.16985607147216797
3,0.3540804283408841,0.9025155847833565,0.18561196327209473
3,0.9551510163452265,0.26212735285508887,0.20749449729919434
3,0.4980561770463212,0.9119412050976577,0.17067408561706543
3,0.93915541165959,0.3819403016717984,0.21411633491516113
4,0.9530208488433118,0.35380269063180425,0.3046588897705078
2,0.9137601887255185,0.37147519845667853,0.2612326145172119
3,0.5746293490198974,0.907639667628743,0.2529115676879883
3,0.6965304140183923,0.6669145403565623,0.17163825035095215
3,0.9064719619126493,0.5040357726719843,0.2166459560394287
3,0.7492569988506337,0.7891367989117457,0.16614031791687012
3,0.569213312080167,0.7481149416294651,0.15771985054016113
4,0.4782992658837632,0.8930635638834722,0.23941278457641602
3,0.6646639049497034,0.8591118698864151,0.15982723236083984
3,0.9804865784430141,0.1873781493551382,0.15662503242492676
3,0.9739026628621652,0.25035955327143355,0.2054276466369629
3,0.6888995006447212,0.7211298290908483,0.1560366153717041
3,0.8502971629690286,0.6372850353376012,0.15806269645690918
3,0.496077075143723,0.8796453906677568,0.16102099418640137
3,0.34087423606674555,0.8104231973032437,0.16222786903381348
3,0.8557699332324508,0.6156242977171685,0.15853333473205566
3,0.8345552111921349,0.6064008614999152,0.15863847732543945
3,0.6221325904715501,0.7922181089665615,0.19650840759277344
3,0.9773112706417221,0.2048639028799951,0.16899418830871582
3,0.21098342615973525,1.0740304391717814,0.1743791103363037
3,0.5053698370273126,0.9101080275800841,0.17403340339660645
3,0.6722836771700242,0.7616290100477486,0.16743683815002441
3,0.8767639335221681,0.47269668201816806,0.16949820518493652
4,0.9405404355929667,0.41153930949980827,0.20503687858581543
2,0.9328678458362476,0.40300176725118,0.20723986625671387
4,0.7547392587487657,0.5558422982271929,0.20198869705200195
4,0.4149530710574594,0.9079898812685956,0.2928335666656494
3,0.7774841764555607,0.6793354931392996,0.16538238525390625
4,0.8237506683845288,0.5897402312975223,0.16580843925476074
3,0.9447611743208214,0.33066247688014855,0.2607593536376953
3,0.7241223596209713,0.7102119069804679,0.16982817649841309
3,0.8948276594075105,0.5140843323683538,0.26104736328125
3,0.4930923865096583,0.8831718710614385,0.20715999603271484
4,0.7995841618273414,0.5943417278446673,0.16561341285705566
3,0.7319603311854431,0.8646981401895449,0.16690611839294434
3,0.368829624997048,0.7742297670860595,0.1667640209197998
3,0.7601315110719745,0.6476207279662778,0.1655118465423584
3,0.30843631471197536,0.9390317993173005,0.289595365524292
3,0.49825019530514714,0.8150457506757876,0.2654097080230713
4,0.6436376693595697,0.6774670968013573,0.2889289855957031
3,0.7046315773127776,0.7108869393390752,0.16979718208312988
3,0.819295721356782,0.5092803513707375,0.1729886531829834
2,0.817542583371412,0.6973773609877147,0.24848270416259766
3,0.74856622015103,0.7576391143862663,0.21314358711242676
3,0.4064843797504973,0.8673360925327479,0.16684627532958984
3,0.6148782751348517,0.7049751108793331,0.16814470291137695
4,0.758597002462773,0.6923076899616268,0.16587090492248535
2,-0.15956269097515455,1.031483898067617,0.15921664237976074
3,0.7484931706151869,0.6308361777414568,0.16302919387817383
3,0.919894219857934,0.38769705102049706,0.16178297996520996
4,0.761548078283775,0.5976025170419096,0.20188093185424805
3,0.2632894164004979,0.8354740689668759,0.20508289337158203
3,0.8806926893067243,0.5690224250571029,0.20301270484924316
3,0.9807904590671209,0.18351214305564426,0.2337331771850586
3,0.8010045112835643,0.6909935987939324,0.1666698455810547
3,0.813555076270466,0.6102037864338408,0.16121935844421387
3,0.9588535395313416,0.3261610590481301,0.16356277465820312
3,0.7278533304621433,0.7992885361600568,0.16298604011535645
2,0.9391843264835094,0.274643023482614,0.1785740852355957
4,0.7747765503385933,0.6838351907413963,0.23173260688781738
2,0.9719401854220853,0.3304121511322265,0.1630711555480957
3,0.9188526132067032,0.464933703242105,0.23772716522216797
3,0.38519256149039577,0.8455847428367073,0.15980815887451172
3,0.7610318221569725,0.6678064086814687,0.19300150871276855
2,0.932217304114208,0.36524668507340674,0.19671154022216797
3,0.23811265102847082,0.9575448637666263,0.24936962127685547
3,0.8037395389992402,0.46532378079502834,0.19381928443908691
3,0.5623504383000769,0.8287710742281197,0.15952849388122559
3,0.7062411157447834,0.7499602573563448,0.16025710105895996
3,0.7562515597419326,0.6186983877410083,0.2727384567260742
4,0.7434937671393413,0.8382971682093542,0.15901756286621094
3,0.7930385438506743,0.6448678254991663,0.23248672485351562
3,0.6017326903184219,0.9394803728348537,0.1645030975341797
3,0.7645361170551591,0.5698298555370449,0.2342393398284912
3,0.7680650433020183,0.6367483458783746,0.155778169631958
3,0.7236515537931224,0.901647064843721,0.16799187660217285
2,0.1928909195981991,1.016410962192098,0.244704008102417
4,0.8759612542867571,0.47256647888542314,0.1973738670349121
4,0.7514082911119044,0.5991935504323233,0.20367074012756348
4,0.7988361841444508,0.6049473841467105,0.16690659523010254
3,0.8448209914890216,0.535990215250505,0.18277192115783691
4,0.9621277948505985,0.2622910979457831,0.27437424659729004
2,0.9767296999519373,0.2518370736503699,0.15962576866149902
4,0.8982348511725743,0.4589556397397099,0.2042529582977295
3,0.9324316672411384,0.3424513763981801,0.15529084205627441
4,0.8139359554655765,0.50423490206444,0.20634055137634277
3,0.9211961110230183,0.3691242233048974,0.16524720191955566
3,0.4096310632620911,0.7173807226276426,0.1949613094329834
4,0.8844918787797429,0.5140162297690277,0.34998035430908203
4,0.7968655804329825,0.5987566275490406,0.2524597644805908
3,0.3786847885971123,0.9299391234875144,0.2129659652709961
3,0.7786410666333553,0.5979157427296642,0.2429804801940918
3,0.8967945754496067,0.47455557717065033,0.21200299263000488
3,0.7297724692386648,0.5789179577344875,0.22919940948486328
3,0.9177378337987653,0.531565380888482,0.2224743366241455
3,0.8937790752378236,0.42200302209113,0.2080671787261963
4,0.8511070486365909,0.6492935838492753,0.16147613525390625
3,0.9386612139318727,0.32302717553365706,0.1619553565979004
4,0.8629768601075979,0.5369825228720242,0.287097692489624
3,0.8902155810504001,0.4817117579645147,0.16948843002319336
3,0.677697982456241,0.6984903568243056,0.2166755199432373
4,0.86840913445086,0.5159632263767008,0.16103434562683105
4,0.9623762820313586,0.29791445800493555,0.21120595932006836
2,0.90456652679257,0.44772185892873756,0.2470717430114746
4,0.35750731065189084,0.8680419540029567,0.16241812705993652
3,0.827246980633165,0.5571129911636526,0.16353893280029297
2,0.9804840174786138,0.18891199695107355,0.24126148223876953
3,0.5636113089135059,0.8651098264768623,0.21629762649536133
4,0.7839408896784826,0.6147488505862464,0.22030019760131836
4,0.9743130410721207,0.2234670953646432,0.24873709678649902
3,0.6714330787652497,0.7414998432910707,0.18044376373291016
3,0.7259658817613027,0.7749403411988642,0.16644072532653809
3,0.9234959659826651,0.3335983972940835,0.20419716835021973
4,0.3934395739432271,0.8452444414607272,0.2523617744445801
4,0.8762542096398933,0.4714040260948941,0.31305575370788574
3,0.7542555269981781,0.6921433599611074,0.17038536071777344
3,0.9118834996865284,0.45586159217442396,0.22261571884155273
3,0.5096160163128438,0.8602140779169475,0.173170804977417
4,0.5815115259948642,0.8164856121516498,0.20072221755981445
3,0.6079763369974769,0.8046964774749111,0.20308351516723633
3,0.9112339984548987,0.41933788426897606,0.17683053016662598
4,0.37975293393499715,0.8487770806663146,0.15961813926696777
3,0.3426163092335206,0.8769364701318464,0.21201372146606445
3,0.5535935137756669,0.851956805354321,0.20899629592895508
2,0.9429497869418151,0.36458459203909943,0.20103192329406738
3,0.29142853212955155,0.808930015658877,0.16125845909118652
3,0.4985708395753807,0.9890663355760432,0.15774035453796387
3,0.9753026128394097,0.23420833655956314,0.15779685974121094
2,0.062166619430258856,0.9876610066370546,0.16225385665893555
3,0.6285081090550125,0.8449727110844044,0.16405272483825684
3,0.9538671270096664,0.33252228176710735,0.15691184997558594
3,0.6912122768380493,0.9126329196053291,0.24039053916931152
3,0.6705524253554725,0.6540232793910187,0.16223764419555664
3,0.8035193885049214,0.5766911521238113,0.2508535385131836
4,0.8586004715126813,0.5811176376562577,0.22659540176391602
2,0.965738838274583,0.33942192485483347,0.1803264617919922
3,0.9167244630921635,0.4023935755255328,0.19130778312683105
4,0.8161132202828605,0.8501939896499974,0.4035608768463135
4,0.6591278578037902,0.7649925562475797,0.24113249778747559
3,0.7754959782937358,0.6418123230363092,0.1846177577972412
3,0.7496345384448085,0.8125164524298609,0.17725563049316406
3,0.9112069252424968,0.49603059216247686,0.28347039222717285
3,-0.10420758385819116,0.9874906586126367,0.3464386463165283
4,0.7180931651074997,0.5779368280682394,0.2590138912200928
3,0.9443569928832467,0.41248293252023877,0.1803450584411621
3,0.995695837323795,0.09138347241068488,0.18901872634887695
3,0.7971582092929943,0.5755984505293549,0.17959833145141602
4,0.6042994389822046,0.7996960701439453,0.1887209415435791
4,0.8953445891985479,0.4347318368201555,0.258465051651001
2,0.38359578346527573,0.7936578076010274,0.22795915603637695
3,0.3584018103377161,0.861668859313691,0.22875499725341797
3,0.7896121827445576,0.5614113077369358,0.17401361465454102
3,0.7403005199477269,0.792560714594682,0.18176651000976562
3,0.09172473085780723,0.8976891828989658,0.22274255752563477
2,0.9665943077167152,0.2719972317946695,0.18376493453979492
3,0.9840476612203264,0.20834000409366454,0.18689560890197754
3,0.6694846211517512,0.7278813792050389,0.17705583572387695
3,0.7124503524193289,0.6749252304508137,0.1726677417755127
4,0.7179101203018159,0.8045691139855055,0.21141982078552246
3,0.7395512264587804,0.5857761602516237,0.18387269973754883
4,0.8050773866289513,0.5885904446325531,0.2376265525817871
4,0.8759700681688497,0.47177878174677174,0.19199728965759277
4,0.7202223646015564,0.8234266504695473,0.20368075370788574
2,0.1770216483187781,0.9870787117362106,0.15416717529296875
3,0.5939548641182991,0.7996711601041303,0.1565871238708496
3,0.7064103567311898,0.7504722387882016,0.16356801986694336
2,0.39609476912891917,0.6923759764768153,0.15760517120361328
3,0.7249365240074082,0.6507138170735857,0.15689730644226074
4,0.8775691846910468,0.5212549174693352,0.2426776885986328
4,0.6505593735861247,0.8050723957164889,0.15854096412658691
3,0.9239366064636648,0.36832898468107683,0.17286109924316406
3,0.7060788316203217,0.7185164875907207,0.20039868354797363
3,0.8858877150866751,0.6087124198583554,0.19829678535461426
3,0.6901054550733512,0.6033675573826252,0.16221404075622559
4,0.5532280360196337,0.8037099094844065,0.20279455184936523
4,0.9687347332336469,0.3142296866221175,0.20324110984802246
3,0.7349252091423208,0.7453958895985362,0.1560659408569336
4,0.53080375369584,0.8288296007640243,0.236907958984375
3,0.7063991327847364,0.549086599010032,0.1647346019744873
3,0.7325861807551024,0.7551969735391618,0.16576075553894043
3,0.710512223248074,0.7852494231793784,0.15742802619934082
3,0.498407522860632,0.8662912866825443,0.1959395408630371
2,0.24111423403105858,0.975462708207474,0.3129429817199707
3,0.5082007317738139,0.9039387919809276,0.15760016441345215
3,0.9574758614496499,0.29041348251828847,0.19823956489562988
3,0.8839791556600183,0.5428174313081874,0.1583561897277832
3,0.9323874609240256,0.39531587036819404,0.1594545841217041
4,0.6445660253767821,0.7196789371542349,0.19811010360717773
3,0.6511079001689489,0.7727090606676854,0.1590890884399414
3,0.7927722541224268,0.7756755510497166,0.27420997619628906
2,0.3256594607686066,0.9736534188496285,0.16155076026916504
3,0.687955376600609,0.7274832984340142,0.2424757480621338
4,0.9489067910166984,0.33873022737843067,0.17411255836486816
3,0.5796956320025892,0.6756628964806746,0.16191554069519043
3,0.9378299714860526,0.4644118191764774,0.16198992729187012
4,0.5621771165514757,0.7503468499674438,0.42412853240966797
3,0.8767283436452924,0.5256231771322881,0.19336557388305664
3,0.787458066607774,0.6697625594393058,0.15612411499023438
3,0.2557837257443134,0.9585947594868734,0.1552867889404297
3,0.7912660044637887,0.5837484154325833,0.15703725814819336
3,0.7237022704711458,0.6760909324165967,0.23044371604919434
4,0.5578103512385236,0.8019137053196468,0.15525269508361816
3,0.9588132582590739,0.3542541521483617,0.15407443046569824
3,0.8902603996570855,0.33465913770303424,0.19315862655639648
3,0.8276268792029323,0.6748899616461183,0.1925640106201172
4,0.5823543842753114,0.8483894631205511,0.2310323715209961
3,0.6299640118700801,0.7216617193223708,0.1561131477355957
3,0.6920474274009268,0.7308220311680829,0.19242477416992188
3,0.8691551830038116,0.5189094462383118,0.1921083927154541
2,0.8482712994274404,0.5869954280295289,0.19335460662841797
2,0.38375546100931185,0.8427737247819348,0.19452929496765137
3,0.9485474926524287,0.4126542443522357,0.19637703895568848
4,0.8414537736100927,0.5414450529292968,0.15345215797424316
3,0.787299471090976,0.7119352500089241,0.15463495254516602
3,0.832804080414446,0.5895230928243771,0.1527843475341797
3,0.7600968375711579,0.5871541880814853,0.15590834617614746
4,0.6714637177849986,0.6277145841478265,0.15249252319335938
2,0.40027965921184994,0.9128664577363969,0.1896820068359375
3,0.462029534109365,0.8249421465033683,0.19148874282836914
4,0.7562869460158972,0.8328400060438129,0.22870683670043945
3,0.8334560555838674,0.5428398093962391,0.15285801887512207
4,0.49695501941360853,0.823029033641674,0.2626304626464844
3,0.691973280995259,0.7169811756107443,0.19063282012939453
3,0.8634456646200503,0.5028249212760233,0.29708433151245117
4,0.9685399040845576,0.23359858047573862,0.2640860080718994
4,0.7342625869808397,0.625418919614654,0.22676587104797363
3,0.4548746567330183,0.9239457590120578,0.1499330997467041
3,0.13245251677418454,0.9792006940421883,0.15503287315368652
3,0.5487792316825448,0.8064080049871019,0.15418338775634766
4,0.5181126442431034,0.7964946458044553,0.190446138381958
3,0.956037586603517,0.3399585845256504,0.18888163566589355
3,0.5619729598521495,0.8528709252285647,0.4880850315093994
4,0.9334566694476676,0.46564994055468845,0.23952841758728027
3,0.9196337540323279,0.388525917693103,0.15436816215515137
3,0.7928156868828287,0.6158094107444607,0.22701334953308105
3,0.9249617919504907,0.38163163184015775,0.19556140899658203
2,0.887974755203061,0.4727417260734874,0.22872066497802734
3,0.6227767290059187,0.8206479936155232,0.21082711219787598
4,0.8706672387959786,0.5099239464953522,0.23895549774169922
3,0.8752508166728171,0.4782600809773068,0.19271516799926758
3,0.12006243826874731,0.9488671471028247,0.34033918380737305
3,0.8231389381298461,0.5241669299582694,0.15400457382202148
4,0.9688677702568408,0.2325950528337368,0.19193005561828613
4,0.9340991127263055,0.4263648886811288,0.23504400253295898
4,0.9680750790544201,0.3141641660672587,0.15566682815551758
4,0.9413655470032457,0.3781858131838127,0.16890168190002441
4,0.3518195805114346,0.8755492291950495,0.20621871948242188
3,0.4241433480678654,0.8722306542249106,0.1622002124786377
3,0.4984127150203321,0.8608338653361456,0.1718137264251709
4,0.6486049171400445,0.7625206961771939,0.15263152122497559
4,0.5659355090964937,0.8107023054616153,0.269122838973999
3,0.890897039769255,0.4712528297907381,0.18883442878723145
2,0.5769060615206139,0.8582653561012141,0.15050935745239258
3,0.9170677696556565,0.3906327523510026,0.15139055252075195
4,0.6664140269996177,0.6786594963220528,0.18879008293151855
3,0.5372916873213297,0.7714393746432747,0.2092585563659668
4,0.2909229662938848,0.9073873099931405,0.1922450065612793
3,0.5377784972295566,1.1039186279958346,0.15181803703308105
2,0.5975378859007392,1.4122245778038083,0.18898725509643555
3,0.9638163945925148,0.5787827105149459,0.18643712997436523
3,0.9628531461767256,0.26584742648924503,0.14984583854675293
4,0.7884385733968102,0.621877838855164,0.18641376495361328
4,0.9563063239218408,0.37202030558317484,0.1864156723022461
3,0.9541235595453704,0.2937200271660688,0.2647836208343506
3,0.46866236804079037,1.0680105988347206,0.1869955062866211
4,0.5648198656045258,0.8248276968252489,0.22279834747314453
2,-0.4817942493736818,1.222258197375293,0.15027737617492676
3,0.8713516193816498,0.5799065851296947,0.149505615234375
4,0.7220293150811702,0.6912384571410323,0.14943385124206543
3,0.9069434580562502,0.42449942524744844,0.1912839412689209
3,0.7067030423145302,0.7195607141049885,0.15195322036743164
3,0.31341433252290646,0.9444387609760437,0.18769383430480957
3,0.8309334158570508,0.49077977950382445,0.226165771484375
3,0.7336774284979429,0.6998216892028164,0.1612536907196045
3,0.6039052629893871,0.8170822474178864,0.21161317825317383
2,0.9468817551740683,0.333190119548647,0.3618166446685791
3,0.577320906256001,0.8263463561199554,0.1776561737060547
3,-0.014377262977461901,1.0508881650086201,0.17594528198242188
4,0.6415917816030814,0.6146370493505026,0.17443609237670898
3,0.5145213250268004,0.8240714602941145,0.1755514144897461
4,0.5142471464569255,0.8322042795221354,0.3024909496307373
4,0.4003595839810437,0.8556632453158418,0.32697391510009766
4,0.8984801530572151,0.4405085118247468,0.171858549118042
4,0.9268382136146275,0.3909147360018226,0.24846267700195312
3,0.8516335837061675,0.6068141610220545,0.17500615119934082
3,0.9612595011105012,0.260716310537206,0.2612621784210205
3,0.7449956141619366,0.8235348180105898,0.36920738220214844
3,0.5348586824492856,0.7729058077996419,0.2045879364013672
3,0.4025068112789037,0.9182200771165026,0.28195714950561523
4,0.6203123093079935,0.7531886253674843,0.1725444793701172
3,0.9434489347650871,0.4098329056724875,0.17365360260009766
3,0.6064995221324077,0.8898553165416953,0.1693274974822998
4,0.7123169059170663,0.7104057136172811,0.16739678382873535
3,0.930118881246656,0.3784506607734146,0.3007974624633789
4,0.7650050052365883,0.4765946150977176,0.24686002731323242
3,0.785054177000858,0.657180368245259,0.1739788055419922
3,0.9162100726452284,0.406973277802803,0.21239376068115234
3,0.6768105531296859,0.7068469514363875,0.21514177322387695
3,0.7329819228498048,0.6800918317818873,0.18756866455078125
3,0.7348756022588778,0.7125565521703838,0.16918396949768066
3,0.8767757625328418,0.48348372769721676,0.21290063858032227
3,0.9177601241198442,0.39388386629513183,0.16835737228393555
3,0.2638968801199181,0.9807456059933077,0.2965888977050781
3,0.9236546046947676,0.4596961087460259,0.17342424392700195
3,0.7729251185896758,0.73030270214777,0.1695389747619629
3,0.7507863434620925,0.7215437404667971,0.17313814163208008
3,0.886347078298621,0.5312917559915518,0.17243409156799316
3,0.796786411074024,0.6819486931537507,0.17071032524108887
3,0.7108230931672594,0.6788327016732271,0.20967483520507812
2,0.5770213237161284,1.0021616573946184,0.25712084770202637
3,0.6912365232910972,0.6121491503239268,0.2490396499633789
3,0.4972604667805938,0.866786656272379,0.15672707557678223
3,0.605183246145808,0.9431013510021938,0.1608281135559082
3,0.7735936059149355,0.6504782252729809,0.15876364707946777
2,0.9736855010270201,0.3270660291672954,0.1580977439880371
3,0.8642136566167621,0.473483852988205,0.15587282180786133
4,0.7898171246509502,0.5629090123050183,0.30808353424072266
3,0.9329200143991986,0.369396437225123,0.15532326698303223
3,0.8173281258801492,0.6126257308090286,0.15435099601745605
3,0.978644754764683,0.20815434535615077,0.15542364120483398
3,0.5622957665452488,0.8717892498733035,0.17826294898986816
3,0.7885150895876407,0.7062070801545097,0.15738320350646973
4,0.696288840943947,0.5834622204827323,0.31452059745788574
3,0.520262778156775,0.9105066742877896,0.15397286415100098
3,0.8979492124787201,0.44977127172553216,0.23956656455993652
3,0.6880579796844256,0.8488419471715577,0.4984309673309326
3,0.796724471363591,0.6048156675596702,0.15794730186462402
3,0.689266114366,0.7354958975360828,0.19318079948425293
3,0.8459633359775816,0.5038932349865597,0.15762805938720703
3,0.924909034050377,0.37226509087536946,0.15460705757141113
3,0.8441902923957992,0.5798472622635154,0.24262571334838867
3,0.973777041207207,0.2348555804007804,0.1618807315826416
3,0.6944704493543545,0.7222666486979252,0.15912699699401855
3,0.31377676062570276,0.9751495931982164,0.15496015548706055
3,0.9424525400784131,0.4157037843308023,0.15604066848754883
3,0.9649897105825155,0.2576991300578053,0.1583271026611328
3,0.7925543222382039,0.7038048055137818,0.1972966194152832
3,0.6659220451296022,0.6913652359074592,0.3161640167236328
3,0.3096908405063094,1.1742192417246133,0.15735745429992676
3,0.9058262053807461,0.3856311539095831,0.21617341041564941
3,0.6763946250256572,0.7667119099221524,0.15724444389343262
3,0.6040891078903228,0.8945203690180511,0.23577260971069336
3,0.9614320525671307,0.3314156686827972,0.15669918060302734
3,0.6303324978553471,0.5009291519451725,0.2030348777770996
4,0.79428690630049,0.6018597331565223,0.196990966796875

